Secure Aggregation is Not Private Against Membership Inference Attacks

Secure aggregation (SecAgg) is a commonly-used privacy-enhancing mechanism in federated learning, affording the server access only to the aggregate of model updates while safeguarding the confidentiality of individual updates. Despite widespread claims regarding SecAgg's privacy-preserving capabilities, a formal analysis of its privacy is lacking, making such presumptions unjustified. In this paper, we delve into the privacy implications of SecAgg by treating it as a local differential privacy (LDP) mechanism for each local update. We design a simple attack wherein an adversarial server seeks to discern which update vector a client submitted, out of two possible ones, in a single training round of federated learning under SecAgg. By conducting privacy auditing, we assess the success probability of this attack and quantify the LDP guarantees provided by SecAgg. Our numerical results unveil that, contrary to prevailing claims, SecAgg offers weak privacy against membership inference attacks even in a single training round. Indeed, it is difficult to hide a local update by adding other independent local updates when the updates are of high dimension. Our findings underscore the imperative for additional privacy-enhancing mechanisms, such as noise injection, in federated learning.

==> fig/LDP_corr_samples.csv <==
-9,2,1,-8
-8,3,2,-7
-4,4,6,-6
-15,-5,-5,-15
-6,9,4,-1
-2,8,8,-2
-3,4,7,-6
-9,5,1,-5
-5,0,5,-10
-7,1,3,-9
-5,3,5,-7
3,14,13,4
1,11,11,1
-1,9,9,-1
-1,8,9,-2
-1,6,9,-4
-7,1,3,-9
-10,2,0,-8
-6,3,4,-7
-3,7,7,-3
-3,9,7,-1
-1,7,9,-3
-7,1,3,-9
3,13,13,3
-12,-1,-2,-11
-11,-3,-1,-13
-7,2,3,-8
-3,9,7,-1
1,5,11,-5
0,7,10,-3
-7,-3,3,-13
-1,6,9,-4
-3,6,7,-4
-9,2,1,-8
-1,11,9,1
-11,0,-1,-10
-13,0,-3,-10
-8,4,2,-6
-6,2,4,-8
-5,7,5,-3
-6,5,4,-5
-5,4,5,-6
-6,4,4,-6
-7,5,3,-5
-2,7,8,-3
-4,9,6,-1
-11,2,-1,-8
-3,4,7,-6
-4,3,6,-7
-9,7,1,-3
-9,-2,1,-12
-5,6,5,-4
-1,10,9,0
-7,7,3,-3
-8,0,2,-10
-5,8,5,-2
-5,2,5,-8
-8,0,2,-10
-9,2,1,-8
-1,9,9,-1
-2,7,8,-3
-4,9,6,-1
-6,6,4,-4
-6,2,4,-8
-4,5,6,-5
-11,4,-1,-6
-1,8,9,-2
-2,8,8,-2
0,12,10,2
-4,3,6,-7
-7,1,3,-9
-16,0,-6,-10
-5,7,5,-3
-4,5,6,-5
-13,0,-3,-10
-7,-1,3,-11
-9,2,1,-8
-1,7,9,-3
-4,4,6,-6
-1,7,9,-3
0,8,10,-2
-14,-1,-4,-11
-7,6,3,-4
-11,3,-1,-7
2,5,12,-5
-10,3,0,-7
-2,6,8,-4
2,7,12,-3
-6,2,4,-8
-4,4,6,-6
-2,13,8,3
-8,1,2,-9
-4,3,6,-7
-6,7,4,-3
3,17,13,7
-5,6,5,-4
-9,2,1,-8
-1,5,9,-5
-3,10,7,0
-10,-1,0,-11
-9,2,1,-8
-5,4,5,-6
-6,2,4,-8
-3,3,7,-7
-9,5,1,-5
-3,8,7,-2
-5,6,5,-4
-6,3,4,-7
-2,5,8,-5
-5,7,5,-3
-8,3,2,-7
-9,9,1,-1
-4,8,6,-2
-6,1,4,-9
-6,8,4,-2
-2,4,8,-6
-4,5,6,-5
3,14,13,4
-10,2,0,-8
-7,5,3,-5
-6,4,4,-6
-2,6,8,-4
-13,-2,-3,-12
-5,5,5,-5
-8,3,2,-7
0,8,10,-2
-6,1,4,-9
-8,6,2,-4
-6,7,4,-3
-10,3,0,-7
-2,10,8,0
-2,5,8,-5
-5,7,5,-3
-11,-2,-1,-12
-4,6,6,-4
-13,-3,-3,-13
-8,4,2,-6
-4,7,6,-3
-10,0,0,-10
-7,0,3,-10
0,12,10,2
1,9,11,-1
-8,2,2,-8
-3,3,7,-7
-3,7,7,-3
-3,8,7,-2
-6,5,4,-5
-2,8,8,-2
-6,9,4,-1
-8,1,2,-9
-12,0,-2,-10
-8,4,2,-6
-3,6,7,-4
-8,5,2,-5
-10,-2,0,-12
-3,6,7,-4
-8,1,2,-9
-4,6,6,-4
-5,4,5,-6
-4,5,6,-5
-3,8,7,-2
-3,6,7,-4
-3,5,7,-5
-12,-1,-2,-11
-13,1,-3,-9
-2,6,8,-4
-8,0,2,-10
0,5,10,-5
-7,2,3,-8
-7,5,3,-5
-5,7,5,-3
0,10,10,0
-6,6,4,-4
-2,11,8,1
-9,4,1,-6
2,11,12,1
-5,5,5,-5
-7,1,3,-9
0,5,10,-5
1,8,11,-2
-4,3,6,-7
-1,10,9,0
-2,10,8,0
-4,7,6,-3
-10,3,0,-7
-6,0,4,-10
-13,-1,-3,-11
-6,2,4,-8
2,8,12,-2
-1,3,9,-7
-1,9,9,-1
-8,-2,2,-12
-3,5,7,-5
-8,-1,2,-11
1,10,11,0
-1,7,9,-3
-3,1,7,-9
-5,2,5,-8
-3,9,7,-1
-1,11,9,1
-5,5,5,-5
-4,7,6,-3
-7,3,3,-7
-1,10,9,0
-5,4,5,-6
0,12,10,2
0,7,10,-3
1,9,11,-1
0,11,10,1
-6,3,4,-7
-5,3,5,-7
-2,4,8,-6
-3,6,7,-4
2,13,12,3
-4,5,6,-5
-4,5,6,-5
-3,8,7,-2
-11,1,-1,-9
2,9,12,-1
7,13,17,3
-9,1,1,-9
-9,3,1,-7
-8,1,2,-9
-11,-1,-1,-11
2,9,12,-1
-4,4,6,-6
-10,0,0,-10
-3,3,7,-7
-7,2,3,-8
1,8,11,-2
-3,8,7,-2
-7,7,3,-3
-7,4,3,-6
-7,1,3,-9
-3,6,7,-4
-6,4,4,-6
-8,3,2,-7
-1,6,9,-4
-3,13,7,3
-2,8,8,-2
-8,1,2,-9
2,10,12,0
-3,6,7,-4
-6,6,4,-4
-6,3,4,-7
-2,7,8,-3
-5,6,5,-4
-8,1,2,-9
-5,6,5,-4
9,18,19,8
-16,-4,-6,-14
0,8,10,-2
-4,7,6,-3
-7,-1,3,-11
-9,3,1,-7
-8,3,2,-7
-3,8,7,-2
-8,-3,2,-13
-10,0,0,-10
-6,3,4,-7
-7,4,3,-6
-6,5,4,-5
-7,3,3,-7
1,8,11,-2
-3,4,7,-6
-2,4,8,-6
-6,3,4,-7
-2,5,8,-5
-11,5,-1,-5
-9,2,1,-8
-5,3,5,-7
-6,2,4,-8
-7,5,3,-5
-2,6,8,-4
-6,7,4,-3
-6,5,4,-5
1,11,11,1
-7,1,3,-9
-7,2,3,-8
-4,9,6,-1
-3,7,7,-3
-1,8,9,-2
-10,2,0,-8
-4,8,6,-2
-5,6,5,-4
-4,7,6,-3
-11,2,-1,-8
-10,-2,0,-12
-9,3,1,-7
-11,-4,-1,-14
5,14,15,4
-6,5,4,-5
-3,5,7,-5
-8,2,2,-8
-11,-1,-1,-11
2,3,12,-7
-2,7,8,-3
-4,9,6,-1
-9,-2,1,-12
-13,-3,-3,-13
-7,3,3,-7
-12,-2,-2,-12
1,6,11,-4
-7,7,3,-3
-2,10,8,0
-6,3,4,-7
-6,6,4,-4
-8,2,2,-8
-7,5,3,-5
1,11,11,1
-11,-2,-1,-12
2,7,12,-3
-6,5,4,-5
0,8,10,-2
-1,13,9,3
-13,-7,-3,-17
-8,4,2,-6
-12,-3,-2,-13
-10,-1,0,-11
-2,5,8,-5
-15,-6,-5,-16
-6,8,4,-2
-8,1,2,-9
-7,4,3,-6
-11,-1,-1,-11
-6,0,4,-10
-9,2,1,-8
-14,-2,-4,-12
-8,5,2,-5
-3,6,7,-4
-5,4,5,-6
-4,12,6,2
-2,8,8,-2
-7,2,3,-8
-1,9,9,-1
-1,5,9,-5
-8,6,2,-4
-4,5,6,-5
-3,8,7,-2
-7,0,3,-10
-4,10,6,0
0,5,10,-5
-12,-1,-2,-11
-4,6,6,-4
-7,4,3,-6
-7,7,3,-3
-7,5,3,-5
-7,-4,3,-14
-8,6,2,-4
-4,6,6,-4
-9,2,1,-8
-4,5,6,-5
-7,-2,3,-12
-8,-3,2,-13
5,15,15,5
-10,0,0,-10
-3,4,7,-6
-3,7,7,-3
-12,-1,-2,-11
-12,6,-2,-4
-8,6,2,-4
-3,6,7,-4
-3,9,7,-1
-7,-1,3,-11
-8,7,2,-3
-6,4,4,-6
-16,-3,-6,-13
-1,5,9,-5
-8,2,2,-8
-1,9,9,-1
-4,1,6,-9
-3,10,7,0
-9,1,1,-9
-7,0,3,-10
-7,6,3,-4
-6,2,4,-8
-6,4,4,-6
1,10,11,0
-9,3,1,-7
1,6,11,-4
-10,0,0,-10
-8,0,2,-10
-4,5,6,-5
-9,2,1,-8
-1,11,9,1
-7,6,3,-4
-5,5,5,-5
-7,7,3,-3
-7,1,3,-9
-7,6,3,-4
-11,2,-1,-8
-6,3,4,-7
1,16,11,6
-5,4,5,-6
-5,4,5,-6
-1,7,9,-3
-6,4,4,-6
-6,5,4,-5
-6,4,4,-6
-5,6,5,-4
-3,8,7,-2
4,16,14,6
-6,1,4,-9
-4,3,6,-7
-10,1,0,-9
-11,0,-1,-10
-3,7,7,-3
-3,11,7,1
-5,5,5,-5
-4,10,6,0
-12,0,-2,-10
-12,-1,-2,-11
-5,4,5,-6
-2,2,8,-8
-2,9,8,-1
-8,0,2,-10
-1,10,9,0
-4,3,6,-7
-11,2,-1,-8
0,6,10,-4
-11,-1,-1,-11
-11,1,-1,-9
-6,2,4,-8
-5,4,5,-6
-5,6,5,-4
-7,7,3,-3
-10,2,0,-8
-10,0,0,-10
-3,6,7,-4
-8,6,2,-4
-4,5,6,-5
-4,8,6,-2
-3,6,7,-4
-3,8,7,-2
-3,7,7,-3
-7,2,3,-8
-1,9,9,-1
-2,8,8,-2
-5,5,5,-5
-12,-1,-2,-11
-6,4,4,-6
-4,4,6,-6
-6,4,4,-6
-8,4,2,-6
-6,2,4,-8
-1,6,9,-4
-3,6,7,-4
-5,6,5,-4
-4,5,6,-5
0,8,10,-2
-6,5,4,-5
-8,8,2,-2
-3,5,7,-5
-2,10,8,0
-13,-2,-3,-12
-7,4,3,-6
-12,-1,-2,-11
-5,7,5,-3
-9,-1,1,-11
-9,0,1,-10
-10,1,0,-9
-6,6,4,-4
-9,4,1,-6
-4,8,6,-2
-6,3,4,-7
8,16,18,6
-4,9,6,-1
0,6,10,-4
-2,8,8,-2
-9,-1,1,-11
-7,-1,3,-11
-6,3,4,-7
-7,2,3,-8
-4,3,6,-7
-13,0,-3,-10
-7,-1,3,-11
-8,3,2,-7
-9,1,1,-9
-8,4,2,-6
-10,3,0,-7
-2,7,8,-3
-5,5,5,-5
-7,0,3,-10
2,11,12,1
-8,-1,2,-11
-5,6,5,-4
3,11,13,1
-7,-1,3,-11
-1,7,9,-3
-7,1,3,-9
-8,6,2,-4
-2,8,8,-2
-4,3,6,-7
0,6,10,-4
-4,7,6,-3
-1,4,9,-6
-7,2,3,-8
-10,3,0,-7
-7,7,3,-3
-10,2,0,-8
-4,5,6,-5
-8,2,2,-8
-4,7,6,-3
-13,-3,-3,-13
-3,8,7,-2
-13,-5,-3,-15
4,12,14,2
-7,6,3,-4
-5,5,5,-5
-1,11,9,1
-7,3,3,-7
-12,-3,-2,-13
-9,2,1,-8
3,10,13,0
-7,3,3,-7
-2,9,8,-1
-8,4,2,-6
-2,6,8,-4
-12,-1,-2,-11
-3,4,7,-6
4,12,14,2
1,11,11,1
-6,5,4,-5
-6,7,4,-3
-2,6,8,-4
-8,-1,2,-11
-10,4,0,-6
-7,0,3,-10
-2,9,8,-1
-4,10,6,0
2,12,12,2
6,14,16,4
-8,3,2,-7
-4,5,6,-5
-8,0,2,-10
-5,-2,5,-12
-3,8,7,-2
4,11,14,1
-7,9,3,-1
-6,7,4,-3
-8,1,2,-9
-1,12,9,2
-2,9,8,-1
-8,6,2,-4
-10,2,0,-8
3,10,13,0
-7,-1,3,-11
-4,9,6,-1
-5,6,5,-4
-6,7,4,-3
-2,8,8,-2
0,8,10,-2
-11,-1,-1,-11
-6,1,4,-9
-10,4,0,-6
-8,2,2,-8
-3,7,7,-3
-6,3,4,-7
-6,8,4,-2
-13,1,-3,-9
-3,8,7,-2
-7,2,3,-8
-4,7,6,-3
-9,3,1,-7
-8,-2,2,-12
-6,5,4,-5
-8,0,2,-10
-10,-1,0,-11
-6,1,4,-9
-5,1,5,-9
-12,0,-2,-10
-3,7,7,-3
-3,10,7,0
-4,10,6,0
-12,-1,-2,-11
0,5,10,-5
-5,3,5,-7
-5,4,5,-6
-2,8,8,-2
-10,-1,0,-11
-4,6,6,-4
1,12,11,2
-13,-2,-3,-12
-6,3,4,-7
-7,1,3,-9
-1,6,9,-4
3,10,13,0
-1,8,9,-2
-9,5,1,-5
-4,4,6,-6
-13,0,-3,-10
-6,8,4,-2
-4,8,6,-2
-2,5,8,-5
-1,11,9,1
1,10,11,0
-13,2,-3,-8
-4,7,6,-3
-9,2,1,-8
-12,2,-2,-8
-5,3,5,-7
-8,4,2,-6
-7,7,3,-3
-12,-3,-2,-13
-11,2,-1,-8
1,7,11,-3
-4,3,6,-7
-5,3,5,-7
-3,8,7,-2
-9,1,1,-9
0,13,10,3
-1,5,9,-5
-7,5,3,-5
2,10,12,0
-8,2,2,-8
-4,6,6,-4
0,7,10,-3
-7,2,3,-8
-5,4,5,-6
-1,7,9,-3
-6,5,4,-5
-2,8,8,-2
-6,5,4,-5
-5,6,5,-4
-5,5,5,-5
-6,8,4,-2
-3,6,7,-4
-8,5,2,-5
-8,0,2,-10
-4,9,6,-1
0,11,10,1
-5,3,5,-7
-4,1,6,-9
-2,3,8,-7
-10,-1,0,-11
-9,3,1,-7
-9,3,1,-7
-10,-3,0,-13
-2,10,8,0
-1,4,9,-6
-2,9,8,-1
-5,2,5,-8
-1,8,9,-2
-5,8,5,-2
0,6,10,-4
0,9,10,-1
-12,-2,-2,-12
-7,3,3,-7
-2,6,8,-4
-4,6,6,-4
-6,4,4,-6
-4,5,6,-5
-1,11,9,1
-9,-1,1,-11
-3,3,7,-7
-3,7,7,-3
0,7,10,-3
-6,5,4,-5
-3,6,7,-4
0,10,10,0
-14,-2,-4,-12
-12,-7,-2,-17
0,8,10,-2
-5,5,5,-5
-5,4,5,-6
-13,2,-3,-8
-10,2,0,-8
-6,5,4,-5
-3,7,7,-3
0,5,10,-5
-3,4,7,-6
-4,8,6,-2
0,9,10,-1
-4,7,6,-3
-4,10,6,0
-7,5,3,-5
-10,4,0,-6
-7,2,3,-8
-3,11,7,1
-7,5,3,-5
-4,6,6,-4
-2,8,8,-2
0,6,10,-4
-15,-2,-5,-12
-13,1,-3,-9
-4,3,6,-7
-8,2,2,-8
-2,4,8,-6
-3,6,7,-4
-6,3,4,-7
-13,1,-3,-9
0,10,10,0
-6,4,4,-6
3,11,13,1
-1,13,9,3
-10,0,0,-10
-5,6,5,-4
-8,2,2,-8
-4,3,6,-7
-10,0,0,-10
-2,2,8,-8
-12,2,-2,-8
-1,10,9,0
-2,11,8,1
-1,7,9,-3
-6,2,4,-8
-6,5,4,-5
-5,8,5,-2
2,15,12,5
-3,7,7,-3
1,8,11,-2
-5,4,5,-6
-3,9,7,-1
-9,4,1,-6
0,9,10,-1
-13,1,-3,-9
-7,3,3,-7
1,11,11,1
-1,7,9,-3
-7,4,3,-6
-3,7,7,-3
-6,6,4,-4
-4,2,6,-8
-7,0,3,-10
-3,3,7,-7
-2,8,8,-2
-2,3,8,-7
-2,9,8,-1
-2,9,8,-1
-6,5,4,-5
-11,1,-1,-9
-4,5,6,-5
0,6,10,-4
-6,3,4,-7
-3,5,7,-5
-9,0,1,-10
-5,7,5,-3
-1,1,9,-9
-3,7,7,-3
1,9,11,-1
-8,4,2,-6
-8,8,2,-2
-6,4,4,-6
-9,-3,1,-13
3,12,13,2
-4,4,6,-6
0,9,10,-1
0,7,10,-3
1,11,11,1
-5,7,5,-3
-8,2,2,-8
-5,6,5,-4
-6,1,4,-9
-2,6,8,-4
-11,3,-1,-7
-6,3,4,-7
-9,3,1,-7
-11,5,-1,-5
3,11,13,1
-4,5,6,-5
-5,8,5,-2
-6,1,4,-9
-4,5,6,-5
-5,3,5,-7
3,10,13,0
-7,3,3,-7
-3,10,7,0
-5,8,5,-2
-5,8,5,-2
-10,4,0,-6
-6,4,4,-6
-10,3,0,-7
-11,0,-1,-10
-3,5,7,-5
-8,3,2,-7
-4,9,6,-1
-5,4,5,-6
-9,3,1,-7
-5,4,5,-6
-7,4,3,-6
-5,4,5,-6
-3,8,7,-2
-2,7,8,-3
2,16,12,6
-10,-2,0,-12
-6,2,4,-8
-4,1,6,-9
-1,14,9,4
0,10,10,0
-1,12,9,2
-6,5,4,-5
-5,4,5,-6
-8,0,2,-10
-8,3,2,-7
-2,9,8,-1
-8,5,2,-5
-10,4,0,-6
-5,9,5,-1
-1,9,9,-1
-5,7,5,-3
-5,6,5,-4
-5,3,5,-7
1,5,11,-5
-8,3,2,-7
-9,-2,1,-12
-8,4,2,-6
-5,7,5,-3
-2,4,8,-6
-7,5,3,-5
-7,1,3,-9
3,9,13,-1
1,13,11,3
0,11,10,1
-9,0,1,-10
2,7,12,-3
-2,4,8,-6
-6,3,4,-7
-4,6,6,-4
-4,1,6,-9
-2,8,8,-2
-6,7,4,-3
-6,6,4,-4
-7,3,3,-7
-2,6,8,-4
3,7,13,-3
-1,11,9,1
-5,7,5,-3
-4,1,6,-9
6,13,16,3
-3,7,7,-3
-2,4,8,-6
1,12,11,2
3,9,13,-1
-10,4,0,-6
-6,1,4,-9
-2,9,8,-1
-5,6,5,-4
2,7,12,-3
2,13,12,3
-13,-1,-3,-11
-2,10,8,0
-10,3,0,-7
0,8,10,-2
-9,-1,1,-11
-10,-3,0,-13
-6,2,4,-8
-7,6,3,-4
-3,7,7,-3
-13,-2,-3,-12
-8,3,2,-7
7,11,17,1
-3,1,7,-9
4,8,14,-2
-4,5,6,-5
-6,5,4,-5
-12,-1,-2,-11
-8,4,2,-6
-11,0,-1,-10
-5,2,5,-8
-5,6,5,-4
-2,10,8,0
0,5,10,-5
-9,4,1,-6
-3,9,7,-1
-10,-2,0,-12
-11,3,-1,-7
-16,-7,-6,-17
-7,-3,3,-13
-7,2,3,-8
-4,12,6,2
2,8,12,-2
-9,-1,1,-11
-4,7,6,-3
-3,9,7,-1
-8,3,2,-7
-3,7,7,-3
-11,-1,-1,-11
-8,5,2,-5
-6,3,4,-7
-2,7,8,-3
-7,2,3,-8
-4,8,6,-2
-7,-1,3,-11
-12,0,-2,-10
5,14,15,4
-1,11,9,1
-11,1,-1,-9
-8,3,2,-7
-2,6,8,-4
-7,5,3,-5
1,8,11,-2
-2,9,8,-1
-9,3,1,-7
-5,5,5,-5
-4,6,6,-4
4,12,14,2
-3,7,7,-3
-5,4,5,-6
-5,4,5,-6
-12,0,-2,-10
-5,5,5,-5
-4,5,6,-5
-9,0,1,-10
0,8,10,-2
-5,6,5,-4
-8,4,2,-6
-3,6,7,-4
-3,8,7,-2
-4,7,6,-3
-14,-4,-4,-14
1,6,11,-4
-10,3,0,-7
-4,5,6,-5
-6,6,4,-4
-2,8,8,-2
-4,7,6,-3
-13,-1,-3,-11
-8,5,2,-5
-8,2,2,-8
-7,4,3,-6
-1,10,9,0
-8,3,2,-7
-8,2,2,-8
-10,2,0,-8
-5,7,5,-3
3,7,13,-3
-10,0,0,-10
-2,5,8,-5
-6,5,4,-5
-6,1,4,-9
1,12,11,2
-10,3,0,-7
-9,4,1,-6
-3,7,7,-3
-5,2,5,-8
5,10,15,0
3,11,13,1
-3,4,7,-6
-7,6,3,-4
-6,3,4,-7
-3,6,7,-4
-4,7,6,-3
-8,0,2,-10
-9,7,1,-3
-3,5,7,-5
-6,5,4,-5
-9,-1,1,-11
1,11,11,1
-12,0,-2,-10
-3,8,7,-2
0,7,10,-3
-1,8,9,-2
-6,5,4,-5
-2,9,8,-1
-7,6,3,-4
-6,7,4,-3
0,9,10,-1
-7,3,3,-7
-8,3,2,-7
-4,8,6,-2
-5,7,5,-3
-6,1,4,-9
-3,4,7,-6
-4,7,6,-3
-1,9,9,-1
-8,5,2,-5
-8,2,2,-8
-12,-1,-2,-11
-2,6,8,-4
-8,2,2,-8
-5,9,5,-1
-9,3,1,-7
-10,4,0,-6
-7,1,3,-9
1,14,11,4
1,5,11,-5
-1,12,9,2
0,11,10,1
-1,13,9,3
-5,5,5,-5
-8,6,2,-4
-5,5,5,-5
-2,5,8,-5
-9,1,1,-9
-2,7,8,-3
-8,0,2,-10
-5,8,5,-2
-9,3,1,-7
-6,6,4,-4
-1,8,9,-2
-10,2,0,-8
-12,2,-2,-8
-7,4,3,-6
-10,4,0,-6
-3,9,7,-1
-1,12,9,2
-6,2,4,-8
-9,4,1,-6
-7,6,3,-4
0,10,10,0


==> fig/LDP_to_LMIDP.csv <==
1,20,1.7329
2,10,1.0137
3,6.6667,0.71921
4,5,0.55786
5,4,0.4558
6,3.3333,0.38538
7,2.8571,0.33383
8,2.5,0.29446
9,2.2222,0.2634
10,2,0.23828
11,1.8182,0.21753
12,1.6667,0.20011
13,1.5385,0.18527
14,1.4286,0.17248
15,1.3333,0.16135
16,1.25,0.15156
17,1.1765,0.1429
18,1.1111,0.13517
19,1.0526,0.12823
20,1,0.12198
21,0.95238,0.1163
22,0.90909,0.11113
23,0.86957,0.1064
24,0.83333,0.10205
25,0.8,0.098052
26,0.76923,0.094351
27,0.74074,0.090919
28,0.71429,0.087728
29,0.68966,0.084754
30,0.66667,0.081975
31,0.64516,0.079372
32,0.625,0.076929
33,0.60606,0.074632
34,0.58824,0.072469
35,0.57143,0.070427
36,0.55556,0.068497
37,0.54054,0.066671
38,0.52632,0.064939
39,0.51282,0.063295
40,0.5,0.061732
41,0.4878,0.060244
42,0.47619,0.058826
43,0.46512,0.057474
44,0.45455,0.056182
45,0.44444,0.054947
46,0.43478,0.053766
47,0.42553,0.052634
48,0.41667,0.051548
49,0.40816,0.050507
50,0.4,0.049507
51,0.39216,0.048545
52,0.38462,0.04762
53,0.37736,0.04673
54,0.37037,0.045873
55,0.36364,0.045046
56,0.35714,0.044249
57,0.35088,0.043479
58,0.34483,0.042736
59,0.33898,0.042018
60,0.33333,0.041323
61,0.32787,0.040651
62,0.32258,0.040001
63,0.31746,0.039371
64,0.3125,0.03876
65,0.30769,0.038169
66,0.30303,0.037595
67,0.29851,0.037038
68,0.29412,0.036497
69,0.28986,0.035972
70,0.28571,0.035462
71,0.28169,0.034966
72,0.27778,0.034483
73,0.27397,0.034014
74,0.27027,0.033558
75,0.26667,0.033113
76,0.26316,0.03268
77,0.25974,0.032259
78,0.25641,0.031848
79,0.25316,0.031447
80,0.25,0.031056
81,0.24691,0.030675
82,0.2439,0.030303
83,0.24096,0.02994
84,0.2381,0.029586
85,0.23529,0.02924
86,0.23256,0.028902
87,0.22989,0.028572
88,0.22727,0.028249
89,0.22472,0.027933
90,0.22222,0.027625
91,0.21978,0.027323
92,0.21739,0.027027
93,0.21505,0.026738
94,0.21277,0.026455
95,0.21053,0.026178
96,0.20833,0.025907
97,0.20619,0.025641
98,0.20408,0.025381
99,0.20202,0.025126
100,0.2,0.024876


==> fig/LDP_uncorr_samples.csv <==
-13,9,-3,-1
-13,0,-3,-10
-6,4,4,-6
-10,13,0,3
-6,-5,4,-15
-3,5,7,-5
-3,6,7,-4
-16,10,-6,0
-4,4,6,-6
-12,3,-2,-7
0,-2,10,-12
-1,1,9,-9
-5,6,5,-4
0,2,10,-8
-5,13,5,3
2,6,12,-4
-9,0,1,-10
-3,12,7,2
-9,10,1,0
-5,5,5,-5
-7,4,3,-6
-4,5,6,-5
-1,8,9,-2
0,7,10,-3
-3,3,7,-7
5,5,15,-5
-9,4,1,-6
-2,6,8,-4
-2,4,8,-6
-5,8,5,-2
-4,5,6,-5
-1,10,9,0
-1,6,9,-4
-9,4,1,-6
-10,4,0,-6
-3,12,7,2
0,7,10,-3
-3,8,7,-2
-2,5,8,-5
-6,3,4,-7
3,10,13,0
5,5,15,-5
-3,5,7,-5
-3,5,7,-5
-2,9,8,-1
-10,3,0,-7
1,1,11,-9
-4,5,6,-5
-8,3,2,-7
-5,15,5,5
0,2,10,-8
-3,5,7,-5
-8,-2,2,-12
-8,5,2,-5
-4,6,6,-4
-10,5,0,-5
-10,5,0,-5
-10,1,0,-9
-8,-3,2,-13
-5,9,5,-1
-8,9,2,-1
-3,3,7,-7
-9,2,1,-8
0,1,10,-9
0,7,10,-3
-2,7,8,-3
-1,2,9,-8
-8,4,2,-6
-4,3,6,-7
-5,11,5,1
-3,3,7,-7
2,3,12,-7
-5,3,5,-7
-4,-4,6,-14
-5,5,5,-5
-7,8,3,-2
-6,10,4,0
1,8,11,-2
-11,11,-1,1
-6,6,4,-4
-1,5,9,-5
-4,9,6,-1
-7,6,3,-4
-12,8,-2,-2
-1,7,9,-3
-10,7,0,-3
-3,16,7,6
-8,5,2,-5
-1,12,9,2
2,1,12,-9
-12,5,-2,-5
-8,4,2,-6
-8,3,2,-7
-3,3,7,-7
-5,6,5,-4
2,11,12,1
-14,0,-4,-10
-6,12,4,2
-9,6,1,-4
1,6,11,-4
-4,3,6,-7
-5,13,5,3
-5,6,5,-4
-8,7,2,-3
-5,1,5,-9
-11,8,-1,-2
0,-1,10,-11
-2,0,8,-10
-7,5,3,-5
-2,-4,8,-14
2,4,12,-6
-7,4,3,-6
-2,3,8,-7
-1,3,9,-7
-3,6,7,-4
0,7,10,-3
-1,2,9,-8
-10,4,0,-6
-3,15,7,5
-4,8,6,-2
-6,5,4,-5
-4,5,6,-5
2,7,12,-3
-8,14,2,4
-5,1,5,-9
-3,8,7,-2
-8,6,2,-4
-1,2,9,-8
-3,7,7,-3
-7,8,3,-2
2,2,12,-8
-3,3,7,-7
-2,4,8,-6
-13,5,-3,-5
-8,3,2,-7
-2,11,8,1
0,11,10,1
-2,4,8,-6
-4,5,6,-5
-3,4,7,-6
-8,1,2,-9
-6,7,4,-3
-11,10,-1,0
-8,8,2,-2
-7,-2,3,-12
-3,5,7,-5
-5,0,5,-10
-3,14,7,4
-4,7,6,-3
-5,8,5,-2
-2,3,8,-7
-7,3,3,-7
-5,4,5,-6
-9,9,1,-1
3,5,13,-5
-2,11,8,1
-7,10,3,0
-7,4,3,-6
-7,9,3,-1
-7,5,3,-5
-12,5,-2,-5
-1,9,9,-1
-2,2,8,-8
-1,8,9,-2
-3,0,7,-10
-8,7,2,-3
-6,9,4,-1
3,6,13,-4
-6,7,4,-3
-2,5,8,-5
-11,3,-1,-7
-1,6,9,-4
-10,6,0,-4
-3,3,7,-7
1,9,11,-1
-4,2,6,-8
-8,3,2,-7
-8,10,2,0
-7,6,3,-4
-6,7,4,-3
-5,7,5,-3
-8,5,2,-5
-9,13,1,3
0,10,10,0
3,5,13,-5
-4,18,6,8
-2,1,8,-9
-8,-4,2,-14
-6,6,4,-4
1,7,11,-3
-6,8,4,-2
-8,5,2,-5
-1,11,9,1
-4,0,6,-10
-5,8,5,-2
3,4,13,-6
-9,4,1,-6
-7,5,3,-5
-2,11,8,1
-4,7,6,-3
-7,3,3,-7
-8,0,2,-10
-11,8,-1,-2
-9,7,1,-3
-6,-9,4,-19
-1,12,9,2
-2,2,8,-8
0,2,10,-8
-1,8,9,-2
-3,9,7,-1
-4,8,6,-2
-5,16,5,6
-8,3,2,-7
-6,10,4,0
-3,1,7,-9
-11,7,-1,-3
-5,3,5,-7
-4,6,6,-4
-1,6,9,-4
-7,0,3,-10
-2,5,8,-5
-6,2,4,-8
-5,9,5,-1
-3,11,7,1
0,11,10,1
-7,1,3,-9
-1,-4,9,-14
-11,4,-1,-6
-3,6,7,-4
-8,11,2,1
0,2,10,-8
-9,5,1,-5
-2,3,8,-7
-5,-7,5,-17
-4,0,6,-10
-1,6,9,-4
-9,13,1,3
-3,8,7,-2
-4,4,6,-6
-3,8,7,-2
-3,2,7,-8
-2,3,8,-7
-3,0,7,-10
-6,1,4,-9
-2,7,8,-3
-9,6,1,-4
-9,4,1,-6
-11,8,-1,-2
0,10,10,0
-6,5,4,-5
-4,2,6,-8
-17,5,-7,-5
5,4,15,-6
-1,12,9,2
-6,0,4,-10
-14,8,-4,-2
-6,7,4,-3
-3,-5,7,-15
-9,9,1,-1
-4,7,6,-3
-4,5,6,-5
-3,4,7,-6
-5,6,5,-4
1,4,11,-6
0,0,10,-10
-14,12,-4,2
0,6,10,-4
-7,4,3,-6
-1,10,9,0
0,10,10,0
-13,7,-3,-3
-7,-2,3,-12
-10,2,0,-8
-10,1,0,-9
-2,12,8,2
-10,6,0,-4
-1,2,9,-8
-8,9,2,-1
-3,5,7,-5
-6,1,4,-9
-10,11,0,1
-6,5,4,-5
-3,9,7,-1
0,7,10,-3
-9,8,1,-2
-5,2,5,-8
-3,10,7,0
-16,8,-6,-2
-1,4,9,-6
-7,9,3,-1
-4,3,6,-7
-8,7,2,-3
-4,2,6,-8
-9,6,1,-4
-5,3,5,-7
-7,10,3,0
-4,6,6,-4
-3,17,7,7
-10,1,0,-9
-4,1,6,-9
-9,2,1,-8
-3,2,7,-8
-1,2,9,-8
-2,3,8,-7
-10,6,0,-4
3,4,13,-6
3,5,13,-5
-5,3,5,-7
-7,10,3,0
-3,7,7,-3
-6,5,4,-5
-5,4,5,-6
-5,8,5,-2
-1,8,9,-2
-3,3,7,-7
-7,4,3,-6
-8,1,2,-9
2,2,12,-8
0,7,10,-3
-5,-3,5,-13
-4,-1,6,-11
0,1,10,-9
0,6,10,-4
-9,6,1,-4
-6,6,4,-4
-11,10,-1,0
-1,8,9,-2
-4,0,6,-10
-11,0,-1,-10
-8,0,2,-10
-9,-2,1,-12
-2,10,8,0
2,11,12,1
-6,-1,4,-11
-8,3,2,-7
-7,8,3,-2
-7,5,3,-5
-5,10,5,0
-7,1,3,-9
-5,7,5,-3
-3,0,7,-10
-1,5,9,-5
-3,10,7,0
-5,11,5,1
2,-2,12,-12
-2,7,8,-3
-10,4,0,-6
-8,10,2,0
-4,5,6,-5
-1,2,9,-8
-7,5,3,-5
5,-2,15,-12
-4,1,6,-9
-11,1,-1,-9
-8,9,2,-1
-7,-5,3,-15
0,0,10,-10
-2,4,8,-6
-8,9,2,-1
-6,6,4,-4
-2,0,8,-10
-8,4,2,-6
-5,9,5,-1
-8,6,2,-4
-3,6,7,-4
-7,3,3,-7
-12,7,-2,-3
-5,2,5,-8
-10,3,0,-7
1,3,11,-7
-8,2,2,-8
4,2,14,-8
-6,3,4,-7
-12,8,-2,-2
-11,1,-1,-9
-11,4,-1,-6
-2,2,8,-8
-6,4,4,-6
-7,7,3,-3
-9,-1,1,-11
-8,4,2,-6
-3,2,7,-8
-4,10,6,0
0,3,10,-7
0,10,10,0
-2,8,8,-2
-8,3,2,-7
-3,5,7,-5
-2,3,8,-7
-5,-1,5,-11
-7,10,3,0
-6,9,4,-1
-1,5,9,-5
-4,-1,6,-11
-7,3,3,-7
-5,-1,5,-11
-7,-1,3,-11
-3,4,7,-6
-12,9,-2,-1
-10,5,0,-5
-6,1,4,-9
-6,6,4,-4
-5,5,5,-5
-4,9,6,-1
-7,5,3,-5
-8,2,2,-8
-3,5,7,-5
-3,1,7,-9
-4,-1,6,-11
-2,9,8,-1
-14,11,-4,1
-8,5,2,-5
-10,0,0,-10
-7,3,3,-7
-6,0,4,-10
-3,0,7,-10
-6,3,4,-7
-5,8,5,-2
-5,4,5,-6
-9,8,1,-2
-5,1,5,-9
-12,12,-2,2
-8,10,2,0
-9,8,1,-2
-9,7,1,-3
-4,2,6,-8
-8,-3,2,-13
-3,8,7,-2
-1,8,9,-2
-5,4,5,-6
-7,4,3,-6
-8,-1,2,-11
-5,4,5,-6
-4,12,6,2
-9,2,1,-8
-13,1,-3,-9
-1,5,9,-5
3,4,13,-6
-9,5,1,-5
-5,12,5,2
-3,-2,7,-12
2,6,12,-4
-5,12,5,2
-4,0,6,-10
0,7,10,-3
-11,0,-1,-10
5,12,15,2
-8,2,2,-8
-5,4,5,-6
-1,6,9,-4
-1,-3,9,-13
-3,6,7,-4
2,3,12,-7
-10,6,0,-4
-8,8,2,-2
-4,7,6,-3
-6,4,4,-6
-4,-1,6,-11
-1,4,9,-6
-6,3,4,-7
-2,5,8,-5
-5,7,5,-3
3,7,13,-3
-3,3,7,-7
-7,-1,3,-11
-11,0,-1,-10
2,4,12,-6
-8,12,2,2
-7,3,3,-7
0,-1,10,-11
-5,-4,5,-14
-5,7,5,-3
-11,5,-1,-5
0,2,10,-8
-8,7,2,-3
2,3,12,-7
-7,4,3,-6
-5,8,5,-2
3,6,13,-4
-9,1,1,-9
-13,3,-3,-7
-4,8,6,-2
-3,7,7,-3
-6,5,4,-5
-6,0,4,-10
0,2,10,-8
-3,7,7,-3
-10,4,0,-6
-1,5,9,-5
-8,9,2,-1
-9,3,1,-7
-11,-3,-1,-13
-8,4,2,-6
-3,2,7,-8
-6,3,4,-7
-2,8,8,-2
-6,7,4,-3
2,5,12,-5
-6,4,4,-6
-4,11,6,1
-6,0,4,-10
-13,5,-3,-5
-3,-3,7,-13
0,4,10,-6
-3,2,7,-8
-2,7,8,-3
-9,0,1,-10
-5,4,5,-6
-1,3,9,-7
-14,11,-4,1
-3,7,7,-3
-7,7,3,-3
-10,4,0,-6
-2,8,8,-2
-2,3,8,-7
-11,3,-1,-7
-3,-1,7,-11
-6,4,4,-6
-11,7,-1,-3
-1,7,9,-3
-3,12,7,2
-4,1,6,-9
-6,5,4,-5
-6,3,4,-7
-5,-1,5,-11
-9,2,1,-8
-9,8,1,-2
-6,10,4,0
-10,6,0,-4
-2,4,8,-6
-4,7,6,-3
-11,7,-1,-3
-3,9,7,-1
-16,5,-6,-5
-9,-2,1,-12
-4,4,6,-6
-3,10,7,0
-5,5,5,-5
-5,5,5,-5
-8,-1,2,-11
-10,9,0,-1
-10,0,0,-10
3,7,13,-3
-15,0,-5,-10
-5,6,5,-4
-7,5,3,-5
3,5,13,-5
-3,4,7,-6
-12,2,-2,-8
-6,2,4,-8
-9,10,1,0
-9,5,1,-5
-5,8,5,-2
0,2,10,-8
-4,5,6,-5
-6,6,4,-4
-5,8,5,-2
-7,-2,3,-12
-8,1,2,-9
-5,1,5,-9
-7,2,3,-8
-7,7,3,-3
-3,8,7,-2
-2,6,8,-4
-12,5,-2,-5
2,3,12,-7
-4,2,6,-8
-8,5,2,-5
-4,13,6,3
-7,6,3,-4
-1,-5,9,-15
-7,7,3,-3
-8,1,2,-9
-14,5,-4,-5
-3,5,7,-5
-7,7,3,-3
-9,2,1,-8
-5,0,5,-10
-4,2,6,-8
-3,-3,7,-13
2,0,12,-10
-3,2,7,-8
-1,8,9,-2
-2,5,8,-5
-8,0,2,-10
0,4,10,-6
-4,8,6,-2
-6,9,4,-1
4,2,14,-8
-9,6,1,-4
-9,3,1,-7
-5,0,5,-10
-7,8,3,-2
-3,10,7,0
-4,7,6,-3
-4,11,6,1
-7,7,3,-3
-1,8,9,-2
-8,3,2,-7
-3,8,7,-2
-4,5,6,-5
-6,7,4,-3
-1,3,9,-7
-9,1,1,-9
-8,7,2,-3
-8,2,2,-8
-6,10,4,0
-8,4,2,-6
-11,2,-1,-8
-10,2,0,-8
-3,8,7,-2
-10,3,0,-7
-5,2,5,-8
-6,7,4,-3
-2,2,8,-8
-6,8,4,-2
-10,9,0,-1
-2,2,8,-8
-4,8,6,-2
-6,-2,4,-12
-6,4,4,-6
-1,-2,9,-12
-2,5,8,-5
-6,9,4,-1
-1,2,9,-8
0,0,10,-10
-1,4,9,-6
-4,12,6,2
-3,6,7,-4
-14,-4,-4,-14
3,4,13,-6
1,9,11,-1
-8,9,2,-1
2,2,12,-8
-4,6,6,-4
-4,16,6,6
-5,9,5,-1
-5,4,5,-6
-8,8,2,-2
0,5,10,-5
4,3,14,-7
-11,10,-1,0
-9,14,1,4
-8,2,2,-8
-7,6,3,-4
-7,7,3,-3
-3,8,7,-2
-6,0,4,-10
-7,-1,3,-11
-6,5,4,-5
-10,-5,0,-15
-5,4,5,-6
-7,3,3,-7
-1,-1,9,-11
0,3,10,-7
-6,9,4,-1
-7,0,3,-10
-8,9,2,-1
-6,6,4,-4
-4,2,6,-8
-7,8,3,-2
-9,1,1,-9
-4,6,6,-4
-5,-1,5,-11
-3,6,7,-4
-9,2,1,-8
-7,5,3,-5
-4,4,6,-6
-8,4,2,-6
-1,9,9,-1
-7,5,3,-5
-9,5,1,-5
-10,11,0,1
1,7,11,-3
-7,-5,3,-15
-7,5,3,-5
-12,9,-2,-1
-8,8,2,-2
-2,3,8,-7
-5,2,5,-8
-6,1,4,-9
-8,9,2,-1
-4,8,6,-2
-6,12,4,2
-7,10,3,0
0,1,10,-9
-8,0,2,-10
-10,7,0,-3
-5,0,5,-10
-4,10,6,0
-3,7,7,-3
-3,11,7,1
-2,4,8,-6
-4,9,6,-1
-7,7,3,-3
2,6,12,-4
-5,5,5,-5
2,4,12,-6
1,3,11,-7
-3,-2,7,-12
-4,7,6,-3
-1,1,9,-9
-5,6,5,-4
-2,7,8,-3
7,-1,17,-11
-5,5,5,-5
-6,4,4,-6
-3,8,7,-2
0,4,10,-6
-7,8,3,-2
-4,4,6,-6
-22,2,-12,-8
-3,-1,7,-11
-6,5,4,-5
-3,7,7,-3
-3,7,7,-3
-5,5,5,-5
-6,12,4,2
-8,12,2,2
-6,2,4,-8
-2,1,8,-9
-9,8,1,-2
-4,-1,6,-11
-1,7,9,-3
-8,8,2,-2
-5,-3,5,-13
-10,4,0,-6
-8,7,2,-3
-10,9,0,-1
-7,-7,3,-17
-1,8,9,-2
-3,4,7,-6
-14,9,-4,-1
-13,13,-3,3
-4,0,6,-10
-1,11,9,1
-5,2,5,-8
-4,2,6,-8
3,6,13,-4
-2,0,8,-10
-9,8,1,-2
-11,4,-1,-6
-3,8,7,-2
-1,9,9,-1
-8,6,2,-4
-5,5,5,-5
-7,7,3,-3
1,8,11,-2
-2,7,8,-3
-4,0,6,-10
-6,5,4,-5
0,2,10,-8
-10,8,0,-2
-4,3,6,-7
-5,9,5,-1
-5,5,5,-5
-2,2,8,-8
-8,3,2,-7
-10,19,0,9
-4,3,6,-7
-11,8,-1,-2
-11,6,-1,-4
-11,8,-1,-2
-2,6,8,-4
-2,4,8,-6
6,3,16,-7
-6,8,4,-2
-3,11,7,1
-6,-2,4,-12
1,11,11,1
-4,7,6,-3
-10,6,0,-4
-7,9,3,-1
-4,12,6,2
-2,-5,8,-15
-2,6,8,-4
-1,1,9,-9
-4,6,6,-4
-7,6,3,-4
-10,12,0,2
-3,9,7,-1
-4,9,6,-1
-1,7,9,-3
0,3,10,-7
-3,2,7,-8
-3,9,7,-1
-5,10,5,0
-3,2,7,-8
-8,4,2,-6
-11,10,-1,0
-8,6,2,-4
-12,-4,-2,-14
-1,2,9,-8
-4,6,6,-4
-3,3,7,-7
-2,5,8,-5
-6,4,4,-6
-3,5,7,-5
1,1,11,-9
-5,8,5,-2
-4,5,6,-5
-7,8,3,-2
-14,12,-4,2
-6,9,4,-1
-8,7,2,-3
0,0,10,-10
-10,7,0,-3
-8,17,2,7
-1,-2,9,-12
-4,6,6,-4
-13,8,-3,-2
-7,7,3,-3
-13,3,-3,-7
1,13,11,3
-4,8,6,-2
-11,9,-1,-1
-7,4,3,-6
-4,3,6,-7
-6,-1,4,-11
-12,4,-2,-6
-8,3,2,-7
-7,0,3,-10
-5,-3,5,-13
-8,3,2,-7
2,6,12,-4
-3,10,7,0
-3,6,7,-4
-1,7,9,-3
-4,1,6,-9
-4,5,6,-5
0,4,10,-6
-2,9,8,-1
-8,4,2,-6
-6,5,4,-5
-4,0,6,-10
-2,3,8,-7
-7,1,3,-9
-4,11,6,1
-2,1,8,-9
-1,15,9,5
-5,3,5,-7
-6,9,4,-1
-5,4,5,-6
-5,0,5,-10
-5,-2,5,-12
-2,-1,8,-11
-7,5,3,-5
-3,6,7,-4
-2,-1,8,-11
-4,8,6,-2
-15,8,-5,-2
-13,13,-3,3
-6,6,4,-4
0,1,10,-9
-9,6,1,-4
-7,6,3,-4
-4,3,6,-7
-12,3,-2,-7
-5,-1,5,-11
-6,9,4,-1
2,9,12,-1
-5,10,5,0
-7,2,3,-8
-8,6,2,-4
-2,9,8,-1
1,-2,11,-12
-9,7,1,-3
-2,8,8,-2
-9,3,1,-7
-3,11,7,1
1,0,11,-10
-3,1,7,-9
-4,4,6,-6
-6,3,4,-7
2,3,12,-7
-7,4,3,-6
-6,6,4,-4
-5,0,5,-10
-5,1,5,-9
-4,2,6,-8
-8,4,2,-6
-11,8,-1,-2
-5,1,5,-9
-5,-1,5,-11
-3,4,7,-6
1,7,11,-3
-8,5,2,-5
-9,5,1,-5
-10,6,0,-4
0,3,10,-7
-2,8,8,-2
-3,2,7,-8
-8,9,2,-1
-8,-1,2,-11
-7,2,3,-8
-7,6,3,-4
-3,11,7,1
-4,4,6,-6
-9,8,1,-2
-3,5,7,-5
-5,3,5,-7
-4,0,6,-10
-10,1,0,-9
-4,4,6,-6
-14,5,-4,-5
-9,6,1,-4
-4,9,6,-1
-1,3,9,-7
-18,0,-8,-10
-6,14,4,4
-4,11,6,1
-3,5,7,-5
-8,8,2,-2
-3,8,7,-2
-7,5,3,-5
-4,0,6,-10
-2,7,8,-3
-3,4,7,-6
-4,-3,6,-13
1,9,11,-1
-7,-1,3,-11
-5,3,5,-7
0,9,10,-1
-6,16,4,6
-4,7,6,-3
-2,8,8,-2
-3,1,7,-9
-10,4,0,-6
-9,5,1,-5
-11,11,-1,1
-2,-4,8,-14
4,-3,14,-13
-6,5,4,-5
-11,8,-1,-2
-6,11,4,1
-8,8,2,-2
-5,1,5,-9
-3,8,7,-2
-11,6,-1,-4
3,6,13,-4
-8,20,2,10
-4,-2,6,-12
-7,5,3,-5
-5,1,5,-9
-6,7,4,-3
-8,11,2,1
2,6,12,-4
-10,5,0,-5
-4,8,6,-2
-11,5,-1,-5
-6,7,4,-3
-13,6,-3,-4
-7,6,3,-4
-4,4,6,-6
-11,8,-1,-2
-3,7,7,-3
-10,6,0,-4
-7,9,3,-1
-6,13,4,3
-8,-1,2,-11
-8,7,2,-3
-7,8,3,-2
-6,0,4,-10
-7,11,3,1
-2,6,8,-4
0,3,10,-7
0,3,10,-7
-4,-3,6,-13
-6,8,4,-2
-8,7,2,-3
-4,-6,6,-16
-3,-1,7,-11
-3,3,7,-7
-11,14,-1,4
-5,8,5,-2
-6,2,4,-8
0,9,10,-1
-2,4,8,-6
-3,1,7,-9
-2,8,8,-2
-1,1,9,-9
-1,7,9,-3
2,8,12,-2
2,6,12,-4
0,8,10,-2
-11,-4,-1,-14
0,8,10,-2
0,2,10,-8
-5,2,5,-8
-5,15,5,5
-2,0,8,-10
-6,3,4,-7
2,4,12,-6
-11,-4,-1,-14
-7,-3,3,-13
-1,6,9,-4
-5,2,5,-8
-8,3,2,-7
-6,8,4,-2
-4,11,6,1


==> fig/LMIDP_LDP_bounds_dim1_noiseVar10.csv <==
2.2204e-16,0.24817,0.30623,0.083949
0.52632,0.090681,0.18378,0.00055307
1.0526,0.020563,0.1252,1.9697e-08
1.5789,0.0027066,0.12807,2.0597e-15
2.1053,0.00019779,0.12473,5.1711e-25
2.6316,7.7936e-06,0.12433,2.8694e-37
3.1579,1.6241e-07,0.12432,3.3778e-52
3.6842,1.7663e-09,0.12432,8.2447e-70
4.2105,9.9347e-12,0.12432,4.1142e-90
4.7368,2.8706e-14,0.12432,4.1585e-113
5.2632,4.2404e-17,0.12432,8.46e-139
5.7895,3.1905e-20,0.12432,3.4482e-167
6.3158,1.2192e-23,0.12432,2.8061e-198
6.8421,2.3612e-27,0.12432,4.5476e-232
7.3684,2.3133e-31,0.12189,1.4647e-268
7.8947,1.1448e-35,0.12431,9.3609e-308
8.4211,2.8587e-40,0.12432,0
8.9474,3.5981e-45,0.12432,0
9.4737,2.2809e-50,0.12432,0
10,7.2774e-56,0.12429,0


==> fig/LMIDP_LDP_bounds_dim5_noiseVar10.csv <==
2.2204e-16,0.5205,0.66077,0.18634
0.52632,0.39379,0.58543,0.039994
1.0526,0.27505,0.54369,0.0034699
1.5789,0.17572,0.5288,0.00010672
2.1053,0.10186,0.52628,1.0791e-06
2.6316,0.053226,0.48428,3.4334e-09
3.1579,0.024932,0.52617,3.3483e-12
3.6842,0.010422,0.52617,9.8413e-16
4.2105,0.0038736,0.52617,8.6218e-20
4.7368,0.0012762,0.52525,2.2342e-24
5.2632,0.0003718,0.52617,1.7029e-29
5.7895,9.5582e-05,0.52617,3.8024e-35
6.3158,2.1646e-05,0.52615,2.4796e-41
6.8421,4.3124e-06,0.52617,4.7109e-48
7.3684,7.5486e-07,0.52616,2.6026e-55
7.8947,1.1598e-07,0.52616,4.1749e-63
8.4211,1.5628e-08,0.52612,1.942e-71
8.9474,1.8453e-09,0.52615,2.6171e-80
9.4737,1.9083e-10,0.52616,1.0208e-89
10,1.7274e-11,0.52616,1.1517e-99


==> fig/LMIDP_to_LDP.csv <==
2.2204e-16,0.9029,0.43944,0.31331,0.14114,0.099099,0.044044
0.10101,0.89875,0.41233,0.28095,0.10458,0.064618,0.017795
0.20202,0.89451,0.38752,0.25291,0.080275,0.045419,0.010399
0.30303,0.8904,0.36533,0.2293,0.064624,0.034859,0.007406
0.40404,0.88694,0.34562,0.20949,0.054195,0.028603,0.0055333
0.50505,0.88374,0.32891,0.194,0.047422,0.02454,0.0047194
0.60606,0.88122,0.31432,0.18102,0.042379,0.02169,0.0043379
0.70707,0.87874,0.3019,0.17013,0.038702,0.019795,0.0039479
0.80808,0.87766,0.29157,0.16215,0.036113,0.018069,0.0035163
0.90909,0.87647,0.28289,0.15514,0.033695,0.017089,0.0030389
1.0101,0.87564,0.27563,0.14972,0.032303,0.016033,0.0025108
1.1111,0.87484,0.26967,0.14477,0.030918,0.014977,0.0019642
1.2121,0.87451,0.26458,0.14154,0.029948,0.014654,0.001641
1.3131,0.87416,0.2608,0.13883,0.028875,0.014296,0.0012835
1.4141,0.87376,0.25758,0.13657,0.027915,0.013901,0.00088793
1.5152,0.87332,0.25505,0.13448,0.027477,0.013463,0.00045034
1.6162,0.87284,0.25319,0.13307,0.026993,0.012979,1e-30
1.7172,0.8723,0.25211,0.13199,0.026458,0.012444,1e-30
1.8182,0.87171,0.25109,0.13097,0.025865,0.011851,1e-30
1.9192,0.87106,0.25043,0.13031,0.02521,0.011196,1e-30
2.0202,0.87033,0.24971,0.12959,0.024485,0.010471,1e-30
2.1212,0.86953,0.24891,0.12879,0.023682,0.0096684,1e-30
2.2222,0.86864,0.24802,0.1279,0.022795,0.008781,1e-30
2.3232,0.86766,0.24704,0.12692,0.021813,0.0077992,1e-30
2.4242,0.86657,0.24595,0.12583,0.020727,0.006713,1e-30
2.5253,0.86537,0.24475,0.12463,0.019525,0.0055115,1e-30
2.6263,0.86404,0.24342,0.1233,0.018196,0.0041822,1e-30
2.7273,0.86257,0.24195,0.12183,0.016726,0.0027116,1e-30
2.8283,0.86094,0.24032,0.1202,0.015099,0.0010847,1e-30
2.9293,0.85914,0.23852,0.1184,0.013299,1e-30,1e-30
3.0303,0.85715,0.23653,0.11641,0.011308,1e-30,1e-30
3.1313,0.85495,0.23433,0.11421,0.0091051,1e-30,1e-30
3.2323,0.85251,0.23189,0.11177,0.0066682,1e-30,1e-30
3.3333,0.84982,0.2292,0.10908,0.0039723,1e-30,1e-30
3.4343,0.84684,0.22622,0.1061,0.00098994,1e-30,1e-30
3.5354,0.84354,0.22292,0.1028,1e-30,1e-30,1e-30
3.6364,0.83989,0.21927,0.099146,1e-30,1e-30,1e-30
3.7374,0.83585,0.21523,0.095108,1e-30,1e-30,1e-30
3.8384,0.83138,0.21076,0.09064,1e-30,1e-30,1e-30
3.9394,0.82644,0.20582,0.085698,1e-30,1e-30,1e-30
4.0404,0.82097,0.20035,0.080231,1e-30,1e-30,1e-30
4.1414,0.81492,0.1943,0.074182,1e-30,1e-30,1e-30
4.2424,0.80823,0.18761,0.067491,1e-30,1e-30,1e-30
4.3434,0.80083,0.18021,0.060089,1e-30,1e-30,1e-30
4.4444,0.79264,0.17202,0.051899,1e-30,1e-30,1e-30
4.5455,0.78358,0.16296,0.04284,1e-30,1e-30,1e-30
4.6465,0.77356,0.15294,0.032817,1e-30,1e-30,1e-30
4.7475,0.76247,0.14185,0.021729,1e-30,1e-30,1e-30
4.8485,0.7502,0.12958,0.0094625,1e-30,1e-30,1e-30
4.9495,0.73663,0.11601,1e-30,1e-30,1e-30,1e-30
5.0505,0.72162,0.101,1e-30,1e-30,1e-30,1e-30
5.1515,0.70501,0.084391,1e-30,1e-30,1e-30,1e-30
5.2525,0.68664,0.066018,1e-30,1e-30,1e-30,1e-30
5.3535,0.66631,0.045692,1e-30,1e-30,1e-30,1e-30
5.4545,0.64383,0.023205,1e-30,1e-30,1e-30,1e-30
5.5556,0.61895,1e-30,1e-30,1e-30,1e-30,1e-30
5.6566,0.59143,1e-30,1e-30,1e-30,1e-30,1e-30
5.7576,0.56098,1e-30,1e-30,1e-30,1e-30,1e-30
5.8586,0.5273,1e-30,1e-30,1e-30,1e-30,1e-30
5.9596,0.49004,1e-30,1e-30,1e-30,1e-30,1e-30
6.0606,0.44881,1e-30,1e-30,1e-30,1e-30,1e-30
6.1616,0.40321,1e-30,1e-30,1e-30,1e-30,1e-30
6.2626,0.35276,1e-30,1e-30,1e-30,1e-30,1e-30
6.3636,0.29694,1e-30,1e-30,1e-30,1e-30,1e-30
6.4646,0.2352,1e-30,1e-30,1e-30,1e-30,1e-30
6.5657,0.16689,1e-30,1e-30,1e-30,1e-30,1e-30
6.6667,0.091319,1e-30,1e-30,1e-30,1e-30,1e-30
6.7677,0.0077177,1e-30,1e-30,1e-30,1e-30,1e-30
6.8687,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
6.9697,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.0707,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.1717,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.2727,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.3737,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.4747,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.5758,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.6768,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.7778,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.8788,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
7.9798,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.0808,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.1818,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.2828,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.3838,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.4848,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.5859,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.6869,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.7879,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.8889,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
8.9899,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.0909,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.1919,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.2929,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.3939,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.4949,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.596,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.697,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.798,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
9.899,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30
10,1e-30,1e-30,1e-30,1e-30,1e-30,1e-30


==> fig/SPA_uniform.csv <==
0,7.0065e-46,7.0065e-46,1.1416e-27
9,7.4611e-36,7.5326e-36,3.947e-25
19,2.3471e-29,2.3596e-29,1.8194e-22
29,1.4618e-24,1.4686e-24,5.7301e-20
39,9.9761e-21,1.0022e-20,1.2329e-17
49,1.537e-17,1.544e-17,1.8125e-15
59,7.8201e-15,7.8547e-15,1.8204e-13
69,1.6484e-12,1.6554e-12,1.2492e-11
79,1.6671e-10,1.6738e-10,5.8562e-10
89,8.9451e-09,8.9796e-09,1.8757e-08
99,2.7363e-07,2.7464e-07,4.1047e-07
109,5.031e-06,5.0488e-06,6.1368e-06
119,5.784e-05,5.8037e-05,6.2684e-05
129,0.0004284,0.00042982,0.00043745
139,0.0020907,0.0020974,0.0020857
149,0.0068355,0.0068572,0.0067942
159,0.01515,0.015198,0.015121
169,0.022939,0.02301,0.022991
179,0.023819,0.023893,0.023884
189,0.016967,0.017021,0.016952
199,0.0082656,0.0082917,0.0082198
209,0.0027347,0.0027435,0.0027231
219,0.00060781,0.00060981,0.00061636
229,8.9345e-05,8.9649e-05,9.5312e-05
239,8.5038e-06,8.5337e-06,1.007e-05
249,5.0948e-07,5.1135e-07,7.2685e-07
259,1.8509e-08,1.858e-08,3.5845e-08
269,3.8793e-10,3.8949e-10,1.2077e-09
279,4.3847e-12,4.4031e-12,2.78e-11
289,2.4332e-14,2.4439e-14,4.3722e-13
299,5.7895e-17,5.8158e-17,4.6978e-15
309,4.8034e-20,4.8256e-20,3.4486e-17
319,9.8891e-24,9.9352e-24,1.7296e-19
329,2.6977e-28,2.7113e-28,5.9267e-22
339,2.4011e-34,2.4202e-34,1.3875e-24
349,3.5032e-44,3.7992e-44,2.2192e-27
350,7.0065e-46,7.0065e-46,1.1416e-27


==> fig/fig_old/priv_curve_SecAgg_ADULT_n-50_alpha-inf.csv <==
5.60206362739377,5.2814006958070925,5.2814006958070925,5.2814006958070925,0.7994099969591135
6.384259858319995,6.250180155257795,6.250180155257795,6.250180155257795,0.5623312630125227
6.707561763444257,6.612353366218566,6.612353366218566,6.612353366218566,0.3955622903943144
6.885138405115407,6.806051458194117,6.806051458194117,6.806051458194117,0.2782515144965566
6.993500096918905,6.922829435164274,6.922829435164274,6.922829435164274,0.19573125952539058
7.063250436063529,6.997501241692366,6.997501241692366,6.997501241692366,0.13768380030100386
7.10955431361384,7.046875416589352,7.046875416589352,7.046875416589352,0.0968513098586974
7.140887344459898,7.0802018102351925,7.0802018102351925,7.0802018102351925,0.06812839419625623
7.162354234392306,7.1029965749744095,7.1029965749744095,7.1029965749744095,0.04792375139306047
7.177183326773554,7.118725440300143,7.118725440300143,7.118725440300143,0.0337111416565587
7.187484396772367,7.1296432648902766,7.1296432648902766,7.1296432648902766,0.023713524896407163
7.194667454367679,7.137252426214497,7.137252426214497,7.137252426214497,0.01668087271387671
7.199689517542925,7.142570481798301,7.142570481798301,7.142570481798301,0.011733874053397876
7.2032071518343335,7.1462945045415465,7.1462945045415465,7.1462945045415465,0.008253992621529064
7.205674178827371,7.148905820391772,7.148905820391772,7.148905820391772,0.005806129662396345
7.207405927480861,7.150738628899136,7.150738628899136,7.150738628899136,0.0040842224123909705
7.208622302138211,7.152025877015861,7.152025877015861,7.152025877015861,0.0028729762653960564
7.2094770544640525,7.152930377913078,7.152930377913078,7.152930377913078,0.002020945920204441
7.210077877917992,7.153566143766837,7.153566143766837,7.153566143766837,0.0014215997749734077
7.210500300707112,7.154013120319718,7.154013120319718,7.154013120319718,0.001


==> fig/fig_old/priv_curve_SecAgg_ADULT_n-60_alpha-inf.csv <==
5.60206362739377,5.031260768973656,5.031260768973656,5.031260768973656,0.7994099969591135
6.384259858319995,6.1624449116049425,6.1624449116049425,6.1624449116049425,0.5623312630125227
6.707561763444257,6.552098724590819,6.552098724590819,6.552098724590819,0.3955622903943144
6.885138405115407,6.756674070788092,6.756674070788092,6.756674070788092,0.2782515144965566
6.993500096918905,6.879015385691423,6.879015385691423,6.879015385691423,0.19573125952539058
7.063250436063529,6.956904600449602,6.956904600449602,6.956904600449602,0.13768380030100386
7.10955431361384,7.008272773766863,7.008272773766863,7.008272773766863,0.0968513098586974
7.140887344459898,7.042888361096407,7.042888361096407,7.042888361096407,0.06812839419625623
7.162354234392306,7.066539575433682,7.066539575433682,7.066539575433682,0.04792375139306047
7.177183326773554,7.082847712187865,7.082847712187865,7.082847712187865,0.0337111416565587
7.187484396772367,7.094162107231204,7.094162107231204,7.094162107231204,0.023713524896407163
7.194667454367679,7.1020450167625215,7.1020450167625215,7.1020450167625215,0.01668087271387671
7.199689517542925,7.107553118466348,7.107553118466348,7.107553118466348,0.011733874053397876
7.2032071518343335,7.111409601195876,7.111409601195876,7.111409601195876,0.008253992621529064
7.205674178827371,7.11411349489616,7.11411349489616,7.11411349489616,0.005806129662396345
7.207405927480861,7.116011131833795,7.116011131833795,7.116011131833795,0.0040842224123909705
7.208622302138211,7.117343837831599,7.117343837831599,7.117343837831599,0.0028729762653960564
7.2094770544640525,7.1182802440542225,7.1182802440542225,7.1182802440542225,0.002020945920204441
7.210077877917992,7.1189384180118545,7.1189384180118545,7.1189384180118545,0.0014215997749734077
7.210500300707112,7.119401139803437,7.119401139803437,7.119401139803437,0.001


==> fig/fig_old/priv_curve_SecAgg_ADULT_n-70_alpha-inf.csv <==
5.60206362739377,4.932552591423475,4.932552591423475,4.932552591423475,0.7994099969591135
6.384259858319995,6.131648624662716,6.131648624662716,6.131648624662716,0.5623312630125227
6.707561763444257,6.53134468803614,6.53134468803614,6.53134468803614,0.3955622903943144
6.885138405115407,6.739792283561433,6.739792283561433,6.739792283561433,0.2782515144965566
6.993500096918905,6.864092181181842,6.864092181181842,6.864092181181842,0.19573125952539058
7.063250436063529,6.943107389215807,6.943107389215807,6.943107389215807,0.13768380030100386
7.10955431361384,6.995170950524823,6.995170950524823,6.995170950524823,0.0968513098586974
7.140887344459898,7.030235137740798,7.030235137740798,7.030235137740798,0.06812839419625623
7.162354234392306,7.054183939679031,7.054183939679031,7.054183939679031,0.04792375139306047
7.177183326773554,7.070693159303838,7.070693159303838,7.070693159303838,0.0337111416565587
7.187484396772367,7.082145125659425,7.082145125659425,7.082145125659425,0.023713524896407163
7.194667454367679,7.090122956291411,7.090122956291411,7.090122956291411,0.01668087271387671
7.199689517542925,7.095696935154041,7.095696935154041,7.095696935154041,0.011733874053397876
7.2032071518343335,7.099599323545459,7.099599323545459,7.099599323545459,0.008253992621529064
7.205674178827371,7.102335296394699,7.102335296394699,7.102335296394699,0.005806129662396345
7.207405927480861,7.104255394649969,7.104255394649969,7.104255394649969,0.0040842224123909705
7.208622302138211,7.1056038494187,7.1056038494187,7.1056038494187,0.0028729762653960564
7.2094770544640525,7.106551308587042,7.106551308587042,7.106551308587042,0.002020945920204441
7.210077877917992,7.107217245088909,7.107217245088909,7.107217245088909,0.0014215997749734077
7.210500300707112,7.107685421156021,7.107685421156021,7.107685421156021,0.001


==> fig/fig_old/priv_curve_SecAgg_ADULT_n-80_alpha-inf.csv <==
5.60206362739377,4.770025508301884,4.770025508301884,4.770025508301884,0.7994099969591135
6.384259858319995,6.085372114600334,6.085372114600334,6.085372114600334,0.5623312630125227
6.707561763444257,6.500552970152489,6.500552970152489,6.500552970152489,0.3955622903943144
6.885138405115407,6.714867104288472,6.714867104288472,6.714867104288472,0.2782515144965566
6.993500096918905,6.842112651688426,6.842112651688426,6.842112651688426,0.19573125952539058
7.063250436063529,6.922814798368912,6.922814798368912,6.922814798368912,0.13768380030100386
7.10955431361384,6.975917808615871,6.975917808615871,6.975917808615871,0.0968513098586974
7.140887344459898,7.011651596085502,7.011651596085502,7.011651596085502,0.06812839419625623
7.162354234392306,7.036044177777706,7.036044177777706,7.036044177777706,0.04792375139306047
7.177183326773554,7.052853077571658,7.052853077571658,7.052853077571658,0.0337111416565587
7.187484396772367,7.064509984381368,7.064509984381368,7.064509984381368,0.023713524896407163
7.194667454367679,7.072629178385352,7.072629178385352,7.072629178385352,0.01668087271387671
7.199689517542925,7.078301246647879,7.078301246647879,7.078301246647879,0.011733874053397876
7.2032071518343335,7.082271977884846,7.082271977884846,7.082271977884846,0.008253992621529064
7.205674178827371,7.085055704485856,7.085055704485856,7.085055704485856,0.005806129662396345
7.207405927480861,7.0870092369010775,7.0870092369010775,7.0870092369010775,0.0040842224123909705
7.208622302138211,7.088381132943464,7.088381132943464,7.088381132943464,0.0028729762653960564
7.2094770544640525,7.089345043331177,7.089345043331177,7.089345043331177,0.002020945920204441
7.210077877917992,7.0900225333439195,7.0900225333439195,7.0900225333439195,0.0014215997749734077
7.210500300707112,7.090498827238579,7.090498827238579,7.090498827238579,0.001


==> fig/fig_old/priv_curve_SecAgg_ADULT_n-90_alpha-inf.csv <==
5.60206362739377,4.549442229347322,4.549442229347322,4.549442229347322,0.7994099969591135
6.384259858319995,5.717531137318301,5.717531137318301,5.717531137318301,0.5623312630125227
6.707561763444257,6.148130140006906,6.148130140006906,6.148130140006906,0.3955622903943144
6.885138405115407,6.440797261240348,6.440797261240348,6.440797261240348,0.2782515144965566
6.993500096918905,6.6050241395780205,6.6050241395780205,6.6050241395780205,0.19573125952539058
7.063250436063529,6.706257895877119,6.706257895877119,6.706257895877119,0.13768380030100386
7.10955431361384,6.77178837463258,6.77178837463258,6.77178837463258,0.0968513098586974
7.140887344459898,6.8154400203594365,6.8154400203594365,6.8154400203594365,0.06812839419625623
7.162354234392306,6.845042961839033,6.845042961839033,6.845042961839033,0.04792375139306047
7.177183326773554,6.865353773523395,6.865353773523395,6.865353773523395,0.0337111416565587
7.187484396772367,6.879397868445083,6.879397868445083,6.879397868445083,0.023713524896407163
7.194667454367679,6.889160092659973,6.889160092659973,6.889160092659973,0.01668087271387671
7.199689517542925,6.895970508246113,6.895970508246113,6.895970508246113,0.011733874053397876
7.2032071518343335,6.900733540853647,6.900733540853647,6.900733540853647,0.008253992621529064
7.205674178827371,6.904070474203723,6.904070474203723,6.904070474203723,0.005806129662396345
7.207405927480861,6.90641112925931,6.90641112925931,6.90641112925931,0.0040842224123909705
7.208622302138211,6.908054346690873,6.908054346690873,6.908054346690873,0.0028729762653960564
7.2094770544640525,6.909208624226961,6.909208624226961,6.909208624226961,0.002020945920204441
7.210077877917992,6.910019783468972,6.910019783468972,6.910019783468972,0.0014215997749734077
7.210500300707112,6.9105899855813675,6.9105899855813675,6.9105899855813675,0.001


==> fig/fig_old/tradeoff_SecAgg_ADULT_n-50_alpha-inf.csv <==
0.9573833818271568,0.9573833818271568,0.9573833818271568,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9564419459141532,0.9564419459141532,0.9564419459141532,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9562535763300933,0.9562535763300933,0.9562535763300933,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.956065179647148,0.956065179647148,0.956065179647148,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9554998285441788,0.9554998285441788,0.9554998285441788,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.954368415076981,0.954368415076981,0.954368415076981,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9536136251195027,0.9536136251195027,0.9536136251195027,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9532360791979626,0.9532360791979626,0.9532360791979626,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9526695746682594,0.9526695746682594,0.9526695746682594,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9519138942417186,0.9519138942417186,0.9519138942417186,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9513468825798059,0.9513468825798059,0.9513468825798059,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9507796591827066,0.9507796591827066,0.9507796591827066,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9502122272844775,0.9502122272844775,0.9502122272844775,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9498338250765406,0.9498338250765406,0.9498338250765406,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9494553325147471,0.9494553325147471,0.9494553325147471,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.948887426215289,0.948887426215289,0.948887426215289,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9483193215934435,0.9483193215934435,0.9483193215934435,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9483193215934435,0.9483193215934435,0.9483193215934435,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9481299098152398,0.9481299098152398,0.9481299098152398,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9479404764273549,0.9479404764273549,0.9479404764273549,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9477510215339141,0.9477510215339141,0.9477510215339141,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9473720476424762,0.9473720476424762,0.9473720476424762,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9471825288483708,0.9471825288483708,0.9471825288483708,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9469929889565134,0.9469929889565134,0.9469929889565134,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9468034280667316,0.9468034280667316,0.9468034280667316,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9468034280667316,0.9468034280667316,0.9468034280667316,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9464242436885666,0.9464242436885666,0.9464242436885666,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9458553120853901,0.9458553120853901,0.9458553120853901,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9452861967331563,0.9452861967331563,0.9452861967331563,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9450964512205448,0.9450964512205448,0.9450964512205448,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9449066856642078,0.9449066856642078,0.9449066856642078,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9441474248149133,0.9441474248149133,0.9441474248149133,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9439575603936214,0.9439575603936214,0.9439575603936214,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9435777731162087,0.9435777731162087,0.9435777731162087,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9433878504332986,0.9433878504332986,0.9433878504332986,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9430079474070188,0.9430079474070188,0.9430079474070188,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9428179672328273,0.9428179672328273,0.9428179672328273,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9424379499803721,0.9424379499803721,0.9424379499803721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9424379499803721,0.9424379499803721,0.9424379499803721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9424379499803721,0.9424379499803721,0.9424379499803721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9424379499803721,0.9424379499803721,0.9424379499803721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.941487578735799,0.941487578735799,0.941487578735799,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.941297448883677,0.941297448883677,0.941297448883677,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9411073006820125,0.9411073006820125,0.9411073006820125,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9411073006820125,0.9411073006820125,0.9411073006820125,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9411073006820125,0.9411073006820125,0.9411073006820125,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9409171342088344,0.9409171342088344,0.9409171342088344,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9403465259317405,0.9403465259317405,0.9403465259317405,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9401562871411506,0.9401562871411506,0.9401562871411506,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9397757559644163,0.9397757559644163,0.9397757559644163,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9393951538215156,0.9393951538215156,0.9393951538215156,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9393951538215156,0.9393951538215156,0.9393951538215156,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9392048263211722,0.9392048263211722,0.9392048263211722,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9390144812983158,0.9390144812983158,0.9390144812983158,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9382529274119273,0.9382529274119273,0.9382529274119273,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9376815814822291,0.9376815814822291,0.9376815814822291,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.937491098824352,0.937491098824352,0.937491098824352,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9369195497568457,0.9369195497568457,0.9369195497568457,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9365384334681,0.9365384334681,0.9365384334681,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9359666349839413,0.9359666349839413,0.9359666349839413,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9357760026677271,0.9357760026677271,0.9357760026677271,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9355853540472793,0.9355853540472793,0.9355853540472793,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9350133109907866,0.9350133109907866,0.9350133109907866,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9350133109907866,0.9350133109907866,0.9350133109907866,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9340595856297802,0.9340595856297802,0.9340595856297802,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9338687930656193,0.9338687930656193,0.9338687930656193,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9332963214631662,0.9332963214631662,0.9332963214631662,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9325328090490597,0.9325328090490597,0.9325328090490597,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9313870829605065,0.9313870829605065,0.9313870829605065,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9302408185216037,0.9302408185216037,0.9302408185216037,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9292851952378658,0.9292851952378658,0.9292851952378658,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.927755452997673,0.927755452997673,0.927755452997673,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9262248158756147,0.9262248158756147,0.9262248158756147,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9250762652877231,0.9250762652877231,0.9250762652877231,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9241187726633512,0.9241187726633512,0.9241187726633512,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9222028088748591,0.9222028088748591,0.9222028088748591,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9212443481296758,0.9212443481296758,0.9212443481296758,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9197101628833241,0.9197101628833241,0.9197101628833241,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9174074275727807,0.9174074275727807,0.9174074275727807,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9164474512777776,0.9164474512777776,0.9164474512777776,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.914334489940774,0.914334489940774,0.914334489940774,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9122201709546227,0.9122201709546227,0.9122201709546227,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9083726108862095,0.9083726108862095,0.9083726108862095,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9064472723733105,0.9064472723733105,0.9064472723733105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9039428371153595,0.9039428371153595,0.9039428371153595,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.90047246316201,0.90047246316201,0.90047246316201,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8971921266805937,0.8971921266805937,0.8971921266805937,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8939092173714087,0.8939092173714087,0.8939092173714087,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8919769327429052,0.8919769327429052,0.8919769327429052,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.887336070598802,0.887336070598802,0.887336070598802,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8840460114129924,0.8840460114129924,0.8840460114129924,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8803662687584666,0.8803662687584666,0.8803662687584666,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8745507659042242,0.8745507659042242,0.8745507659042242,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8687289967332872,0.8687289967332872,0.8687289967332872,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8630956452580572,0.8630956452580572,0.8630956452580572,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8582350689202093,0.8582350689202093,0.8582350689202093,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8508398475798409,0.8508398475798409,0.8508398475798409,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8438262982369675,0.8438262982369675,0.8438262982369675,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.836805792871697,0.836805792871697,0.836805792871697,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8295833855277056,0.8295833855277056,0.8295833855277056,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8223543278443504,0.8223543278443504,0.8223543278443504,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8157058065325072,0.8157058065325072,0.8157058065325072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8070942267230774,0.8070942267230774,0.8070942267230774,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7986704363820254,0.7986704363820254,0.7986704363820254,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7904353205239923,0.7904353205239923,0.7904353205239923,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7814080629752671,0.7814080629752671,0.7814080629752671,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7737483459822471,0.7737483459822471,0.7737483459822471,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7629369450428396,0.7629369450428396,0.7629369450428396,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7540835192335384,0.7540835192335384,0.7540835192335384,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7404953270807121,0.7404953270807121,0.7404953270807121,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7300478034698213,0.7300478034698213,0.7300478034698213,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7174205759484088,0.7174205759484088,0.7174205759484088,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7028054576798789,0.7028054576798789,0.7028054576798789,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6925261590867077,0.6925261590867077,0.6925261590867077,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6796666852173532,0.6796666852173532,0.6796666852173532,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6663998401998792,0.6663998401998792,0.6663998401998792,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6519317933299453,0.6519317933299453,0.6519317933299453,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6378473487761758,0.6378473487761758,0.6378473487761758,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6249423461870718,0.6249423461870718,0.6249423461870718,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6112321305096615,0.6112321305096615,0.6112321305096615,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5971128389662888,0.5971128389662888,0.5971128389662888,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5829818880311062,0.5829818880311062,0.5829818880311062,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5706327700754592,0.5706327700754592,0.5706327700754592,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5566797778332896,0.5566797778332896,0.5566797778332896,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.541518381405781,0.541518381405781,0.541518381405781,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5281417427187838,0.5281417427187838,0.5281417427187838,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5127562871629683,0.5127562871629683,0.5127562871629683,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.4975577538532298,0.4975577538532298,0.4975577538532298,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.48314731388061266,0.48314731388061266,0.48314731388061266,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.46531842871149637,0.46531842871149637,0.46531842871149637,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.4522860892292257,0.4522860892292257,0.4522860892292257,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.4332215589771596,0.4332215589771596,0.4332215589771596,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.4161461903083009,0.4161461903083009,0.4161461903083009,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.4056917353907618,0.4056917353907618,0.4056917353907618,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.3938221483823075,0.3938221483823075,0.3938221483823075,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.3807357182822789,0.3807357182822789,0.3807357182822789,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.3660261797340793,0.3660261797340793,0.3660261797340793,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.35190843285452605,0.35190843285452605,0.35190843285452605,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.33616212135536194,0.33616212135536194,0.33616212135536194,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.32343194124081387,0.32343194124081387,0.32343194124081387,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.3094766091466557,0.3094766091466557,0.3094766091466557,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.2969252445488083,0.2969252445488083,0.2969252445488083,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.28598397056337793,0.28598397056337793,0.28598397056337793,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.2744249435108495,0.2744249435108495,0.2744249435108495,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.26102755149574053,0.26102755149574053,0.26102755149574053,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.24985168262867444,0.24985168262867444,0.24985168262867444,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.23907194080127372,0.23907194080127372,0.23907194080127372,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.2297073844659174,0.2297073844659174,0.2297073844659174,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.21748017261991368,0.21748017261991368,0.21748017261991368,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.20605452479837644,0.20605452479837644,0.20605452479837644,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.19543249218302872,0.19543249218302872,0.19543249218302872,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.18623001432733954,0.18623001432733954,0.18623001432733954,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.1755833000469689,0.1755833000469689,0.1755833000469689,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.1671785045140874,0.1671785045140874,0.1671785045140874,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.159380061656523,0.159380061656523,0.159380061656523,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.15383372378529112,0.15383372378529112,0.15383372378529112,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.14622555549977534,0.14622555549977534,0.14622555549977534,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.13634142907762473,0.13634142907762473,0.13634142907762473,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.12912343005724689,0.12912343005724689,0.12912343005724689,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.12292872002033882,0.12292872002033882,0.12292872002033882,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.11589861619967017,0.11589861619967017,0.11589861619967017,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.10968661619562699,0.10968661619562699,0.10968661619562699,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.10388055074411802,0.10388055074411802,0.10388055074411802,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.09723452788763126,0.09723452788763126,0.09723452788763126,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.09120099840029551,0.09120099840029551,0.09120099840029551,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.08786749438677185,0.08786749438677185,0.08786749438677185,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.08348685997363786,0.08348685997363786,0.08348685997363786,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.07972681561394324,0.07972681561394324,0.07972681561394324,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.07679878395307745,0.07679878395307745,0.07679878395307745,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.07240048954628471,0.07240048954628471,0.07240048954628471,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.06841411924215486,0.06841411924215486,0.06841411924215486,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.06547221527476402,0.06547221527476402,0.06547221527476402,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.062947268886631,0.062947268886631,0.062947268886631,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.06041906773691831,0.06041906773691831,0.06041906773691831,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.05704270960404136,0.05704270960404136,0.05704270960404136,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.05514059699718736,0.05514059699718736,0.05514059699718736,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0523891244611642,0.0523891244611642,0.0523891244611642,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0504813302181436,0.0504813302181436,0.0504813302181436,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.049208056661712844,0.049208056661712844,0.049208056661712844,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.04687061974098293,0.04687061974098293,0.04687061974098293,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.045380952811091946,0.045380952811091946,0.045380952811091946,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.044315795839897316,0.044315795839897316,0.044315795839897316,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.043889465327204454,0.043889465327204454,0.043889465327204454,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.04282294943588828,0.04282294943588828,0.04282294943588828,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.04132811163776341,0.04132811163776341,0.04132811163776341,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03940306821806077,0.03940306821806077,0.03940306821806077,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03897478194690475,0.03897478194690475,0.03897478194690475,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.037903236062358174,0.037903236062358174,0.037903236062358174,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03683046181433385,0.03683046181433385,0.03683046181433385,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0364009956670939,0.0364009956670939,0.0364009956670939,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03618618433360152,0.03618618433360152,0.03618618433360152,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03618618433360152,0.03618618433360152,0.03618618433360152,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03511132529540798,0.03511132529540798,0.03511132529540798,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03468099763327821,0.03468099763327821,0.03468099763327821,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03446574937067594,0.03446574937067594,0.03446574937067594,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03425044408154175,0.03425044408154175,0.03425044408154175,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.034035081199998485,0.034035081199998485,0.034035081199998485,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03381966015050119,0.03381966015050119,0.03381966015050119,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03381966015050119,0.03381966015050119,0.03381966015050119,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03360418034760364,0.03360418034760364,0.03360418034760364,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.032957382410413516,0.032957382410413516,0.032957382410413516,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.032957382410413516,0.032957382410413516,0.032957382410413516,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0327416615328326,0.0327416615328326,0.0327416615328326,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.032525878817397526,0.032525878817397526,0.032525878817397526,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03231003361391984,0.03231003361391984,0.03231003361391984,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03231003361391984,0.03231003361391984,0.03231003361391984,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03209412526045352,0.03209412526045352,0.03209412526045352,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.03209412526045352,0.03209412526045352,0.03209412526045352,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.031878153082994555,0.031878153082994555,0.031878153082994555,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.031878153082994555,0.031878153082994555,0.031878153082994555,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.031878153082994555,0.031878153082994555,0.031878153082994555,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.031662116395169804,0.031662116395169804,0.031662116395169804,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.031662116395169804,0.031662116395169804,0.031662116395169804,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.031662116395169804,0.031662116395169804,0.031662116395169804,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.031446014497916765,0.031446014497916765,0.031446014497916765,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.031229846679150984,0.031229846679150984,0.031229846679150984,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.031229846679150984,0.031229846679150984,0.031229846679150984,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.031229846679150984,0.031229846679150984,0.031229846679150984,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.030797310361565577,0.030797310361565577,0.030797310361565577,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.030797310361565577,0.030797310361565577,0.030797310361565577,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.030797310361565577,0.030797310361565577,0.030797310361565577,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.030797310361565577,0.030797310361565577,0.030797310361565577,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.030580940370322333,0.030580940370322333,0.030580940370322333,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.030580940370322333,0.030580940370322333,0.030580940370322333,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.02993141380836375,0.02993141380836375,0.02993141380836375,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.029714763431724037,0.029714763431724037,0.029714763431724037,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.029714763431724037,0.029714763431724037,0.029714763431724037,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.02949804092435788,0.02949804092435788,0.02949804092435788,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.02949804092435788,0.02949804092435788,0.02949804092435788,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.02928124544003106,0.02928124544003106,0.02928124544003106,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.02928124544003106,0.02928124544003106,0.02928124544003106,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.029064376115464727,0.029064376115464727,0.029064376115464727,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.02863041240434205,0.02863041240434205,0.02863041240434205,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.02863041240434205,0.02863041240434205,0.02863041240434205,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.02797889041840457,0.02797889041840457,0.02797889041840457,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.027544146988974425,0.027544146988974425,0.027544146988974425,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.027109077847954223,0.027109077847954223,0.027109077847954223,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.027109077847954223,0.027109077847954223,0.027109077847954223,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.02689141851887646,0.02689141851887646,0.02689141851887646,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.026673674575624473,0.026673674575624473,0.026673674575624473,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.026019923819932643,0.026019923819932643,0.026019923819932643,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.02580183005070963,0.02580183005070963,0.02580183005070963,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.025365369976971624,0.025365369976971624,0.025365369976971624,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.025365369976971624,0.025365369976971624,0.025365369976971624,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.025147001153139868,0.025147001153139868,0.025147001153139868,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.024928538075188467,0.024928538075188467,0.024928538075188467,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.024709979407044346,0.024709979407044346,0.024709979407044346,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.02449132378018849,0.02449132378018849,0.02449132378018849,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.024272569792539805,0.024272569792539805,0.024272569792539805,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.024053716007288447,0.024053716007288447,0.024053716007288447,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.024053716007288447,0.024053716007288447,0.024053716007288447,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0238347609516771,0.0238347609516771,0.0238347609516771,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.023615703115726132,0.023615703115726132,0.023615703115726132,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.023615703115726132,0.023615703115726132,0.023615703115726132,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.022957897239266403,0.022957897239266403,0.022957897239266403,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.022299108114531587,0.022299108114531587,0.022299108114531587,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.022299108114531587,0.022299108114531587,0.022299108114531587,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.02163928807613529,0.02163928807613529,0.02163928807613529,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.02163928807613529,0.02163928807613529,0.02163928807613529,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.02163928807613529,0.02163928807613529,0.02163928807613529,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.021419110159137392,0.021419110159137392,0.021419110159137392,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.021198809964548038,0.021198809964548038,0.021198809964548038,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.021198809964548038,0.021198809964548038,0.021198809964548038,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.020978385411047625,0.020978385411047625,0.020978385411047625,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.020978385411047625,0.020978385411047625,0.020978385411047625,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.020537154596397125,0.020537154596397125,0.020537154596397125,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.020316343859315602,0.020316343859315602,0.020316343859315602,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.02009539980603368,0.02009539980603368,0.02009539980603368,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.01965310203262797,0.01965310203262797,0.01965310203262797,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.019431743263603203,0.019431743263603203,0.019431743263603203,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.019431743263603203,0.019431743263603203,0.019431743263603203,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.019431743263603203,0.019431743263603203,0.019431743263603203,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.018766795424164026,0.018766795424164026,0.018766795424164026,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.018544846233974493,0.018544846233974493,0.018544846233974493,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.018322742153976553,0.018322742153976553,0.018322742153976553,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.017878056773561374,0.017878056773561374,0.017878056773561374,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.017655468925136395,0.017655468925136395,0.017655468925136395,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.017432713080105255,0.017432713080105255,0.017432713080105255,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.017432713080105255,0.017432713080105255,0.017432713080105255,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.017209785667083918,0.017209785667083918,0.017209785667083918,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.016763401195212062,0.016763401195212062,0.016763401195212062,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.016763401195212062,0.016763401195212062,0.016763401195212062,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.013389554190680011,0.013389554190680011,0.013389554190680011,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.013389554190680011,0.013389554190680011,0.013389554190680011,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.004693465989343084,0.004693465989343084,0.004693465989343084
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.004693465989343084,0.004693465989343084,0.004693465989343084
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.0049432240313048905,0.0049432240313048905,0.0049432240313048905
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.0049432240313048905,0.0049432240313048905,0.0049432240313048905
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.0049432240313048905,0.0049432240313048905,0.0049432240313048905
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.005438165974488224,0.005438165974488224,0.005438165974488224
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.005683606873278174,0.005683606873278174,0.005683606873278174
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.006170947655532314,0.006170947655532314,0.006170947655532314
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.0068943106658418355,0.0068943106658418355,0.0068943106658418355
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.007133653196323667,0.007133653196323667,0.007133653196323667
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.007372195916770871,0.007372195916770871,0.007372195916770871
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.007372195916770871,0.007372195916770871,0.007372195916770871
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.007372195916770871,0.007372195916770871,0.007372195916770871
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.0076099847030986385,0.0076099847030986385,0.0076099847030986385
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.007847061189558958,0.007847061189558958,0.007847061189558958
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.007847061189558958,0.007847061189558958,0.007847061189558958
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.007847061189558958,0.007847061189558958,0.007847061189558958
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.008319225688725153,0.008319225688725153,0.008319225688725153
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.00855438013468656,0.00855438013468656,0.00855438013468656
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.00855438013468656,0.00855438013468656,0.00855438013468656
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.008788955853157115,0.008788955853157115,0.008788955853157115
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.009022979782141047,0.009022979782141047,0.009022979782141047
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.009256476822484042,0.009256476822484042,0.009256476822484042
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.009954029278451747,0.009954029278451747,0.009954029278451747
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.010185633825584088,0.010185633825584088,0.010185633825584088
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.011337570119456863,0.011337570119456863,0.011337570119456863
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.011337570119456863,0.011337570119456863,0.011337570119456863
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.011337570119456863,0.011337570119456863,0.011337570119456863
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.011337570119456863,0.011337570119456863,0.011337570119456863
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.011337570119456863,0.011337570119456863,0.011337570119456863
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.011795768950453575,0.011795768950453575,0.011795768950453575
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.011795768950453575,0.011795768950453575,0.011795768950453575
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.011795768950453575,0.011795768950453575,0.011795768950453575
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.012480608526254986,0.012480608526254986,0.012480608526254986
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.012935647565961867,0.012935647565961867,0.012935647565961867
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.013616103196664238,0.013616103196664238,0.013616103196664238
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.013616103196664238,0.013616103196664238,0.013616103196664238
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.014068429971882391,0.014068429971882391,0.014068429971882391
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.014068429971882391,0.014068429971882391,0.014068429971882391
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.014294221668990647,0.014294221668990647,0.014294221668990647
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.014519774339439323,0.014519774339439323,0.014519774339439323
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.014745094198456791,0.014745094198456791,0.014745094198456791
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.014970187194096912,0.014970187194096912,0.014970187194096912
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.014970187194096912,0.014970187194096912,0.014970187194096912
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.014970187194096912,0.014970187194096912,0.014970187194096912
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.01519505902306624,0.01519505902306624,0.01519505902306624
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.01519505902306624,0.01519505902306624,0.01519505902306624
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.01519505902306624,0.01519505902306624,0.01519505902306624
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.01519505902306624,0.01519505902306624,0.01519505902306624
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.01519505902306624,0.01519505902306624,0.01519505902306624
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.0154197151453654,0.0154197151453654,0.0154197151453654
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.015868401006814928,0.015868401006814928,0.015868401006814928
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.015868401006814928,0.015868401006814928,0.015868401006814928
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.01631628421578292,0.01631628421578292,0.01631628421578292
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016763401195212062,0.016763401195212062,0.016763401195212062
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016986682984768946,0.016986682984768946,0.016986682984768946
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.016986682984768946,0.016986682984768946,0.016986682984768946
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.008788955853157115,0.008788955853157115,0.008788955853157115,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.018766795424164026,0.018766795424164026,0.018766795424164026
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.018766795424164026,0.018766795424164026,0.018766795424164026
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.018766795424164026,0.018766795424164026,0.018766795424164026
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.018766795424164026,0.018766795424164026,0.018766795424164026
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.0076099847030986385,0.0076099847030986385,0.0076099847030986385,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.0076099847030986385,0.0076099847030986385,0.0076099847030986385,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.0076099847030986385,0.0076099847030986385,0.0076099847030986385,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.0076099847030986385,0.0076099847030986385,0.0076099847030986385,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.0076099847030986385,0.0076099847030986385,0.0076099847030986385,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.007133653196323667,0.007133653196323667,0.007133653196323667,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.007133653196323667,0.007133653196323667,0.007133653196323667,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.007133653196323667,0.007133653196323667,0.007133653196323667,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.007133653196323667,0.007133653196323667,0.007133653196323667,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.006413017548422666,0.006413017548422666,0.006413017548422666,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.006413017548422666,0.006413017548422666,0.006413017548422666,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.006413017548422666,0.006413017548422666,0.006413017548422666,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.006170947655532314,0.006170947655532314,0.006170947655532314,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.005438165974488224,0.005438165974488224,0.005438165974488224,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.005191411332075068,0.005191411332075068,0.005191411332075068,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.0049432240313048905,0.0049432240313048905,0.0049432240313048905,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.0049432240313048905,0.0049432240313048905,0.0049432240313048905,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.0049432240313048905,0.0049432240313048905,0.0049432240313048905,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.0049432240313048905,0.0049432240313048905,0.0049432240313048905,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.0049432240313048905,0.0049432240313048905,0.0049432240313048905,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0238347609516771,0.0238347609516771,0.0238347609516771
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.027109077847954223,0.027109077847954223,0.027109077847954223
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.027761558905499435,0.027761558905499435,0.027761558905499435
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.02797889041840457,0.02797889041840457,0.02797889041840457
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.02863041240434205,0.02863041240434205,0.02863041240434205
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.02928124544003106,0.02928124544003106,0.02928124544003106
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.02928124544003106,0.02928124544003106,0.02928124544003106
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.030147992883935076,0.030147992883935076,0.030147992883935076
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.031662116395169804,0.031662116395169804,0.031662116395169804
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.034035081199998485,0.034035081199998485,0.034035081199998485
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.03468099763327821,0.03468099763327821,0.03468099763327821
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.03511132529540798,0.03511132529540798,0.03511132529540798
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.03532640578035498,0.03532640578035498,0.03532640578035498
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.035971320178363686,0.035971320178363686,0.035971320178363686
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.03618618433360152,0.03618618433360152,0.03618618433360152
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.036615754667133925,0.036615754667133925,0.036615754667133925
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.03704511758179383,0.03704511758179383,0.03704511758179383
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.03854630755777921,0.03854630755777921,0.03854630755777921
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.04025908903424778,0.04025908903424778,0.04025908903424778
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.04047298152337704,0.04047298152337704,0.04047298152337704
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.04175541773583611,0.04175541773583611,0.04175541773583611
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.043249675508510915,0.043249675508510915,0.043249675508510915
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.04452890316163039,0.04452890316163039,0.04452890316163039
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.04495500335765761,0.04495500335765761,0.04495500335765761
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.04665791821220263,0.04665791821220263,0.04665791821220263
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.04857097997694418,0.04857097997694418,0.04857097997694418
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.04942034967128004,0.04942034967128004,0.04942034967128004
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0504813302181436,0.0504813302181436,0.0504813302181436
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05111753839982247,0.05111753839982247,0.05111753839982247
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05217726905320361,0.05217726905320361,0.05217726905320361
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.052812746042344934,0.052812746042344934,0.052812746042344934
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0532362498510158,0.0532362498510158,0.0532362498510158
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05387128784300342,0.05387128784300342,0.05387128784300342
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05387128784300342,0.05387128784300342,0.05387128784300342
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05450606871449002,0.05450606871449002,0.05450606871449002
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.055352051057276974,0.055352051057276974,0.055352051057276974
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.05598624936772533,0.05598624936772533,0.05598624936772533
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.05598624936772533,0.05598624936772533,0.05598624936772533
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.056408913242178935,0.056408913242178935,0.056408913242178935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.05746510928054927,0.05746510928054927,0.05746510928054927
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.058520657587728966,0.058520657587728966,0.058520657587728966
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.059364641684337235,0.059364641684337235,0.059364641684337235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.059364641684337235,0.059364641684337235,0.059364641684337235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.05999737027671331,0.05999737027671331,0.05999737027671331
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06126217537969434,0.06126217537969434,0.06126217537969434
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06147289316390219,0.06147289316390219,0.06147289316390219
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06273671247401372,0.06273671247401372,0.06273671247401372
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06315780270859465,0.06315780270859465,0.06315780270859465
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06315780270859465,0.06315780270859465,0.06315780270859465
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0637892697513536,0.0637892697513536,0.0637892697513536
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06463091625758596,0.06463091625758596,0.06463091625758596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06484127332580172,0.06484127332580172,0.06484127332580172
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06484127332580172,0.06484127332580172,0.06484127332580172
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06505160878211813,0.06505160878211813,0.06505160878211813
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06526192273068288,0.06526192273068288,0.06526192273068288
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06568248651675901,0.06568248651675901,0.06568248651675901
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06589273655820585,0.06589273655820585,0.06589273655820585
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06610296549979305,0.06610296549979305,0.06610296549979305
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06631317344136967,0.06631317344136967,0.06631317344136967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06652336048195419,0.06652336048195419,0.06652336048195419
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06673352671974579,0.06673352671974579,0.06673352671974579
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06715379717570166,0.06715379717570166,0.06715379717570166
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06799409268600895,0.06799409268600895,0.06799409268600895
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06820411598688897,0.06820411598688897,0.06820411598688897
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0686241025430357,0.0686241025430357,0.0686241025430357
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06946383800188514,0.06946383800188514,0.06946383800188514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06946383800188514,0.06946383800188514,0.06946383800188514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06967372287398199,0.06967372287398199,0.06967372287398199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07030326130225874,0.07030326130225874,0.07030326130225874
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07051306900103581,0.07051306900103581,0.07051306900103581
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07072285761883207,0.07072285761883207,0.07072285761883207
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07114237794531826,0.07114237794531826,0.07114237794531826
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07135210981931617,0.07135210981931617,0.07135210981931617
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07135210981931617,0.07135210981931617,0.07135210981931617
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07135210981931617,0.07135210981931617,0.07135210981931617
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0717715173973335,0.0717715173973335,0.0717715173973335
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07240048954628471,0.07240048954628471,0.07240048954628471
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07261011012200942,0.07261011012200942,0.07261011012200942
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07281971242467238,0.07281971242467238,0.07281971242467238
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07281971242467238,0.07281971242467238,0.07281971242467238
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07302929653172961,0.07302929653172961,0.07302929653172961
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07323886252005611,0.07323886252005611,0.07323886252005611
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07365794044514937,0.07365794044514937,0.07365794044514937
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0738674525328162,0.0738674525328162,0.0738674525328162
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07428642333145387,0.07428642333145387,0.07428642333145387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07470532345217751,0.07470532345217751,0.07470532345217751
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07491474719042712,0.07491474719042712,0.07491474719042712
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07491474719042712,0.07491474719042712,0.07491474719042712
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07533354238226644,0.07533354238226644,0.07533354238226644
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07658951475585249,0.07658951475585249,0.07658951475585249
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07658951475585249,0.07658951475585249,0.07658951475585249
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07679878395307745,0.07679878395307745,0.07679878395307745
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07763569313134623,0.07763569313134623,0.07763569313134623
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07784487885427842,0.07784487885427842,0.07784487885427842
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07847233729376069,0.07847233729376069,0.07847233729376069
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07868145741095733,0.07868145741095733,0.07868145741095733
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07930872056023688,0.07930872056023688,0.07930872056023688
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0795177760838428,0.0795177760838428,0.0795177760838428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0801448469376518,0.0801448469376518,0.0801448469376518
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08056281501526691,0.08056281501526691,0.08056281501526691
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08118964958774935,0.08118964958774935,0.08118964958774935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08160746162461728,0.08160746162461728,0.08160746162461728
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08244290134447954,0.08244290134447954,0.08244290134447954
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08369560678178382,0.08369560678178382,0.08369560678178382
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08494777772192477,0.08494777772192477,0.08494777772192477
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08661652712562644,0.08661652712562644,0.08661652712562644
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08786749438677185,0.08786749438677185,0.08786749438677185
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08974301425888875,0.08974301425888875,0.08974301425888875
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09099275465220537,0.09099275465220537,0.09099275465220537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09224202122397666,0.09224202122397666,0.09224202122397666
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0936989122394285,0.0936989122394285,0.0936989122394285
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09536317403827158,0.09536317403827158,0.09536317403827158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09744239574033206,0.09744239574033206,0.09744239574033206
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0991049118618597,0.0991049118618597,0.0991049118618597
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1005590010165158,0.1005590010165158,0.1005590010165158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10263530363248151,0.10263530363248151,0.10263530363248151
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10616248884638457,0.10616248884638457,0.10616248884638457
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10989382554975285,0.10989382554975285,0.10989382554975285
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11217246896872321,0.11217246896872321,0.11217246896872321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11465691096828631,0.11465691096828631,0.11465691096828631
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11900141534833725,0.11900141534833725,0.11900141534833725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1210688149320983,0.1210688149320983,0.1210688149320983
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12520098880558345,0.12520098880558345,0.12520098880558345
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12788508522596237,0.12788508522596237,0.12788508522596237
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13201177682870952,0.13201177682870952,0.13201177682870952
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13634142907762473,0.13634142907762473,0.13634142907762473
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1410796337889843,0.1410796337889843,0.1410796337889843
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.14684277469429982,0.14684277469429982,0.14684277469429982
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.15342270082881523,0.15342270082881523,0.15342270082881523
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1577371764832498,0.1577371764832498,0.1577371764832498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.16594773704804544,0.16594773704804544,0.16594773704804544
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1725094598625961,0.1725094598625961,0.1725094598625961
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.18008940358028203,0.18008940358028203,0.18008940358028203
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1874575870599008,0.1874575870599008,0.1874575870599008
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.19543249218302872,0.19543249218302872,0.19543249218302872
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2021748345263149,0.2021748345263149,0.2021748345263149
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.20911630001135403,0.20911630001135403,0.20911630001135403
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2191113175224322,0.2191113175224322,0.2191113175224322
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.22787422674126737,0.22787422674126737,0.22787422674126737
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.23662979497505976,0.23662979497505976,0.23662979497505976
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.24619179246373574,0.24619179246373574,0.24619179246373574
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.25493293851992727,0.25493293851992727,0.25493293851992727
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.26488587293660454,0.26488587293660454,0.26488587293660454
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.27523644350236154,0.27523644350236154,0.27523644350236154
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.28902411418433277,0.28902411418433277,0.28902411418433277
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3001653992896356,0.3001653992896356,0.3001653992896356
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.31554581339618004,0.31554581339618004,0.31554581339618004
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3270702524442664,0.3270702524442664,0.3270702524442664
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.33878763474115553,0.33878763474115553,0.33878763474115553
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3527155026641374,0.3527155026641374,0.3527155026641374
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3662277708457138,0.3662277708457138,0.3662277708457138
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.38194413071732325,0.38194413071732325,0.38194413071732325
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3952308423109333,0.3952308423109333,0.3952308423109333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.40709943886932176,0.40709943886932176,0.40709943886932176
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.42157195443475765,0.42157195443475765,0.42157195443475765
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.436233121801892,0.436233121801892,0.436233121801892
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4500796709498644,0.4500796709498644,0.4500796709498644
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4625122684779871,0.4625122684779871,0.4625122684779871
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4763383704979717,0.4763383704979717,0.4763383704979717
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.49215518960551125,0.49215518960551125,0.49215518960551125
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5059585265436627,0.5059585265436627,0.5059585265436627
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5223487636424325,0.5223487636424325,0.5223487636424325
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5351307835729823,0.5351307835729823,0.5351307835729823
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5516939005361522,0.5516939005361522,0.5516939005361522
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5684408878484657,0.5684408878484657,0.5684408878484657
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5819863153999062,0.5819863153999062,0.5819863153999062
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6018868703747078,0.6018868703747078,0.6018868703747078
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6148097949322449,0.6148097949322449,0.6148097949322449
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6263326047826784,0.6263326047826784,0.6263326047826784
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6386411682212332,0.6386411682212332,0.6386411682212332
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6537162522425397,0.6537162522425397,0.6537162522425397
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6648149619448307,0.6648149619448307,0.6648149619448307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6806562765193345,0.6806562765193345,0.6806562765193345
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6950966826818954,0.6950966826818954,0.6950966826818954
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.708139811273633,0.708139811273633,0.708139811273633
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7211705534745125,0.7211705534745125,0.7211705534745125
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7332026856907956,0.7332026856907956,0.7332026856907956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7438445621629601,0.7438445621629601,0.7438445621629601
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7552643682085045,0.7552643682085045,0.7552643682085045
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7682456849507606,0.7682456849507606,0.7682456849507606
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7790518196588401,0.7790518196588401,0.7790518196588401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.788473559218019,0.788473559218019,0.788473559218019
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7978864424055414,0.7978864424055414,0.7978864424055414
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8102266803781236,0.8102266803781236,0.8102266803781236
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8209859455035415,0.8209859455035415,0.8209859455035415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8297786745986608,0.8297786745986608,0.8297786745986608
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8403168927594703,0.8403168927594703,0.8403168927594703
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8486975787010498,0.8486975787010498,0.8486975787010498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8566788838536865,0.8566788838536865,0.8566788838536865
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8627069410567156,0.8627069410567156,0.8627069410567156
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8693114458055899,0.8693114458055899,0.8693114458055899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.877653170050669,0.877653170050669,0.877653170050669
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8859816136171127,0.8859816136171127,0.8859816136171127
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8915903748191963,0.8915903748191963,0.8915903748191963
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8975781841548556,0.8975781841548556,0.8975781841548556
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9031719094387953,0.9031719094387953,0.9031719094387953
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9095273215730795,0.9095273215730795,0.9095273215730795
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9151029988717604,0.9151029988717604,0.9151029988717604
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.921627770208145,0.921627770208145,0.921627770208145
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9256506011919755,0.9256506011919755,0.9256506011919755
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9283292125374721,0.9283292125374721,0.9283292125374721
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9331054664878979,0.9331054664878979,0.9331054664878979
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9361572509322369,0.9361572509322369,0.9361572509322369
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9395854637269176,0.9395854637269176,0.9395854637269176
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9433878504332986,0.9433878504332986,0.9433878504332986
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9454759221100923,0.9454759221100923,0.9454759221100923
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.948887426215289,0.948887426215289,0.948887426215289
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9509687569731106,0.9509687569731106,0.9509687569731106
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9539910707777295,0.9539910707777295,0.9539910707777295
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9554998285441788,0.9554998285441788,0.9554998285441788
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9577597609081658,0.9577597609081658,0.9577597609081658
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9607665864807714,0.9607665864807714,0.9607665864807714
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9617046110944641,0.9617046110944641,0.9617046110944641
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9632037560616088,0.9632037560616088,0.9632037560616088
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9650745992802242,0.9650745992802242,0.9650745992802242
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9660086639061043,0.9660086639061043,0.9660086639061043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9667552339897884,0.9667552339897884,0.9667552339897884
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9671282855905038,0.9671282855905038,0.9671282855905038
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9682464778838384,0.9682464778838384,0.9682464778838384
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9697350594978713,0.9697350594978713,0.9697350594978713
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9708496429923708,0.9708496429923708,0.9708496429923708
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9717771838619579,0.9717771838619579,0.9717771838619579
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9725183427318361,0.9725183427318361,0.9725183427318361
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9732586943845599,0.9732586943845599,0.9732586943845599
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9734436526910628,0.9734436526910628,0.9734436526910628
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9736285581902684,0.9736285581902684,0.9736285581902684
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9743676420753236,0.9743676420753236,0.9743676420753236
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9749213753928963,0.9749213753928963,0.9749213753928963
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9749213753928963,0.9749213753928963,0.9749213753928963
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.975290246801171,0.975290246801171,0.975290246801171
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.975290246801171,0.975290246801171,0.975290246801171
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9754745955674211,0.9754745955674211,0.9754745955674211
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9756588855982726,0.9756588855982726,0.9756588855982726
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9758431162985156,0.9758431162985156,0.9758431162985156
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9760272870625601,0.9760272870625601,0.9760272870625601
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9763954463062509,0.9763954463062509,0.9763954463062509
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9763954463062509,0.9763954463062509,0.9763954463062509
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9765794335204727,0.9765794335204727,0.9765794335204727
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9767633582670937,0.9767633582670937,0.9767633582670937
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9769472198846165,0.9769472198846165,0.9769472198846165
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9769472198846165,0.9769472198846165,0.9769472198846165
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9771310176994992,0.9771310176994992,0.9771310176994992
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9771310176994992,0.9771310176994992,0.9771310176994992
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9773147510258445,0.9773147510258445,0.9773147510258445
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9773147510258445,0.9773147510258445,0.9773147510258445
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9773147510258445,0.9773147510258445,0.9773147510258445
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9774984191650798,0.9774984191650798,0.9774984191650798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9774984191650798,0.9774984191650798,0.9774984191650798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9774984191650798,0.9774984191650798,0.9774984191650798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9776820214056255,0.9776820214056255,0.9776820214056255
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9778655570225527,0.9778655570225527,0.9778655570225527
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9778655570225527,0.9778655570225527,0.9778655570225527
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9780490252772289,0.9780490252772289,0.9780490252772289
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9782324254169514,0.9782324254169514,0.9782324254169514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9782324254169514,0.9782324254169514,0.9782324254169514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9782324254169514,0.9782324254169514,0.9782324254169514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9782324254169514,0.9782324254169514,0.9782324254169514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9784157566745689,0.9784157566745689,0.9784157566745689
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9784157566745689,0.9784157566745689,0.9784157566745689
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9789653292582026,0.9789653292582026,0.9789653292582026
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9791483770128759,0.9791483770128759,0.9791483770128759
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9791483770128759,0.9791483770128759,0.9791483770128759
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9793313518187216,0.9793313518187216,0.9793313518187216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9795142528131486,0.9795142528131486,0.9795142528131486
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9795142528131486,0.9795142528131486,0.9795142528131486
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9795142528131486,0.9795142528131486,0.9795142528131486
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9796970791160589,0.9796970791160589,0.9796970791160589
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9800625040363593,0.9800625040363593,0.9800625040363593
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9802451008013935,0.9802451008013935,0.9802451008013935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9809746940277801,0.9809746940277801,0.9809746940277801
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9813390001605229,0.9813390001605229,0.9813390001605229
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9813390001605229,0.9813390001605229,0.9813390001605229
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9815210269059232,0.9815210269059232,0.9815210269059232
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9815210269059232,0.9815210269059232,0.9815210269059232
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9818848222017167,0.9818848222017167,0.9818848222017167
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9822482655380277,0.9822482655380277,0.9822482655380277
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9826113473002438,0.9826113473002438,0.9826113473002438
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9827927494630555,0.9827927494630555,0.9827927494630555
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9827927494630555,0.9827927494630555,0.9827927494630555
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9831552698342697,0.9831552698342697,0.9831552698342697
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9833363853409138,0.9833363853409138,0.9833363853409138
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9833363853409138,0.9833363853409138,0.9833363853409138


==> fig/fig_old/tradeoff_SecAgg_ADULT_n-60_alpha-inf.csv <==
0.9325328090490597,0.9325328090490597,0.9325328090490597,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.931960014036039,0.931960014036039,0.931960014036039,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9317690520551273,0.9317690520551273,0.9317690520551273,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9315780750116532,0.9315780750116532,0.9315780750116532,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9313870829605065,0.9313870829605065,0.9313870829605065,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9310050540529662,0.9310050540529662,0.9310050540529662,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9306229657645196,0.9306229657645196,0.9306229657645196,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9306229657645196,0.9306229657645196,0.9306229657645196,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9306229657645196,0.9306229657645196,0.9306229657645196,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9302408185216037,0.9302408185216037,0.9302408185216037,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9300497229239815,0.9300497229239815,0.9300497229239815,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9298586127451804,0.9298586127451804,0.9298586127451804,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9296674880369814,0.9296674880369814,0.9296674880369814,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9292851952378658,0.9292851952378658,0.9292851952378658,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9290940272488729,0.9290940272488729,0.9290940272488729,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9290940272488729,0.9290940272488729,0.9290940272488729,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9287116483444109,0.9287116483444109,0.9287116483444109,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9283292125374721,0.9283292125374721,0.9283292125374721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.92813797341921,0.92813797341921,0.92813797341921,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.927564171791315,0.927564171791315,0.927564171791315,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9273728766520082,0.9273728766520082,0.9273728766520082,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9271815676274632,0.9271815676274632,0.9271815676274632,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9271815676274632,0.9271815676274632,0.9271815676274632,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9271815676274632,0.9271815676274632,0.9271815676274632,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9267989081120368,0.9267989081120368,0.9267989081120368,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9267989081120368,0.9267989081120368,0.9267989081120368,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9267989081120368,0.9267989081120368,0.9267989081120368,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9267989081120368,0.9267989081120368,0.9267989081120368,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9266075577151168,0.9266075577151168,0.9266075577151168,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9260334245252816,0.9260334245252816,0.9260334245252816,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9258420196155928,0.9258420196155928,0.9258420196155928,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9256506011919755,0.9256506011919755,0.9256506011919755,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9252677239832953,0.9252677239832953,0.9252677239832953,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9252677239832953,0.9252677239832953,0.9252677239832953,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9248847932572097,0.9248847932572097,0.9248847932572097,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9246933079358317,0.9246933079358317,0.9246933079358317,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9243102975954788,0.9243102975954788,0.9243102975954788,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9235441193348585,0.9235441193348585,0.9235441193348585,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9235441193348585,0.9235441193348585,0.9235441193348585,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.922969349098737,0.922969349098737,0.922969349098737,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.922969349098737,0.922969349098737,0.922969349098737,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9227777332361364,0.9227777332361364,0.9227777332361364,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9222028088748591,0.9222028088748591,0.9222028088748591,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.921436065439128,0.921436065439128,0.921436065439128,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.920669121351898,0.920669121351898,0.920669121351898,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9204773542727764,0.9204773542727764,0.9204773542727764,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9197101628833241,0.9197101628833241,0.9197101628833241,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9195183344577229,0.9195183344577229,0.9195183344577229,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9187508995664654,0.9187508995664654,0.9187508995664654,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9177913360333183,0.9177913360333183,0.9177913360333183,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9164474512777776,0.9164474512777776,0.9164474512777776,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9152950978140906,0.9152950978140906,0.9152950978140906,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9139501680340956,0.9139501680340956,0.9139501680340956,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9133736015955372,0.9133736015955372,0.9133736015955372,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.912989168620274,0.912989168620274,0.912989168620274,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.911258679435763,0.911258679435763,0.911258679435763,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9087575559229458,0.9087575559229458,0.9087575559229458,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9079876246708372,0.9079876246708372,0.9079876246708372,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9060620835089719,0.9060620835089719,0.9060620835089719,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9027863879139315,0.9027863879139315,0.9027863879139315,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9008582110664328,0.9008582110664328,0.9008582110664328,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8993149976698831,0.8993149976698831,0.8993149976698831,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8962268276045754,0.8962268276045754,0.8962268276045754,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8939092173714087,0.8939092173714087,0.8939092173714087,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8910104755116611,0.8910104755116611,0.8910104755116611,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8879164333931151,0.8879164333931151,0.8879164333931151,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8836587985079605,0.8836587985079605,0.8836587985079605,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8807537372261479,0.8807537372261479,0.8807537372261479,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8759082901376506,0.8759082901376506,0.8759082901376506,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8708643510594432,0.8708643510594432,0.8708643510594432,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8660101222416311,0.8660101222416311,0.8660101222416311,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8611518753999776,0.8611518753999776,0.8611518753999776,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.856873427848233,0.856873427848233,0.856873427848233,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8504503947478361,0.8504503947478361,0.8504503947478361,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8444110313619746,0.8444110313619746,0.8444110313619746,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.839926853442373,0.839926853442373,0.839926853442373,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8332930402854934,0.8332930402854934,0.8332930402854934,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8258719776303054,0.8258719776303054,0.8258719776303054,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8166838579391602,0.8166838579391602,0.8166838579391602,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8108138931689092,0.8108138931689092,0.8108138931689092,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8012179683084368,0.8012179683084368,0.8012179683084368,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7914160559270829,0.7914160559270829,0.7914160559270829,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7780698951045343,0.7780698951045343,0.7780698951045343,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7656899403363995,0.7656899403363995,0.7656899403363995,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7542803356817814,0.7542803356817814,0.7542803356817814,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7438445621629601,0.7438445621629601,0.7438445621629601,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7318225209208269,0.7318225209208269,0.7318225209208269,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7223545359839765,0.7223545359839765,0.7223545359839765,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7109049585418976,0.7109049585418976,0.7109049585418976,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6968760043730373,0.6968760043730373,0.6968760043730373,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6816458015544937,0.6816458015544937,0.6816458015544937,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.66838070665797,0.66838070665797,0.66838070665797,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6529231844257475,0.6529231844257475,0.6529231844257475,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6402286898099352,0.6402286898099352,0.6402286898099352,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6263326047826784,0.6263326047826784,0.6263326047826784,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6112321305096615,0.6112321305096615,0.6112321305096615,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.595919122739486,0.595919122739486,0.595919122739486,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5825836658211716,0.5825836658211716,0.5825836658211716,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5658501295616869,0.5658501295616869,0.5658501295616869,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.550497081952223,0.550497081952223,0.550497081952223,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5347314831059191,0.5347314831059191,0.5347314831059191,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5179528458646583,0.5179528458646583,0.5179528458646583,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5037587023610263,0.5037587023610263,0.5037587023610263,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.48434862445832877,0.48434862445832877,0.48434862445832877,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.4681241483375065,0.4681241483375065,0.4681241483375065,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.4520855170940755,0.4520855170940755,0.4520855170940755,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.43763834069921953,0.43763834069921953,0.43763834069921953,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.42197379506885213,0.42197379506885213,0.42197379506885213,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.40911024191896395,0.40911024191896395,0.40911024191896395,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.39563330453275913,0.39563330453275913,0.39563330453275913,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.38154133645262067,0.38154133645262067,0.38154133645262067,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.3668325289528957,0.3668325289528957,0.3668325289528957,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.35412777443111587,0.35412777443111587,0.35412777443111587,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.3408069507337279,0.3408069507337279,0.3408069507337279,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.32666604012289646,0.32666604012289646,0.32666604012289646,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.3117022853492063,0.3117022853492063,0.3117022853492063,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.2944946218567974,0.2944946218567974,0.2944946218567974,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.2819293497810706,0.2819293497810706,0.2819293497810706,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.2728017870433202,0.2728017870433202,0.2728017870433202,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.2600119988965613,0.2600119988965613,0.2600119988965613,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.24680185567249888,0.24680185567249888,0.24680185567249888,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.23418710109033095,0.23418710109033095,0.23418710109033095,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.22400316781364438,0.22400316781364438,0.22400316781364438,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.21115693496571297,0.21115693496571297,0.21115693496571297,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.2007450621936418,0.2007450621936418,0.2007450621936418,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.19236609514359487,0.19236609514359487,0.19236609514359487,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.18356965000318326,0.18356965000318326,0.18356965000318326,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.17578817913400935,0.17578817913400935,0.17578817913400935,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.16779381041489816,0.16779381041489816,0.16779381041489816,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.15835330464257033,0.15835330464257033,0.15835330464257033,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.1517783510230464,0.1517783510230464,0.1517783510230464,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.14293267114287742,0.14293267114287742,0.14293267114287742,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.13613533138073433,0.13613533138073433,0.13613533138073433,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.12994883148599215,0.12994883148599215,0.12994883148599215,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.12396169743883867,0.12396169743883867,0.12396169743883867,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.11651934210703802,0.11651934210703802,0.11651934210703802,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.11155113973607518,0.11155113973607518,0.11155113973607518,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.10616248884638457,0.10616248884638457,0.10616248884638457,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.10263530363248151,0.10263530363248151,0.10263530363248151,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.09723452788763126,0.09723452788763126,0.09723452788763126,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0924501869013696,0.0924501869013696,0.0924501869013696,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.08849279054848705,0.08849279054848705,0.08849279054848705,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.08473911919513617,0.08473911919513617,0.08473911919513617,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.08181634451328,0.08181634451328,0.08181634451328,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.07889056128596353,0.07889056128596353,0.07889056128596353,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.07575226833456389,0.07575226833456389,0.07575226833456389,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.07302929653172961,0.07302929653172961,0.07302929653172961,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.07051306900103581,0.07051306900103581,0.07051306900103581,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0686241025430357,0.0686241025430357,0.0686241025430357,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.06694367225213264,0.06694367225213264,0.06694367225213264,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.06463091625758596,0.06463091625758596,0.06463091625758596,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.06231553142156079,0.06231553142156079,0.06231553142156079,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.061051434067429064,0.061051434067429064,0.061051434067429064,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.06020823108142993,0.06020823108142993,0.06020823108142993,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.05894269950365738,0.05894269950365738,0.05894269950365738,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.05662020513925187,0.05662020513925187,0.05662020513925187,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.055563477700752796,0.055563477700752796,0.055563477700752796,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.055352051057276974,0.055352051057276974,0.055352051057276974,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.054294503376987414,0.054294503376987414,0.054294503376987414,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0536596373091453,0.0536596373091453,0.0536596373091453,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.0532362498510158,0.0532362498510158,0.0532362498510158,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.05175346808010252,0.05175346808010252,0.05175346808010252,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.05132954564410741,0.05132954564410741,0.05132954564410741,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.05026919801095145,0.05026919801095145,0.05026919801095145,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.04942034967128004,0.04942034967128004,0.04942034967128004,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.04857097997694418,0.04857097997694418,0.04857097997694418,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.04835855446198105,0.04835855446198105,0.04835855446198105,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.047721074898866754,0.047721074898866754,0.047721074898866754,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.047721074898866754,0.047721074898866754,0.047721074898866754,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.047721074898866754,0.047721074898866754,0.047721074898866754,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.047083285930462196,0.047083285930462196,0.047083285930462196,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.047083285930462196,0.047083285930462196,0.047083285930462196,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.04687061974098293,0.04687061974098293,0.04687061974098293,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.04687061974098293,0.04687061974098293,0.04687061974098293,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.04687061974098293,0.04687061974098293,0.04687061974098293,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.04623240814168262,0.04623240814168262,0.04623240814168262,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.045380952811091946,0.045380952811091946,0.045380952811091946,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.04474197224063622,0.04474197224063622,0.04474197224063622,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.044102649991092466,0.044102649991092466,0.044102649991092466,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.043889465327204454,0.043889465327204454,0.043889465327204454,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.043249675508510915,0.043249675508510915,0.043249675508510915,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.043036332628467976,0.043036332628467976,0.043036332628467976,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.04282294943588828,0.04282294943588828,0.04282294943588828,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.04282294943588828,0.04282294943588828,0.04282294943588828,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.042396060863062086,0.042396060863062086,0.042396060863062086,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.042182554847285676,0.042182554847285676,0.042182554847285676,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.04175541773583611,0.04175541773583611,0.04175541773583611,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.04175541773583611,0.04175541773583611,0.04175541773583611,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.04175541773583611,0.04175541773583611,0.04175541773583611,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.04175541773583611,0.04175541773583611,0.04175541773583611,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.04175541773583611,0.04175541773583611,0.04175541773583611,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.041541785978408886,0.041541785978408886,0.041541785978408886,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.041541785978408886,0.041541785978408886,0.041541785978408886,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.04132811163776341,0.04132811163776341,0.04132811163776341,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.04111439437151945,0.04111439437151945,0.04111439437151945,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.04047298152337704,0.04047298152337704,0.04047298152337704,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.04025908903424778,0.04025908903424778,0.04025908903424778,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03983116955099302,0.03983116955099302,0.03983116955099302,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03940306821806077,0.03940306821806077,0.03940306821806077,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03940306821806077,0.03940306821806077,0.03940306821806077,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.039188948396313476,0.039188948396313476,0.039188948396313476,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.038760568469488034,0.038760568469488034,0.038760568469488034,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.038760568469488034,0.038760568469488034,0.038760568469488034,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03811764177591078,0.03811764177591078,0.03811764177591078,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.037903236062358174,0.037903236062358174,0.037903236062358174,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.037903236062358174,0.037903236062358174,0.037903236062358174,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03768878122746109,0.03768878122746109,0.03768878122746109,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03725972243526561,0.03725972243526561,0.03725972243526561,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03725972243526561,0.03725972243526561,0.03725972243526561,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03704511758179383,0.03704511758179383,0.03704511758179383,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03683046181433385,0.03683046181433385,0.03683046181433385,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.036615754667133925,0.036615754667133925,0.036615754667133925,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.036615754667133925,0.036615754667133925,0.036615754667133925,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.035971320178363686,0.035971320178363686,0.035971320178363686,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.035971320178363686,0.035971320178363686,0.035971320178363686,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.035971320178363686,0.035971320178363686,0.035971320178363686,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03554143141002901,0.03554143141002901,0.03554143141002901,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03532640578035498,0.03532640578035498,0.03532640578035498,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03468099763327821,0.03468099763327821,0.03468099763327821,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03425044408154175,0.03425044408154175,0.03425044408154175,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03425044408154175,0.03425044408154175,0.03425044408154175,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03381966015050119,0.03381966015050119,0.03381966015050119,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03381966015050119,0.03381966015050119,0.03381966015050119,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03360418034760364,0.03360418034760364,0.03360418034760364,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03338864119571709,0.03338864119571709,0.03338864119571709,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.03231003361391984,0.03231003361391984,0.03231003361391984,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.031878153082994555,0.031878153082994555,0.031878153082994555,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.031013612213423424,0.031013612213423424,0.031013612213423424,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.030797310361565577,0.030797310361565577,0.030797310361565577,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.030797310361565577,0.030797310361565577,0.030797310361565577,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.030580940370322333,0.030580940370322333,0.030580940370322333,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.02993141380836375,0.02993141380836375,0.02993141380836375,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.02884743206984956,0.02884743206984956,0.02884743206984956,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.02841331620154185,0.02841331620154185,0.02841331620154185,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.027761558905499435,0.027761558905499435,0.027761558905499435,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.027109077847954223,0.027109077847954223,0.027109077847954223,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.026673674575624473,0.026673674575624473,0.026673674575624473,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.026673674575624473,0.026673674575624473,0.026673674575624473,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.025583645851380267,0.025583645851380267,0.025583645851380267,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.024928538075188467,0.024928538075188467,0.024928538075188467,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.024272569792539805,0.024272569792539805,0.024272569792539805,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.024272569792539805,0.024272569792539805,0.024272569792539805,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.023615703115726132,0.023615703115726132,0.023615703115726132,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.023396540950900362,0.023396540950900362,0.023396540950900362,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.023177272868713336,0.023177272868713336,0.023177272868713336,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.023177272868713336,0.023177272868713336,0.023177272868713336,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.023177272868713336,0.023177272868713336,0.023177272868713336,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.022957897239266403,0.022957897239266403,0.022957897239266403,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.022738412389717924,0.022738412389717924,0.022738412389717924,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.02207928511366314,0.02207928511366314,0.02207928511366314,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.021859345738614706,0.021859345738614706,0.021859345738614706,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.021859345738614706,0.021859345738614706,0.021859345738614706,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.02163928807613529,0.02163928807613529,0.02163928807613529,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.021419110159137392,0.021419110159137392,0.021419110159137392,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.020757834356690222,0.020757834356690222,0.020757834356690222,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.020757834356690222,0.020757834356690222,0.020757834356690222,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.020757834356690222,0.020757834356690222,0.020757834356690222,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.020757834356690222,0.020757834356690222,0.020757834356690222,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.020537154596397125,0.020537154596397125,0.020537154596397125,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.02009539980603368,0.02009539980603368,0.02009539980603368,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.019431743263603203,0.019431743263603203,0.019431743263603203,0.005191411332075068,0.005191411332075068,0.005191411332075068
0.018766795424164026,0.018766795424164026,0.018766795424164026,0.005191411332075068,0.005191411332075068,0.005191411332075068
0.018544846233974493,0.018544846233974493,0.018544846233974493,0.005191411332075068,0.005191411332075068,0.005191411332075068
0.018322742153976553,0.018322742153976553,0.018322742153976553,0.005683606873278174,0.005683606873278174,0.005683606873278174
0.018322742153976553,0.018322742153976553,0.018322742153976553,0.005683606873278174,0.005683606873278174,0.005683606873278174
0.018322742153976553,0.018322742153976553,0.018322742153976553,0.005683606873278174,0.005683606873278174,0.005683606873278174
0.0181004800731503,0.0181004800731503,0.0181004800731503,0.005683606873278174,0.005683606873278174,0.005683606873278174
0.0181004800731503,0.0181004800731503,0.0181004800731503,0.005683606873278174,0.005683606873278174,0.005683606873278174
0.017432713080105255,0.017432713080105255,0.017432713080105255,0.006654117576395448,0.006654117576395448,0.006654117576395448
0.017209785667083918,0.017209785667083918,0.017209785667083918,0.007372195916770871,0.007372195916770871,0.007372195916770871
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.0076099847030986385,0.0076099847030986385,0.0076099847030986385
0.01631628421578292,0.01631628421578292,0.01631628421578292,0.0076099847030986385,0.0076099847030986385,0.0076099847030986385
0.01631628421578292,0.01631628421578292,0.01631628421578292,0.008083463298635194,0.008083463298635194,0.008083463298635194
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.008319225688725153,0.008319225688725153,0.008319225688725153
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.008319225688725153,0.008319225688725153,0.008319225688725153
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.00855438013468656,0.00855438013468656,0.00855438013468656
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.009022979782141047,0.009022979782141047,0.009022979782141047
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.009022979782141047,0.009022979782141047,0.009022979782141047
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.00972198088507689,0.00972198088507689,0.00972198088507689
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.00972198088507689,0.00972198088507689,0.00972198088507689
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.009954029278451747,0.009954029278451747,0.009954029278451747
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.010185633825584088,0.010185633825584088,0.010185633825584088
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.010416811903399688,0.010416811903399688,0.010416811903399688
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.01064757977717017,0.01064757977717017,0.01064757977717017
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.010877952697682354,0.010877952697682354,0.010877952697682354
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.011337570119456863,0.011337570119456863,0.011337570119456863
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.011566840783334717,0.011566840783334717,0.011566840783334717
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.011795768950453575,0.011795768950453575,0.011795768950453575
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.012252642411306459,0.012252642411306459,0.012252642411306459
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.012252642411306459,0.012252642411306459,0.012252642411306459
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.012935647565961867,0.012935647565961867,0.012935647565961867
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.013389554190680011,0.013389554190680011,0.013389554190680011
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.013616103196664238,0.013616103196664238,0.013616103196664238
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.014068429971882391,0.014068429971882391,0.014068429971882391
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.014519774339439323,0.014519774339439323,0.014519774339439323
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.014970187194096912,0.014970187194096912,0.014970187194096912
0.013389554190680011,0.013389554190680011,0.013389554190680011,0.014970187194096912,0.014970187194096912,0.014970187194096912
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.01519505902306624,0.01519505902306624,0.01519505902306624
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.015644160797851105,0.015644160797851105,0.015644160797851105
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.01653993631664027,0.01653993631664027,0.01653993631664027
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.01653993631664027,0.01653993631664027,0.01653993631664027
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.01653993631664027,0.01653993631664027,0.01653993631664027
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.016763401195212062,0.016763401195212062,0.016763401195212062
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.016986682984768946,0.016986682984768946,0.016986682984768946
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.016986682984768946,0.016986682984768946,0.016986682984768946
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.016986682984768946,0.016986682984768946,0.016986682984768946
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.016986682984768946,0.016986682984768946,0.016986682984768946
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.016986682984768946,0.016986682984768946,0.016986682984768946
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.016986682984768946,0.016986682984768946,0.016986682984768946
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.017209785667083918,0.017209785667083918,0.017209785667083918
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.017878056773561374,0.017878056773561374,0.017878056773561374
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.018766795424164026,0.018766795424164026,0.018766795424164026
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.023177272868713336,0.023177272868713336,0.023177272868713336
0.008788955853157115,0.008788955853157115,0.008788955853157115,0.023177272868713336,0.023177272868713336,0.023177272868713336
0.008788955853157115,0.008788955853157115,0.008788955853157115,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.008788955853157115,0.008788955853157115,0.008788955853157115,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.0238347609516771,0.0238347609516771,0.0238347609516771
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.0238347609516771,0.0238347609516771,0.0238347609516771
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.0238347609516771,0.0238347609516771,0.0238347609516771
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.0238347609516771,0.0238347609516771,0.0238347609516771
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.024053716007288447,0.024053716007288447,0.024053716007288447
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.024053716007288447,0.024053716007288447,0.024053716007288447
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.024053716007288447,0.024053716007288447,0.024053716007288447
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.024053716007288447,0.024053716007288447,0.024053716007288447
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.024053716007288447,0.024053716007288447,0.024053716007288447
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.0076099847030986385,0.0076099847030986385,0.0076099847030986385,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.0076099847030986385,0.0076099847030986385,0.0076099847030986385,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.02580183005070963,0.02580183005070963,0.02580183005070963
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.026673674575624473,0.026673674575624473,0.026673674575624473
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.02689141851887646,0.02689141851887646,0.02689141851887646
0.006413017548422666,0.006413017548422666,0.006413017548422666,0.02689141851887646,0.02689141851887646,0.02689141851887646
0.006170947655532314,0.006170947655532314,0.006170947655532314,0.02689141851887646,0.02689141851887646,0.02689141851887646
0.005683606873278174,0.005683606873278174,0.005683606873278174,0.027326653650086546,0.027326653650086546,0.027326653650086546
0.0049432240313048905,0.0049432240313048905,0.0049432240313048905,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.0049432240313048905,0.0049432240313048905,0.0049432240313048905,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.027761558905499435,0.027761558905499435,0.027761558905499435
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.02797889041840457,0.02797889041840457,0.02797889041840457
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.02819614252494972,0.02819614252494972,0.02819614252494972
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.02819614252494972,0.02819614252494972,0.02819614252494972
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.02819614252494972,0.02819614252494972,0.02819614252494972
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.02819614252494972,0.02819614252494972,0.02819614252494972
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.02819614252494972,0.02819614252494972,0.02819614252494972
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.02863041240434205,0.02863041240434205,0.02863041240434205
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.02884743206984956,0.02884743206984956,0.02884743206984956
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.02949804092435788,0.02949804092435788,0.02949804092435788
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.02949804092435788,0.02949804092435788,0.02949804092435788
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.030364501471972363,0.030364501471972363,0.030364501471972363
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.0036749854808604205,0.0036749854808604205,0.0036749854808604205,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.0036749854808604205,0.0036749854808604205,0.0036749854808604205,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.0036749854808604205,0.0036749854808604205,0.0036749854808604205,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.0036749854808604205,0.0036749854808604205,0.0036749854808604205,0.031662116395169804,0.031662116395169804,0.031662116395169804
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.03360418034760364,0.03360418034760364,0.03360418034760364
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.03425044408154175,0.03425044408154175,0.03425044408154175
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.03446574937067594,0.03446574937067594,0.03446574937067594
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.03468099763327821,0.03468099763327821,0.03468099763327821
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.03554143141002901,0.03554143141002901,0.03554143141002901
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.035756402705232906,0.035756402705232906,0.035756402705232906
0.0031501907630595285,0.0031501907630595285,0.0031501907630595285,0.03618618433360152,0.03618618433360152,0.03618618433360152
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.03704511758179383,0.03704511758179383,0.03704511758179383
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.03811764177591078,0.03811764177591078,0.03811764177591078
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.039188948396313476,0.039188948396313476,0.039188948396313476
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.03983116955099302,0.03983116955099302,0.03983116955099302
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.04025908903424778,0.04025908903424778,0.04025908903424778
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.04132811163776341,0.04132811163776341,0.04132811163776341
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.042396060863062086,0.042396060863062086,0.042396060863062086
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.043462978383396716,0.043462978383396716,0.043462978383396716
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.04452890316163039,0.04452890316163039,0.04452890316163039
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.04495500335765761,0.04495500335765761,0.04495500335765761
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.04623240814168262,0.04623240814168262,0.04623240814168262
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.04665791821220263,0.04665791821220263,0.04665791821220263
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.047721074898866754,0.047721074898866754,0.047721074898866754
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.04857097997694418,0.04857097997694418,0.04857097997694418
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.04942034967128004,0.04942034967128004,0.04942034967128004
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05090550021237218,0.05090550021237218,0.05090550021237218
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0523891244611642,0.0523891244611642,0.0523891244611642
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05302451257866689,0.05302451257866689,0.05302451257866689
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05387128784300342,0.05387128784300342,0.05387128784300342
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05492911536102369,0.05492911536102369,0.05492911536102369
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.055774877085475016,0.055774877085475016,0.055774877085475016
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05662020513925187,0.05662020513925187,0.05662020513925187
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05704270960404136,0.05704270960404136,0.05704270960404136
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05767627018690148,0.05767627018690148,0.05767627018690148
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05894269950365738,0.05894269950365738,0.05894269950365738
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.05999737027671331,0.05999737027671331,0.05999737027671331
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.06062988036969687,0.06062988036969687,0.06062988036969687
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0616835875409322,0.0616835875409322,0.0616835875409322
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.062947268886631,0.062947268886631,0.062947268886631
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.06336831405247342,0.06336831405247342,0.06336831405247342
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.06463091625758596,0.06463091625758596,0.06463091625758596
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.06610296549979305,0.06610296549979305,0.06610296549979305
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0677840492475459,0.0677840492475459,0.0677840492475459
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.06820411598688897,0.06820411598688897,0.06820411598688897
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.06946383800188514,0.06946383800188514,0.06946383800188514
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.07030326130225874,0.07030326130225874,0.07030326130225874
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0717715173973335,0.0717715173973335,0.0717715173973335
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.07323886252005611,0.07323886252005611,0.07323886252005611
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0738674525328162,0.0738674525328162,0.0738674525328162
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.07470532345217751,0.07470532345217751,0.07470532345217751
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.07512415347666067,0.07512415347666067,0.07512415347666067
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.07638022866350319,0.07638022866350319,0.07638022866350319
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.07679878395307745,0.07679878395307745,0.07679878395307745
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0774264908454973,0.0774264908454973,0.0774264908454973
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.07847233729376069,0.07847233729376069,0.07847233729376069
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.07909964898159536,0.07909964898159536,0.07909964898159536
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08035383885223372,0.08035383885223372,0.08035383885223372
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08118964958774935,0.08118964958774935,0.08118964958774935
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08181634451328,0.08181634451328,0.08181634451328
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08265172319783502,0.08265172319783502,0.08265172319783502
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08306932160328279,0.08306932160328279,0.08306932160328279
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08327809826553245,0.08327809826553245,0.08327809826553245
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08348685997363786,0.08348685997363786,0.08348685997363786
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08390433874380313,0.08390433874380313,0.08390433874380313
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08432175834305311,0.08432175834305311,0.08432175834305311
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08432175834305311,0.08432175834305311,0.08432175834305311
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08432175834305311,0.08432175834305311,0.08432175834305311
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08473911919513617,0.08473911919513617,0.08473911919513617
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08473911919513617,0.08473911919513617,0.08473911919513617
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08515642171837369,0.08515642171837369,0.08515642171837369
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08536505123594057,0.08536505123594057,0.08536505123594057
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08557366632575682,0.08557366632575682,0.08557366632575682
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08599085342504284,0.08599085342504284,0.08599085342504284
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08599085342504284,0.08599085342504284,0.08599085342504284
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08619942553516495,0.08619942553516495,0.08619942553516495
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08682505670473227,0.08682505670473227,0.08682505670473227
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0870335722050852,0.0870335722050852,0.0870335722050852
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.08745056116369387,0.08745056116369387,0.08745056116369387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08786749438677185,0.08786749438677185,0.08786749438677185
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08807594021659826,0.08807594021659826,0.08807594021659826
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08807594021659826,0.08807594021659826,0.08807594021659826
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08807594021659826,0.08807594021659826,0.08807594021659826
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08849279054848705,0.08849279054848705,0.08849279054848705
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08849279054848705,0.08849279054848705,0.08849279054848705
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08849279054848705,0.08849279054848705,0.08849279054848705
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08849279054848705,0.08849279054848705,0.08849279054848705
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08870119514394778,0.08870119514394778,0.08870119514394778
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08932632720281733,0.08932632720281733,0.08932632720281733
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08953467746563952,0.08953467746563952,0.08953467746563952
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08974301425888875,0.08974301425888875,0.08974301425888875
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08995133762745114,0.08995133762745114,0.08995133762745114
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09015964761594279,0.09015964761594279,0.09015964761594279
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09057622762984303,0.09057622762984303,0.09057622762984303
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09078449774315445,0.09078449774315445,0.09078449774315445
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09099275465220537,0.09099275465220537,0.09099275465220537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09182565110796187,0.09182565110796187,0.09182565110796187
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09203384264010438,0.09203384264010438,0.09203384264010438
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09265833971382983,0.09265833971382983,0.09265833971382983
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09265833971382983,0.09265833971382983,0.09265833971382983
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09286647970266192,0.09286647970266192,0.09286647970266192
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09328272137345993,0.09328272137345993,0.09328272137345993
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09390698872134484,0.09390698872134484,0.09390698872134484
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09494718320909937,0.09494718320909937,0.09494718320909937
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09536317403827158,0.09536317403827158,0.09536317403827158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09598706806795272,0.09598706806795272,0.09598706806795272
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09640293638716615,0.09640293638716615,0.09640293638716615
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09723452788763126,0.09723452788763126,0.09723452788763126
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09827374814870675,0.09827374814870675,0.09827374814870675
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0991049118618597,0.0991049118618597,0.0991049118618597
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1005590010165158,0.1005590010165158,0.1005590010165158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10201253076471221,0.10201253076471221,0.10201253076471221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10263530363248151,0.10263530363248151,0.10263530363248151
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10346551232199838,0.10346551232199838,0.10346551232199838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10512540526695706,0.10512540526695706,0.10512540526695706
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10699196513990705,0.10699196513990705,0.10699196513990705
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10865041730499152,0.10865041730499152,0.10865041730499152
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11010102482475605,0.11010102482475605,0.11010102482475605
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11424293345280886,0.11424293345280886,0.11424293345280886
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11486388545988731,0.11486388545988731,0.11486388545988731
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11817420391676697,0.11817420391676697,0.11817420391676697
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12086211499599742,0.12086211499599742,0.12086211499599742
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12272209870860841,0.12272209870860841,0.12272209870860841
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12664644576979228,0.12664644576979228,0.12664644576979228
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12953614685777415,0.12953614685777415,0.12953614685777415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13304295443902295,0.13304295443902295,0.13304295443902295
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13716574493167913,0.13716574493167913,0.13716574493167913
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.14252093477498462,0.14252093477498462,0.14252093477498462
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.14766563839992888,0.14766563839992888,0.14766563839992888
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.15321717971569881,0.15321717971569881,0.15321717971569881
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.15794255872297408,0.15794255872297408,0.15794255872297408
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1618436568026059,0.1618436568026059,0.1618436568026059
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.16820398568592457,0.16820398568592457,0.16820398568592457
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.17496863028362417,0.17496863028362417,0.17496863028362417
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.17988463635747334,0.17988463635747334,0.17988463635747334
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.18704841618652024,0.18704841618652024,0.18704841618652024
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1942060626438365,0.1942060626438365,0.1942060626438365
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.20360438354698016,0.20360438354698016,0.20360438354698016
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.21034073322229077,0.21034073322229077,0.21034073322229077
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2191113175224322,0.2191113175224322,0.2191113175224322
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2288926872025319,0.2288926872025319,0.2288926872025319
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.24232729328970462,0.24232729328970462,0.24232729328970462
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.25594892476746356,0.25594892476746356,0.25594892476746356
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.26711907983133854,0.26711907983133854,0.26711907983133854
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.27888755267958626,0.27888755267958626,0.27888755267958626
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.29044260904998315,0.29044260904998315,0.29044260904998315
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.29955792877248544,0.29955792877248544,0.29955792877248544
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.31149996562099214,0.31149996562099214,0.31149996562099214
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.32747445368445527,0.32747445368445527,0.32747445368445527
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.34161460204945954,0.34161460204945954,0.34161460204945954
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.35654851542656185,0.35654851542656185,0.35654851542656185
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.36965443213037635,0.36965443213037635,0.36965443213037635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3841593229010014,0.3841593229010014,0.3841593229010014
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3980478752161865,0.3980478752161865,0.3980478752161865
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4127290906122359,0.4127290906122359,0.4127290906122359
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4277994376802107,0.4277994376802107,0.4277994376802107
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.44285674149649634,0.44285674149649634,0.44285674149649634
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4601066370254548,0.4601066370254548,0.4601066370254548
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4753368375478448,0.4753368375478448,0.4753368375478448
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4889529056028465,0.4889529056028465,0.4889529056028465
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5063584657519786,0.5063584657519786,0.5063584657519786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5211499833884234,0.5211499833884234,0.5211499833884234
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5389236945110203,0.5389236945110203,0.5389236945110203
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5564803696102951,0.5564803696102951,0.5564803696102951
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5732228237361093,0.5732228237361093,0.5732228237361093
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5865654768293018,0.5865654768293018,0.5865654768293018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6028812919779062,0.6028812919779062,0.6028812919779062
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6152072660624295,0.6152072660624295,0.6152072660624295
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6281199074832003,0.6281199074832003,0.6281199074832003
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6428080779124252,0.6428080779124252,0.6428080779124252
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6564916732954391,0.6564916732954391,0.6564916732954391
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6701632658663053,0.6701632658663053,0.6701632658663053
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6832289033984486,0.6832289033984486,0.6832289033984486
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6958875198318859,0.6958875198318859,0.6958875198318859
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7112999338470396,0.7112999338470396,0.7112999338470396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7274838887045645,0.7274838887045645,0.7274838887045645
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7406923661906717,0.7406923661906717,0.7406923661906717
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7507371354547736,0.7507371354547736,0.7507371354547736
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7615601950395271,0.7615601950395271,0.7615601950395271
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7733553912608606,0.7733553912608606,0.7733553912608606
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7871000974662373,0.7871000974662373,0.7871000974662373
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7967103306352672,0.7967103306352672,0.7967103306352672
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8084648097377447,0.8084648097377447,0.8084648097377447
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8196173379628043,0.8196173379628043,0.8196173379628043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8280208986744595,0.8280208986744595,0.8280208986744595
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.835830192314944,0.835830192314944,0.835830192314944
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8428516358354244,0.8428516358354244,0.8428516358354244
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8508398475798409,0.8508398475798409,0.8508398475798409
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8592074896157036,0.8592074896157036,0.8592074896157036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8663986107295408,0.8663986107295408,0.8663986107295408
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8743568059297105,0.8743568059297105,0.8743568059297105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8809474603620333,0.8809474603620333,0.8809474603620333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8869491223396605,0.8869491223396605,0.8869491223396605
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8925567068349993,0.8925567068349993,0.8925567068349993
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8991220546465657,0.8991220546465657,0.8991220546465657
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9045209311520074,0.9045209311520074,0.9045209311520074
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9097197369004894,0.9097197369004894,0.9097197369004894
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9131813906219143,0.9131813906219143,0.9131813906219143
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9183671099240883,0.9183671099240883,0.9183671099240883
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9220111419660127,0.9220111419660127,0.9220111419660127
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9252677239832953,0.9252677239832953,0.9252677239832953
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9285204375289464,0.9285204375289464,0.9285204375289464
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9317690520551273,0.9317690520551273,0.9317690520551273
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9350133109907866,0.9350133109907866,0.9350133109907866
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9378720471784301,0.9378720471784301,0.9378720471784301
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9405367467571245,0.9405367467571245,0.9405367467571245
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.942627968062959,0.942627968062959,0.942627968062959
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9447169001553561,0.9447169001553561,0.9447169001553561
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9460449764960791,0.9460449764960791,0.9460449764960791
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9479404764273549,0.9479404764273549,0.9479404764273549
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9498338250765406,0.9498338250765406,0.9498338250765406
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9513468825798059,0.9513468825798059,0.9513468825798059
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9521028505050315,0.9521028505050315,0.9521028505050315
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9532360791979626,0.9532360791979626,0.9532360791979626
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9553113249972874,0.9553113249972874,0.9553113249972874
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9564419459141532,0.9564419459141532,0.9564419459141532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9566302882430897,0.9566302882430897,0.9566302882430897
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9573833818271568,0.9573833818271568,0.9573833818271568
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9581360264104479,0.9581360264104479,0.9581360264104479
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9587002087138916,0.9587002087138916,0.9587002087138916
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9600156015045499,0.9600156015045499,0.9600156015045499
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9602033940594301,0.9602033940594301,0.9602033940594301
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9607665864807714,0.9607665864807714,0.9607665864807714
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9620795958526613,0.9620795958526613,0.9620795958526613
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.962829170109256,0.962829170109256,0.962829170109256
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9630164800385546,0.9630164800385546,0.9630164800385546
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9635782054630063,0.9635782054630063,0.9635782054630063
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9635782054630063,0.9635782054630063,0.9635782054630063
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9635782054630063,0.9635782054630063,0.9635782054630063
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9639525164338862,0.9639525164338862,0.9639525164338862
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9641396194081969,0.9641396194081969,0.9641396194081969
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9641396194081969,0.9641396194081969,0.9641396194081969
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9643266870494701,0.9643266870494701,0.9643266870494701
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9643266870494701,0.9643266870494701,0.9643266870494701
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9647007153382194,0.9647007153382194,0.9647007153382194
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9656351500009146,0.9656351500009146,0.9656351500009146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9661953640651814,0.9661953640651814,0.9661953640651814
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9665686493930851,0.9665686493930851,0.9665686493930851
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9669417794874028,0.9669417794874028,0.9669417794874028
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9673147519997973,0.9673147519997973,0.9673147519997973
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9675011784120483,0.9675011784120483,0.9675011784120483
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9676875645200075,0.9676875645200075,0.9676875645200075
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9678739100123362,0.9678739100123362,0.9678739100123362
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9682464778838384,0.9682464778838384,0.9682464778838384
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9684326996191867,0.9684326996191867,0.9684326996191867
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9688050170465744,0.9688050170465744,0.9688050170465744
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9688050170465744,0.9688050170465744,0.9688050170465744
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9688050170465744,0.9688050170465744,0.9688050170465744
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9688050170465744,0.9688050170465744,0.9688050170465744
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9688050170465744,0.9688050170465744,0.9688050170465744
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.968991112068081,0.968991112068081,0.968991112068081
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.968991112068081,0.968991112068081,0.968991112068081
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9691771641733854,0.9691771641733854,0.9691771641733854
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9693631730155026,0.9693631730155026,0.9693631730155026
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9697350594978713,0.9697350594978713,0.9697350594978713
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9701067686404935,0.9701067686404935,0.9701067686404935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9704782974862759,0.9704782974862759,0.9704782974862759
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9708496429923708,0.9708496429923708,0.9708496429923708
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9708496429923708,0.9708496429923708,0.9708496429923708
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9710352460178305,0.9710352460178305,0.9710352460178305
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9714063106127199,0.9714063106127199,0.9714063106127199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9714063106127199,0.9714063106127199,0.9714063106127199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9719625476821574,0.9719625476821574,0.9719625476821574
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9721478623934436,0.9721478623934436,0.9721478623934436
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9721478623934436,0.9721478623934436,0.9721478623934436


==> fig/fig_old/tradeoff_SecAgg_ADULT_n-70_alpha-inf.csv <==
0.9782324254169514,0.9782324254169514,0.9782324254169514,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9782324254169514,0.9782324254169514,0.9782324254169514,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9774984191650798,0.9774984191650798,0.9774984191650798,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9773147510258445,0.9773147510258445,0.9773147510258445,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9771310176994992,0.9771310176994992,0.9771310176994992,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9767633582670937,0.9767633582670937,0.9767633582670937,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9762113972741805,0.9762113972741805,0.9762113972741805,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9762113972741805,0.9762113972741805,0.9762113972741805,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9762113972741805,0.9762113972741805,0.9762113972741805,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9760272870625601,0.9760272870625601,0.9760272870625601,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9760272870625601,0.9760272870625601,0.9760272870625601,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9760272870625601,0.9760272870625601,0.9760272870625601,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9756588855982726,0.9756588855982726,0.9756588855982726,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.975290246801171,0.975290246801171,0.975290246801171,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9747368538915865,0.9747368538915865,0.9747368538915865,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9747368538915865,0.9747368538915865,0.9747368538915865,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9745522759367677,0.9745522759367677,0.9745522759367677,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9741829528451378,0.9741829528451378,0.9741829528451378,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9739982087753012,0.9739982087753012,0.9739982087753012,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9738134103863114,0.9738134103863114,0.9738134103863114,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9734436526910628,0.9734436526910628,0.9734436526910628,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9734436526910628,0.9734436526910628,0.9734436526910628,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9728886212940611,0.9728886212940611,0.9728886212940611,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9723331275581393,0.9723331275581393,0.9723331275581393,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9719625476821574,0.9719625476821574,0.9719625476821574,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9704782974862759,0.9704782974862759,0.9704782974862759,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9701067686404935,0.9701067686404935,0.9701067686404935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9684326996191867,0.9684326996191867,0.9684326996191867,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9673147519997973,0.9673147519997973,0.9673147519997973,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9667552339897884,0.9667552339897884,0.9667552339897884,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9654483368055178,0.9654483368055178,0.9654483368055178,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9645137191097904,0.9645137191097904,0.9645137191097904,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9641396194081969,0.9641396194081969,0.9641396194081969,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9635782054630063,0.9635782054630063,0.9635782054630063,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9622670391519419,0.9622670391519419,0.9622670391519419,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9607665864807714,0.9607665864807714,0.9607665864807714,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9602033940594301,0.9602033940594301,0.9602033940594301,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9590761842422053,0.9590761842422053,0.9590761842422053,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9590761842422053,0.9590761842422053,0.9590761842422053,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9587002087138916,0.9587002087138916,0.9587002087138916,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9581360264104479,0.9581360264104479,0.9581360264104479,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9566302882430897,0.9566302882430897,0.9566302882430897,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.956065179647148,0.956065179647148,0.956065179647148,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9549342390289342,0.9549342390289342,0.9549342390289342,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9536136251195027,0.9536136251195027,0.9536136251195027,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9532360791979626,0.9532360791979626,0.9532360791979626,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9517249140838049,0.9517249140838049,0.9517249140838049,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9507796591827066,0.9507796591827066,0.9507796591827066,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9496445900334802,0.9496445900334802,0.9496445900334802,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9477510215339141,0.9477510215339141,0.9477510215339141,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9456656272586548,0.9456656272586548,0.9456656272586548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9443372696413086,0.9443372696413086,0.9443372696413086,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9431979085019289,0.9431979085019289,0.9431979085019289,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9424379499803721,0.9424379499803721,0.9424379499803721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9409171342088344,0.9409171342088344,0.9409171342088344,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9399660304605097,0.9399660304605097,0.9399660304605097,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9384433418110494,0.9384433418110494,0.9384433418110494,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9373005992726577,0.9373005992726577,0.9373005992726577,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9350133109907866,0.9350133109907866,0.9350133109907866,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9336779848104911,0.9336779848104911,0.9336779848104911,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9327237102235436,0.9327237102235436,0.9327237102235436,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9317690520551273,0.9317690520551273,0.9317690520551273,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9308140173045746,0.9308140173045746,0.9308140173045746,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9300497229239815,0.9300497229239815,0.9300497229239815,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9294763488508352,0.9294763488508352,0.9294763488508352,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9287116483444109,0.9287116483444109,0.9287116483444109,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9279467202230739,0.9279467202230739,0.9279467202230739,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9266075577151168,0.9266075577151168,0.9266075577151168,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9264161936208878,0.9264161936208878,0.9264161936208878,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9250762652877231,0.9250762652877231,0.9250762652877231,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9245018093674038,0.9245018093674038,0.9245018093674038,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9243102975954788,0.9243102975954788,0.9243102975954788,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9237356834903843,0.9237356834903843,0.9237356834903843,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.922969349098737,0.922969349098737,0.922969349098737,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9223944630832573,0.9223944630832573,0.9223944630832573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9218194623970689,0.9218194623970689,0.9218194623970689,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9208608760469664,0.9208608760469664,0.9208608760469664,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.920669121351898,0.920669121351898,0.920669121351898,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9199019791154166,0.9199019791154166,0.9199019791154166,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9197101628833241,0.9197101628833241,0.9197101628833241,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.919326493876081,0.919326493876081,0.919326493876081,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9187508995664654,0.9187508995664654,0.9187508995664654,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9185590107311811,0.9185590107311811,0.9185590107311811,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9183671099240883,0.9183671099240883,0.9183671099240883,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9179832725392205,0.9179832725392205,0.9179832725392205,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9175993876993566,0.9175993876993566,0.9175993876993566,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9168314767889187,0.9168314767889187,0.9168314767889187,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9168314767889187,0.9168314767889187,0.9168314767889187,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9164474512777776,0.9164474512777776,0.9164474512777776,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.915679261519603,0.915679261519603,0.915679261519603,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9147187669731385,0.9147187669731385,0.9147187669731385,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.914334489940774,0.914334489940774,0.914334489940774,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.914334489940774,0.914334489940774,0.914334489940774,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9141423345806168,0.9141423345806168,0.9141423345806168,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9139501680340956,0.9139501680340956,0.9139501680340956,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9139501680340956,0.9139501680340956,0.9139501680340956,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9133736015955372,0.9133736015955372,0.9133736015955372,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9131813906219143,0.9131813906219143,0.9131813906219143,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.912989168620274,0.912989168620274,0.912989168620274,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9126046916574804,0.9126046916574804,0.9126046916574804,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9120278942773044,0.9120278942773044,0.9120278942773044,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9116433084227765,0.9116433084227765,0.9116433084227765,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9110663488422603,0.9110663488422603,0.9110663488422603,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9099121417371967,0.9099121417371967,0.9099121417371967,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9095273215730795,0.9095273215730795,0.9095273215730795,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9091424595597417,0.9091424595597417,0.9091424595597417,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9089500129302539,0.9089500129302539,0.9089500129302539,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9077951161897225,0.9077951161897225,0.9077951161897225,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9070249804085704,0.9070249804085704,0.9070249804085704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9070249804085704,0.9070249804085704,0.9070249804085704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9064472723733105,0.9064472723733105,0.9064472723733105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9058694741029867,0.9058694741029867,0.9058694741029867,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9047136096570433,0.9047136096570433,0.9047136096570433,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9037501196786275,0.9037501196786275,0.9037501196786275,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9025936128143252,0.9025936128143252,0.9025936128143252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9018224173906626,0.9018224173906626,0.9018224173906626,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9006653417609406,0.9006653417609406,0.9006653417609406,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8985431709755463,0.8985431709755463,0.8985431709755463,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8966129737691679,0.8966129737691679,0.8966129737691679,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8950681786444945,0.8950681786444945,0.8950681786444945,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8931364051239029,0.8931364051239029,0.8931364051239029,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8908171591702198,0.8908171591702198,0.8908171591702198,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8892703327488446,0.8892703327488446,0.8892703327488446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8865621424539398,0.8865621424539398,0.8865621424539398,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8840460114129924,0.8840460114129924,0.8840460114129924,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8807537372261479,0.8807537372261479,0.8807537372261479,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.877459323019472,0.877459323019472,0.877459323019472,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8729988923476795,0.8729988923476795,0.8729988923476795,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8685348338524164,0.8685348338524164,0.8685348338524164,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8646502106719878,0.8646502106719878,0.8646502106719878,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8586240552933504,0.8586240552933504,0.8586240552933504,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8512292777741126,0.8512292777741126,0.8512292777741126,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8469443118014736,0.8469443118014736,0.8469443118014736,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8410969085857554,0.8410969085857554,0.8410969085857554,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8338786121149988,0.8338786121149988,0.8338786121149988,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8278255661251389,0.8278255661251389,0.8278255661251389,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8198128670414697,0.8198128670414697,0.8198128670414697,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8117924945809583,0.8117924945809583,0.8117924945809583,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.802393519069811,0.802393519069811,0.802393519069811,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7918083228251457,0.7918083228251457,0.7918083228251457,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7835674828794748,0.7835674828794748,0.7835674828794748,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.773158908525716,0.773158908525716,0.773158908525716,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7621502512562167,0.7621502512562167,0.7621502512562167,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7499496133981483,0.7499496133981483,0.7499496133981483,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7345827000603788,0.7345827000603788,0.7345827000603788,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7219598869845554,0.7219598869845554,0.7219598869845554,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.7095224548189178,0.7095224548189178,0.7095224548189178,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6933171386509114,0.6933171386509114,0.6933171386509114,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6782811463506656,0.6782811463506656,0.6782811463506656,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6652111968993193,0.6652111968993193,0.6652111968993193,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6489572456244757,0.6489572456244757,0.6489572456244757,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.63129685347792,0.63129685347792,0.63129685347792,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6163996227623636,0.6163996227623636,0.6163996227623636,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.6008923906669357,0.6008923906669357,0.6008923906669357,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5871626695918697,0.5871626695918697,0.5871626695918697,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5720274618604011,0.5720274618604011,0.5720274618604011,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5562809591465041,0.5562809591465041,0.5562809591465041,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5393229015898888,0.5393229015898888,0.5393229015898888,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.5215495856750294,0.5215495856750294,0.5215495856750294,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.507158317563933,0.507158317563933,0.507158317563933,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.4899536805055022,0.4899536805055022,0.4899536805055022,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.47333360390702733,0.47333360390702733,0.47333360390702733,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.4577006808174314,0.4577006808174314,0.4577006808174314,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.4388427245049399,0.4388427245049399,0.4388427245049399,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.4233801638258307,0.4233801638258307,0.4233801638258307,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.4028759782549734,0.4028759782549734,0.4028759782549734,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.38738088982224295,0.38738088982224295,0.38738088982224295,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.3738863607763715,0.3738863607763715,0.3738863607763715,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.35775874605405916,0.35775874605405916,0.35775874605405916,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.33979732630325804,0.33979732630325804,0.33979732630325804,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.32262330489350116,0.32262330489350116,0.32262330489350116,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.3094766091466557,0.3094766091466557,0.3094766091466557,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.29489975596255763,0.29489975596255763,0.29489975596255763,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.2823348686510862,0.2823348686510862,0.2823348686510862,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.2654949697212111,0.2654949697212111,0.2654949697212111,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.25025826499274323,0.25025826499274323,0.25025826499274323,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.23886844943092808,0.23886844943092808,0.23886844943092808,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.22604074753983153,0.22604074753983153,0.22604074753983153,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.21319713688073638,0.21319713688073638,0.21319713688073638,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.2042169795133873,0.2042169795133873,0.2042169795133873,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.1970674660248806,0.1970674660248806,0.1970674660248806,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.1845929686454822,0.1845929686454822,0.1845929686454822,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.1716895600365728,0.1716895600365728,0.1716895600365728,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.16307512935586474,0.16307512935586474,0.16307512935586474,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.15342270082881523,0.15342270082881523,0.15342270082881523,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.1484883940107744,0.1484883940107744,0.1484883940107744,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.14046182602051402,0.14046182602051402,0.14046182602051402,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.13077410477584847,0.13077410477584847,0.13077410477584847,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.12334193675672595,0.12334193675672595,0.12334193675672595,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.11693311287150816,0.11693311287150816,0.11693311287150816,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.11155113973607518,0.11155113973607518,0.11155113973607518,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.10616248884638457,0.10616248884638457,0.10616248884638457,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.10138965721389391,0.10138965721389391,0.10138965721389391,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.09640293638716615,0.09640293638716615,0.09640293638716615,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.09265833971382983,0.09265833971382983,0.09265833971382983,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.08849279054848705,0.08849279054848705,0.08849279054848705,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.08557366632575682,0.08557366632575682,0.08557366632575682,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.08181634451328,0.08181634451328,0.08181634451328,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0795177760838428,0.0795177760838428,0.0795177760838428,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.07638022866350319,0.07638022866350319,0.07638022866350319,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.07449588218999997,0.07449588218999997,0.07449588218999997,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0717715173973335,0.0717715173973335,0.0717715173973335,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.06925393362074748,0.06925393362074748,0.06925393362074748,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.06799409268600895,0.06799409268600895,0.06799409268600895,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.06652336048195419,0.06652336048195419,0.06652336048195419,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.06505160878211813,0.06505160878211813,0.06505160878211813,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0637892697513536,0.0637892697513536,0.0637892697513536,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.06210490655156746,0.06210490655156746,0.06210490655156746,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.06062988036969687,0.06062988036969687,0.06062988036969687,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.06020823108142993,0.06020823108142993,0.06020823108142993,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.05978648519507784,0.05978648519507784,0.05978648519507784,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.05915368299385232,0.05915368299385232,0.05915368299385232,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.05746510928054927,0.05746510928054927,0.05746510928054927,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.05662020513925187,0.05662020513925187,0.05662020513925187,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.05514059699718736,0.05514059699718736,0.05514059699718736,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.054294503376987414,0.054294503376987414,0.054294503376987414,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.05387128784300342,0.05387128784300342,0.05387128784300342,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.05302451257866689,0.05302451257866689,0.05302451257866689,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.052812746042344934,0.052812746042344934,0.052812746042344934,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.0526009500633719,0.0526009500633719,0.0526009500633719,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.0523891244611642,0.0523891244611642,0.0523891244611642,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.05196538365500822,0.05196538365500822,0.05196538365500822,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.05132954564410741,0.05132954564410741,0.05132954564410741,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.05090550021237218,0.05090550021237218,0.05090550021237218,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.0504813302181436,0.0504813302181436,0.0504813302181436,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04984483815852,0.04984483815852,0.04984483815852,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04984483815852,0.04984483815852,0.04984483815852,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04942034967128004,0.04942034967128004,0.04942034967128004,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04878337203367794,0.04878337203367794,0.04878337203367794,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04793360215249077,0.04793360215249077,0.04793360215249077,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04793360215249077,0.04793360215249077,0.04793360215249077,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04793360215249077,0.04793360215249077,0.04793360215249077,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04687061974098293,0.04687061974098293,0.04687061974098293,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04665791821220263,0.04665791821220263,0.04665791821220263,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04580675369823151,0.04580675369823151,0.04580675369823151,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04559387169154929,0.04559387169154929,0.04559387169154929,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.045380952811091946,0.045380952811091946,0.045380952811091946,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04474197224063622,0.04474197224063622,0.04474197224063622,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04474197224063622,0.04474197224063622,0.04474197224063622,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04452890316163039,0.04452890316163039,0.04452890316163039,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04452890316163039,0.04452890316163039,0.04452890316163039,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04452890316163039,0.04452890316163039,0.04452890316163039,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04452890316163039,0.04452890316163039,0.04452890316163039,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.044102649991092466,0.044102649991092466,0.044102649991092466,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.043462978383396716,0.043462978383396716,0.043462978383396716,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.043462978383396716,0.043462978383396716,0.043462978383396716,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.043036332628467976,0.043036332628467976,0.043036332628467976,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04282294943588828,0.04282294943588828,0.04282294943588828,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04282294943588828,0.04282294943588828,0.04282294943588828,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04282294943588828,0.04282294943588828,0.04282294943588828,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.042396060863062086,0.042396060863062086,0.042396060863062086,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.042396060863062086,0.042396060863062086,0.042396060863062086,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04196900724775335,0.04196900724775335,0.04196900724775335,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.041541785978408886,0.041541785978408886,0.041541785978408886,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04132811163776341,0.04132811163776341,0.04132811163776341,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04090063383253317,0.04090063383253317,0.04090063383253317,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04025908903424778,0.04025908903424778,0.04025908903424778,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.04025908903424778,0.04025908903424778,0.04025908903424778,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.03961714180667672,0.03961714180667672,0.03961714180667672,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.039188948396313476,0.039188948396313476,0.039188948396313476,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.038331998799432145,0.038331998799432145,0.038331998799432145,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.03768878122746109,0.03768878122746109,0.03768878122746109,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.03725972243526561,0.03725972243526561,0.03725972243526561,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.03704511758179383,0.03704511758179383,0.03704511758179383,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.03618618433360152,0.03618618433360152,0.03618618433360152,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.035756402705232906,0.035756402705232906,0.035756402705232906,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.03532640578035498,0.03532640578035498,0.03532640578035498,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.034896189425784235,0.034896189425784235,0.034896189425784235,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.034896189425784235,0.034896189425784235,0.034896189425784235,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.034035081199998485,0.034035081199998485,0.034035081199998485,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.03381966015050119,0.03381966015050119,0.03381966015050119,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.033173042088862514,0.033173042088862514,0.033173042088862514,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.032525878817397526,0.032525878817397526,0.032525878817397526,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.031662116395169804,0.031662116395169804,0.031662116395169804,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.031013612213423424,0.031013612213423424,0.031013612213423424,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.031013612213423424,0.031013612213423424,0.031013612213423424,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.030580940370322333,0.030580940370322333,0.030580940370322333,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.030364501471972363,0.030364501471972363,0.030364501471972363,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.030147992883935076,0.030147992883935076,0.030147992883935076,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.029714763431724037,0.029714763431724037,0.029714763431724037,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.02928124544003106,0.02928124544003106,0.02928124544003106,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.02863041240434205,0.02863041240434205,0.02863041240434205,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.02819614252494972,0.02819614252494972,0.02819614252494972,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.027326653650086546,0.027326653650086546,0.027326653650086546,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.026455844906704783,0.026455844906704783,0.026455844906704783,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.02580183005070963,0.02580183005070963,0.02580183005070963,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.02580183005070963,0.02580183005070963,0.02580183005070963,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.025365369976971624,0.025365369976971624,0.025365369976971624,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.024709979407044346,0.024709979407044346,0.024709979407044346,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.023177272868713336,0.023177272868713336,0.023177272868713336,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.022957897239266403,0.022957897239266403,0.022957897239266403,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.022957897239266403,0.022957897239266403,0.022957897239266403,0.0049432240313048905,0.0049432240313048905,0.0049432240313048905
0.022518816602679067,0.022518816602679067,0.022518816602679067,0.005191411332075068,0.005191411332075068,0.005191411332075068
0.022299108114531587,0.022299108114531587,0.022299108114531587,0.005438165974488224,0.005438165974488224,0.005438165974488224
0.021859345738614706,0.021859345738614706,0.021859345738614706,0.005683606873278174,0.005683606873278174,0.005683606873278174
0.021419110159137392,0.021419110159137392,0.021419110159137392,0.005927837307156423,0.005927837307156423,0.005927837307156423
0.021198809964548038,0.021198809964548038,0.021198809964548038,0.006170947655532314,0.006170947655532314,0.006170947655532314
0.020757834356690222,0.020757834356690222,0.020757834356690222,0.006413017548422666,0.006413017548422666,0.006413017548422666
0.020316343859315602,0.020316343859315602,0.020316343859315602,0.006413017548422666,0.006413017548422666,0.006413017548422666
0.020316343859315602,0.020316343859315602,0.020316343859315602,0.006654117576395448,0.006654117576395448,0.006654117576395448
0.02009539980603368,0.02009539980603368,0.02009539980603368,0.0068943106658418355,0.0068943106658418355,0.0068943106658418355
0.019874320025641445,0.019874320025641445,0.019874320025641445,0.007372195916770871,0.007372195916770871,0.007372195916770871
0.01965310203262797,0.01965310203262797,0.01965310203262797,0.007372195916770871,0.007372195916770871,0.007372195916770871
0.019431743263603203,0.019431743263603203,0.019431743263603203,0.007847061189558958,0.007847061189558958,0.007847061189558958
0.019210241073831798,0.019210241073831798,0.019210241073831798,0.008083463298635194,0.008083463298635194,0.008083463298635194
0.018322742153976553,0.018322742153976553,0.018322742153976553,0.008319225688725153,0.008319225688725153,0.008319225688725153
0.0181004800731503,0.0181004800731503,0.0181004800731503,0.008788955853157115,0.008788955853157115,0.008788955853157115
0.0181004800731503,0.0181004800731503,0.0181004800731503,0.009022979782141047,0.009022979782141047,0.009022979782141047
0.017878056773561374,0.017878056773561374,0.017878056773561374,0.009256476822484042,0.009256476822484042,0.009256476822484042
0.017432713080105255,0.017432713080105255,0.017432713080105255,0.009256476822484042,0.009256476822484042,0.009256476822484042
0.017432713080105255,0.017432713080105255,0.017432713080105255,0.009489470047401105,0.009489470047401105,0.009489470047401105
0.017209785667083918,0.017209785667083918,0.017209785667083918,0.009954029278451747,0.009954029278451747,0.009954029278451747
0.016986682984768946,0.016986682984768946,0.016986682984768946,0.01064757977717017,0.01064757977717017,0.01064757977717017
0.016763401195212062,0.016763401195212062,0.016763401195212062,0.011337570119456863,0.011337570119456863,0.011337570119456863
0.016763401195212062,0.016763401195212062,0.016763401195212062,0.011337570119456863,0.011337570119456863,0.011337570119456863
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.011337570119456863,0.011337570119456863,0.011337570119456863
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.011795768950453575,0.011795768950453575,0.011795768950453575
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.011795768950453575,0.011795768950453575,0.011795768950453575
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.01270827387381094,0.01270827387381094,0.01270827387381094
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.01270827387381094,0.01270827387381094,0.01270827387381094
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.013162738260201253,0.013162738260201253,0.013162738260201253
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.013162738260201253,0.013162738260201253,0.013162738260201253
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.013616103196664238,0.013616103196664238,0.013616103196664238
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.014294221668990647,0.014294221668990647,0.014294221668990647
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.014745094198456791,0.014745094198456791,0.014745094198456791
0.01519505902306624,0.01519505902306624,0.01519505902306624,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.01519505902306624,0.01519505902306624,0.01519505902306624,0.01631628421578292,0.01631628421578292,0.01631628421578292
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.01653993631664027,0.01653993631664027,0.01653993631664027
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.017209785667083918,0.017209785667083918,0.017209785667083918
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.018322742153976553,0.018322742153976553,0.018322742153976553
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.018766795424164026,0.018766795424164026,0.018766795424164026
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.0189885927335662,0.0189885927335662,0.0189885927335662
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.019431743263603203,0.019431743263603203,0.019431743263603203
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023177272868713336,0.023177272868713336,0.023177272868713336
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023177272868713336,0.023177272868713336,0.023177272868713336
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023177272868713336,0.023177272868713336,0.023177272868713336
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.0238347609516771,0.0238347609516771,0.0238347609516771
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.02580183005070963,0.02580183005070963,0.02580183005070963
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.02580183005070963,0.02580183005070963,0.02580183005070963
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.02580183005070963,0.02580183005070963,0.02580183005070963
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.026673674575624473,0.026673674575624473,0.026673674575624473
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.02689141851887646,0.02689141851887646,0.02689141851887646
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.027109077847954223,0.027109077847954223,0.027109077847954223
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.027109077847954223,0.027109077847954223,0.027109077847954223
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.027109077847954223,0.027109077847954223,0.027109077847954223
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.027109077847954223,0.027109077847954223,0.027109077847954223
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.027326653650086546,0.027326653650086546,0.027326653650086546
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.027326653650086546,0.027326653650086546,0.027326653650086546
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.027326653650086546,0.027326653650086546,0.027326653650086546
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.027326653650086546,0.027326653650086546,0.027326653650086546
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.027326653650086546,0.027326653650086546,0.027326653650086546
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.027326653650086546,0.027326653650086546,0.027326653650086546
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.027326653650086546,0.027326653650086546,0.027326653650086546
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.027326653650086546,0.027326653650086546,0.027326653650086546
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.027326653650086546,0.027326653650086546,0.027326653650086546
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.027761558905499435,0.027761558905499435,0.027761558905499435
0.008788955853157115,0.008788955853157115,0.008788955853157115,0.02797889041840457,0.02797889041840457,0.02797889041840457
0.008788955853157115,0.008788955853157115,0.008788955853157115,0.02841331620154185,0.02841331620154185,0.02841331620154185
0.008788955853157115,0.008788955853157115,0.008788955853157115,0.02841331620154185,0.02841331620154185,0.02841331620154185
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.02863041240434205,0.02863041240434205,0.02863041240434205
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.02863041240434205,0.02863041240434205,0.02863041240434205
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.02928124544003106,0.02928124544003106,0.02928124544003106
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.02993141380836375,0.02993141380836375,0.02993141380836375
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.02993141380836375,0.02993141380836375,0.02993141380836375
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.02993141380836375,0.02993141380836375,0.02993141380836375
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.02993141380836375,0.02993141380836375,0.02993141380836375
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.02993141380836375,0.02993141380836375,0.02993141380836375
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.030364501471972363,0.030364501471972363,0.030364501471972363
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.030364501471972363,0.030364501471972363,0.030364501471972363
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.031662116395169804,0.031662116395169804,0.031662116395169804
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.031878153082994555,0.031878153082994555,0.031878153082994555
0.005438165974488224,0.005438165974488224,0.005438165974488224,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.005191411332075068,0.005191411332075068,0.005191411332075068,0.032525878817397526,0.032525878817397526,0.032525878817397526
0.005191411332075068,0.005191411332075068,0.005191411332075068,0.033173042088862514,0.033173042088862514,0.033173042088862514
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.033173042088862514,0.033173042088862514,0.033173042088862514
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.033173042088862514,0.033173042088862514,0.033173042088862514
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.03338864119571709,0.03338864119571709,0.03338864119571709
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.03338864119571709,0.03338864119571709,0.03338864119571709
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.03338864119571709,0.03338864119571709,0.03338864119571709
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.03381966015050119,0.03381966015050119,0.03381966015050119
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.034035081199998485,0.034035081199998485,0.034035081199998485
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.034896189425784235,0.034896189425784235,0.034896189425784235
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.034896189425784235,0.034896189425784235,0.034896189425784235
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.03511132529540798,0.03511132529540798,0.03511132529540798
0.0036749854808604205,0.0036749854808604205,0.0036749854808604205,0.03554143141002901,0.03554143141002901,0.03554143141002901
0.0036749854808604205,0.0036749854808604205,0.0036749854808604205,0.03554143141002901,0.03554143141002901,0.03554143141002901
0.0036749854808604205,0.0036749854808604205,0.0036749854808604205,0.035971320178363686,0.035971320178363686,0.035971320178363686
0.0036749854808604205,0.0036749854808604205,0.0036749854808604205,0.0364009956670939,0.0364009956670939,0.0364009956670939
0.0036749854808604205,0.0036749854808604205,0.0036749854808604205,0.0364009956670939,0.0364009956670939,0.0364009956670939
0.0036749854808604205,0.0036749854808604205,0.0036749854808604205,0.03704511758179383,0.03704511758179383,0.03704511758179383
0.0036749854808604205,0.0036749854808604205,0.0036749854808604205,0.03768878122746109,0.03768878122746109,0.03768878122746109
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.03811764177591078,0.03811764177591078,0.03811764177591078
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.03940306821806077,0.03940306821806077,0.03940306821806077
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.04025908903424778,0.04025908903424778,0.04025908903424778
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.042182554847285676,0.042182554847285676,0.042182554847285676
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.043462978383396716,0.043462978383396716,0.043462978383396716
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.044102649991092466,0.044102649991092466,0.044102649991092466
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.045167996789899696,0.045167996789899696,0.045167996789899696
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.04665791821220263,0.04665791821220263,0.04665791821220263
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.047083285930462196,0.047083285930462196,0.047083285930462196
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.047721074898866754,0.047721074898866754,0.047721074898866754
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.049208056661712844,0.049208056661712844,0.049208056661712844
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.05090550021237218,0.05090550021237218,0.05090550021237218
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.05154152213998716,0.05154152213998716,0.05154152213998716
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.052812746042344934,0.052812746042344934,0.052812746042344934
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.052812746042344934,0.052812746042344934,0.052812746042344934
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0532362498510158,0.0532362498510158,0.0532362498510158
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.05387128784300342,0.05387128784300342,0.05387128784300342
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.055563477700752796,0.055563477700752796,0.055563477700752796
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.05598624936772533,0.05598624936772533,0.05598624936772533
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.05746510928054927,0.05746510928054927,0.05746510928054927
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.05894269950365738,0.05894269950365738,0.05894269950365738
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.05915368299385232,0.05915368299385232,0.05915368299385232
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.061051434067429064,0.061051434067429064,0.061051434067429064
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.06189425863057966,0.06189425863057966,0.06189425863057966
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.06315780270859465,0.06315780270859465,0.06315780270859465
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.06505160878211813,0.06505160878211813,0.06505160878211813
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.06757398557878326,0.06757398557878326,0.06757398557878326
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.06925393362074748,0.06925393362074748,0.06925393362074748
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07051306900103581,0.07051306900103581,0.07051306900103581
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07135210981931617,0.07135210981931617,0.07135210981931617
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07302929653172961,0.07302929653172961,0.07302929653172961
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07407694680356415,0.07407694680356415,0.07407694680356415
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07575226833456389,0.07575226833456389,0.07575226833456389
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07700803632256545,0.07700803632256545,0.07700803632256545
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07930872056023688,0.07930872056023688,0.07930872056023688
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.0807717754862189,0.0807717754862189,0.0807717754862189
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08181634451328,0.08181634451328,0.08181634451328
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08306932160328279,0.08306932160328279,0.08306932160328279
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08411305591317997,0.08411305591317997,0.08411305591317997
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08494777772192477,0.08494777772192477,0.08494777772192477
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08557366632575682,0.08557366632575682,0.08557366632575682
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08619942553516495,0.08619942553516495,0.08619942553516495
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08724207367530104,0.08724207367530104,0.08724207367530104
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08870119514394778,0.08870119514394778,0.08870119514394778
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08890958608754322,0.08890958608754322,0.08890958608754322
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09036794426871245,0.09036794426871245,0.09036794426871245
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09099275465220537,0.09099275465220537,0.09099275465220537
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09120099840029551,0.09120099840029551,0.09120099840029551
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09182565110796187,0.09182565110796187,0.09182565110796187
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09265833971382983,0.09265833971382983,0.09265833971382983
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09328272137345993,0.09328272137345993,0.09328272137345993
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09390698872134484,0.09390698872134484,0.09390698872134484
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09494718320909937,0.09494718320909937,0.09494718320909937
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09515518479677063,0.09515518479677063,0.09515518479677063
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09598706806795272,0.09598706806795272,0.09598706806795272
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09619500830589772,0.09619500830589772,0.09619500830589772
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09661085234902139,0.09661085234902139,0.09661085234902139
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.09723452788763126,0.09723452788763126,0.09723452788763126
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.09744239574033206,0.09744239574033206,0.09744239574033206
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09765025165684935,0.09765025165684935,0.09765025165684935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09806592782529382,0.09806592782529382,0.09806592782529382
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09848155667891068,0.09848155667891068,0.09848155667891068
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09931267356986309,0.09931267356986309,0.09931267356986309
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09931267356986309,0.09931267356986309,0.09931267356986309
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09972816216365024,0.09972816216365024,0.09972816216365024
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1005590010165158,0.1005590010165158,0.1005590010165158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10159729297146511,0.10159729297146511,0.10159729297146511
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1018049174776227,0.1018049174776227,0.1018049174776227
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10201253076471221,0.10201253076471221,0.10201253076471221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10222013286490922,0.10222013286490922,0.10222013286490922
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1024277238102196,0.1024277238102196,0.1024277238102196
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1024277238102196,0.1024277238102196,0.1024277238102196
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10305043003438052,0.10305043003438052,0.10305043003438052
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10325797667686502,0.10325797667686502,0.10325797667686502
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10346551232199838,0.10346551232199838,0.10346551232199838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10388055074411802,0.10388055074411802,0.10388055074411802
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10429554554694986,0.10429554554694986,0.10429554554694986
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10491795649739069,0.10491795649739069,0.10491795649739069
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10554027066402608,0.10554027066402608,0.10554027066402608
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10657724803269682,0.10657724803269682,0.10657724803269682
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1071993079852074,0.1071993079852074,0.1071993079852074
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10761396240066674,0.10761396240066674,0.10761396240066674
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10782127402698977,0.10782127402698977,0.10782127402698977
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10906492739254858,0.10906492739254858,0.10906492739254858
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10989382554975285,0.10989382554975285,0.10989382554975285
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10989382554975285,0.10989382554975285,0.10989382554975285
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11030821404703862,0.11030821404703862,0.11030821404703862
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11113687093253641,0.11113687093253641,0.11113687093253641
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11237955908813488,0.11237955908813488,0.11237955908813488
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11341486362323787,0.11341486362323787,0.11341486362323787
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11465691096828631,0.11465691096828631,0.11465691096828631
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11548475215374276,0.11548475215374276,0.11548475215374276
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.116726232124818,0.116726232124818,0.116726232124818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11879462608674289,0.11879462608674289,0.11879462608674289
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1210688149320983,0.1210688149320983,0.1210688149320983
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12272209870860841,0.12272209870860841,0.12272209870860841
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12478792557745266,0.12478792557745266,0.12478792557745266
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12726580256823075,0.12726580256823075,0.12726580256823075
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1289170595489719,0.1289170595489719,0.1289170595489719
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1318055178509849,0.1318055178509849,0.1318055178509849
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13448627766570614,0.13448627766570614,0.13448627766570614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13757785810902007,0.13757785810902007,0.13757785810902007
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.14149146973762736,0.14149146973762736,0.14149146973762736
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1458140418410003,0.1458140418410003,0.1458140418410003
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.15075042093884686,0.15075042093884686,0.15075042093884686
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1544502102124361,0.1544502102124361,0.1544502102124361
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.16102255524638176,0.16102255524638176,0.16102255524638176
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1686141381092557,0.1686141381092557,0.1686141381092557
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.17332927116345767,0.17332927116345767,0.17332927116345767
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.17906551487910555,0.17906551487910555,0.17906551487910555
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.18704841618652024,0.18704841618652024,0.18704841618652024
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.192979460955651,0.192979460955651,0.192979460955651
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.20176635101453033,0.20176635101453033,0.20176635101453033
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.21013667192400337,0.21013667192400337,0.21013667192400337
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.21992679024896322,0.21992679024896322,0.21992679024896322
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.23072566757453822,0.23072566757453822,0.23072566757453822
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2396823923469546,0.2396823923469546,0.2396823923469546
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2504615508002795,0.2504615508002795,0.2504615508002795
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.26102755149574053,0.26102755149574053,0.26102755149574053
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2742220603767906,0.2742220603767906,0.2742220603767906
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.29003734024145006,0.29003734024145006,0.29003734024145006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3029999069408581,0.3029999069408581,0.3029999069408581
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.31574807568186725,0.31574807568186725,0.31574807568186725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3325260388294326,0.3325260388294326,0.3325260388294326
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.34706513333497924,0.34706513333497924,0.34706513333497924
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3611872288905608,0.3611872288905608,0.3611872288905608
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3767070328408205,0.3767070328408205,0.3767070328408205
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.39482837042384444,0.39482837042384444,0.39482837042384444
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.40971343659301523,0.40971343659301523,0.40971343659301523
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.42599168883772975,0.42599168883772975,0.42599168883772975
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.43984631461311163,0.43984631461311163,0.43984631461311163
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4552943993338702,0.4552943993338702,0.4552943993338702
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4713301464331489,0.4713301464331489,0.4713301464331489
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.48755172730193147,0.48755172730193147,0.48755172730193147
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5049586397217378,0.5049586397217378,0.5049586397217378
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5193516633592936,0.5193516633592936,0.5193516633592936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5371271525469117,0.5371271525469117,0.5371271525469117
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5536884193082602,0.5536884193082602,0.5536884193082602
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5688394322119881,0.5688394322119881,0.5688394322119881
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5875607866502204,0.5875607866502204,0.5875607866502204
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.603477917023061,0.603477917023061,0.603477917023061
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6225587731171824,0.6225587731171824,0.6225587731171824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6390380632905184,0.6390380632905184,0.6390380632905184
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6513369286760582,0.6513369286760582,0.6513369286760582
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6671922176814412,0.6671922176814412,0.6671922176814412
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6852075406438771,0.6852075406438771,0.6852075406438771
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7020150086910617,0.7020150086910617,0.7020150086910617
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7154464794222684,0.7154464794222684,0.7154464794222684
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7298505974279559,0.7298505974279559,0.7298505974279559
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7418745346406441,0.7418745346406441,0.7418745346406441
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7580192162240472,0.7580192162240472,0.7580192162240472
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7723729418275831,0.7723729418275831,0.7723729418275831
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7843526141414817,0.7843526141414817,0.7843526141414817
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7967103306352672,0.7967103306352672,0.7967103306352672
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8086605902771439,0.8086605902771439,0.8086605902771439
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.81707504719986,0.81707504719986,0.81707504719986
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8245041833093221,0.8245041833093221,0.8245041833093221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.835830192314944,0.835830192314944,0.835830192314944
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8477235968069472,0.8477235968069472,0.8477235968069472
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.856873427848233,0.856873427848233,0.856873427848233
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8658158683518387,0.8658158683518387,0.8658158683518387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8706702612915447,0.8706702612915447,0.8706702612915447
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.877459323019472,0.877459323019472,0.877459323019472
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.887336070598802,0.887336070598802,0.887336070598802
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8944887367782033,0.8944887367782033,0.8944887367782033
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9002795752923352,0.9002795752923352,0.9002795752923352
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9050989372563056,0.9050989372563056,0.9050989372563056
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9102969198240544,0.9102969198240544,0.9102969198240544
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9149108885804893,0.9149108885804893,0.9149108885804893
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.919134641175658,0.919134641175658,0.919134641175658
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9225861045506235,0.9225861045506235,0.9225861045506235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9264161936208878,0.9264161936208878,0.9264161936208878
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9294763488508352,0.9294763488508352,0.9294763488508352
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9325328090490597,0.9325328090490597,0.9325328090490597
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9350133109907866,0.9350133109907866,0.9350133109907866
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9378720471784301,0.9378720471784301,0.9378720471784301
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9393951538215156,0.9393951538215156,0.9393951538215156
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.941867783076327,0.941867783076327,0.941867783076327
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9443372696413086,0.9443372696413086,0.9443372696413086
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9454759221100923,0.9454759221100923,0.9454759221100923
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9466138462780231,0.9466138462780231,0.9466138462780231
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9481299098152398,0.9481299098152398,0.9481299098152398
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9492660526319027,0.9492660526319027,0.9492660526319027
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9507796591827066,0.9507796591827066,0.9507796591827066
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9521028505050315,0.9521028505050315,0.9521028505050315
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9522917827484128,0.9522917827484128,0.9522917827484128
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9528584340882206,0.9528584340882206,0.9528584340882206
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.953424864623977,0.953424864623977,0.953424864623977
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.954745656900488,0.954745656900488,0.954745656900488
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.955688305601798,0.955688305601798,0.955688305601798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9570068905027309,0.9570068905027309,0.9570068905027309
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9577597609081658,0.9577597609081658,0.9577597609081658
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9581360264104479,0.9581360264104479,0.9581360264104479
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9588882111972387,0.9588882111972387,0.9588882111972387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9590761842422053,0.9590761842422053,0.9590761842422053
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9592641276682634,0.9592641276682634,0.9592641276682634
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9594520412929509,0.9594520412929509,0.9594520412929509
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9598277783985228,0.9598277783985228,0.9598277783985228
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.960391155870584,0.960391155870584,0.960391155870584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9607665864807714,0.9607665864807714,0.9607665864807714
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9611418917515228,0.9611418917515228,0.9611418917515228
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9617046110944641,0.9617046110944641,0.9617046110944641
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9617046110944641,0.9617046110944641,0.9617046110944641
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9620795958526613,0.9620795958526613,0.9620795958526613
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9626418265018358,0.9626418265018358,0.9626418265018358
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9633909979476075,0.9633909979476075,0.9633909979476075
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9633909979476075,0.9633909979476075,0.9633909979476075
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9633909979476075,0.9633909979476075,0.9633909979476075
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9643266870494701,0.9643266870494701,0.9643266870494701
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9645137191097904,0.9645137191097904,0.9645137191097904
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9652614864763357,0.9652614864763357,0.9652614864763357
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9654483368055178,0.9654483368055178,0.9654483368055178
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9656351500009146,0.9656351500009146,0.9656351500009146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9661953640651814,0.9661953640651814,0.9661953640651814
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9661953640651814,0.9661953640651814,0.9661953640651814
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9663820259889181,0.9663820259889181,0.9663820259889181
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9663820259889181,0.9663820259889181,0.9663820259889181
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9663820259889181,0.9663820259889181,0.9663820259889181
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9663820259889181,0.9663820259889181,0.9663820259889181
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9667552339897884,0.9667552339897884,0.9667552339897884
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9673147519997973,0.9673147519997973,0.9673147519997973
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9673147519997973,0.9673147519997973,0.9673147519997973
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9675011784120483,0.9675011784120483,0.9675011784120483
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9676875645200075,0.9676875645200075,0.9676875645200075
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9678739100123362,0.9678739100123362,0.9678739100123362
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9678739100123362,0.9678739100123362,0.9678739100123362
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9682464778838384,0.9682464778838384,0.9682464778838384
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9682464778838384,0.9682464778838384,0.9682464778838384
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9684326996191867,0.9684326996191867,0.9684326996191867
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.968991112068081,0.968991112068081,0.968991112068081
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9691771641733854,0.9691771641733854,0.9691771641733854
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9695491382425938,0.9695491382425938,0.9695491382425938
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9701067686404935,0.9701067686404935,0.9701067686404935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9701067686404935,0.9701067686404935,0.9701067686404935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9706639933504074,0.9706639933504074,0.9706639933504074
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9710352460178305,0.9710352460178305,0.9710352460178305
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9717771838619579,0.9717771838619579,0.9717771838619579
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9723331275581393,0.9723331275581393,0.9723331275581393
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9727035074632482,0.9727035074632482,0.9727035074632482
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9728886212940611,0.9728886212940611,0.9728886212940611
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9736285581902684,0.9736285581902684,0.9736285581902684
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9739982087753012,0.9739982087753012,0.9739982087753012
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9743676420753236,0.9743676420753236,0.9743676420753236
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9747368538915865,0.9747368538915865,0.9747368538915865
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9747368538915865,0.9747368538915865,0.9747368538915865
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9754745955674211,0.9754745955674211,0.9754745955674211
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9756588855982726,0.9756588855982726,0.9756588855982726
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9760272870625601,0.9760272870625601,0.9760272870625601
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9767633582670937,0.9767633582670937,0.9767633582670937
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9774984191650798,0.9774984191650798,0.9774984191650798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9780490252772289,0.9780490252772289,0.9780490252772289
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9780490252772289,0.9780490252772289,0.9780490252772289
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9784157566745689,0.9784157566745689,0.9784157566745689
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9785990182680884,0.9785990182680884,0.9785990182680884
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9787822094002692,0.9787822094002692,0.9787822094002692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9791483770128759,0.9791483770128759,0.9791483770128759
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9795142528131486,0.9795142528131486,0.9795142528131486
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9800625040363593,0.9800625040363593,0.9800625040363593
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9804276191690955,0.9804276191690955,0.9804276191690955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9811568888390647,0.9811568888390647,0.9811568888390647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9818848222017167,0.9818848222017167,0.9818848222017167
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9824298522342159,0.9824298522342159,0.9824298522342159
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9824298522342159,0.9824298522342159,0.9824298522342159
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9827927494630555,0.9827927494630555,0.9827927494630555
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9831552698342697,0.9831552698342697,0.9831552698342697
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9846013582792204,0.9846013582792204,0.9846013582792204
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9847816450257316,0.9847816450257316,0.9847816450257316
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9847816450257316,0.9847816450257316,0.9847816450257316
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9849618209010981,0.9849618209010981,0.9849618209010981
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9853218329447127,0.9853218329447127,0.9853218329447127
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9856813797325378,0.9856813797325378,0.9856813797325378
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9858609738442496,0.9858609738442496,0.9858609738442496
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.986219793399194,0.986219793399194,0.986219793399194
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9865781072346398,0.9865781072346398,0.9865781072346398
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9869358974669399,0.9869358974669399,0.9869358974669399
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9869358974669399,0.9869358974669399,0.9869358974669399
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9871145903462544,0.9871145903462544,0.9871145903462544
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9872931451168322,0.9872931451168322,0.9872931451168322
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9874715592192459,0.9874715592192459,0.9874715592192459
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.987649830012927,0.987649830012927,0.987649830012927
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9878279547725127,0.9878279547725127,0.9878279547725127
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9885389357716236,0.9885389357716236,0.9885389357716236
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9887162862283292,0.9887162862283292,0.9887162862283292
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9887162862283292,0.9887162862283292,0.9887162862283292
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9888934722843624,0.9888934722843624,0.9888934722843624
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9892473373056181,0.9892473373056181,0.9892473373056181
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9892473373056181,0.9892473373056181,0.9892473373056181
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9894240090120604,0.9894240090120604,0.9894240090120604
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9896005017872967,0.9896005017872967,0.9896005017872967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9897768116575989,0.9897768116575989,0.9897768116575989
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9897768116575989,0.9897768116575989,0.9897768116575989
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903046017870321,0.9903046017870321,0.9903046017870321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903046017870321,0.9903046017870321,0.9903046017870321


==> fig/fig_old/tradeoff_SecAgg_ADULT_n-80_alpha-inf.csv <==
0.9809746940277801,0.9809746940277801,0.9809746940277801,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9809746940277801,0.9809746940277801,0.9809746940277801,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9809746940277801,0.9809746940277801,0.9809746940277801,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9809746940277801,0.9809746940277801,0.9809746940277801,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9809746940277801,0.9809746940277801,0.9809746940277801,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9809746940277801,0.9809746940277801,0.9809746940277801,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9809746940277801,0.9809746940277801,0.9809746940277801,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9807924167894071,0.9807924167894071,0.9807924167894071,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9807924167894071,0.9807924167894071,0.9807924167894071,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9806100581638973,0.9806100581638973,0.9806100581638973,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9806100581638973,0.9806100581638973,0.9806100581638973,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9806100581638973,0.9806100581638973,0.9806100581638973,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9806100581638973,0.9806100581638973,0.9806100581638973,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9806100581638973,0.9806100581638973,0.9806100581638973,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9806100581638973,0.9806100581638973,0.9806100581638973,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9804276191690955,0.9804276191690955,0.9804276191690955,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9802451008013935,0.9802451008013935,0.9802451008013935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9802451008013935,0.9802451008013935,0.9802451008013935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9802451008013935,0.9802451008013935,0.9802451008013935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9802451008013935,0.9802451008013935,0.9802451008013935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9798798298293429,0.9798798298293429,0.9798798298293429,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9798798298293429,0.9798798298293429,0.9798798298293429,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9798798298293429,0.9798798298293429,0.9798798298293429,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9795142528131486,0.9795142528131486,0.9795142528131486,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9795142528131486,0.9795142528131486,0.9795142528131486,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9789653292582026,0.9789653292582026,0.9789653292582026,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9787822094002692,0.9787822094002692,0.9787822094002692,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9787822094002692,0.9787822094002692,0.9787822094002692,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9787822094002692,0.9787822094002692,0.9787822094002692,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9787822094002692,0.9787822094002692,0.9787822094002692,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9787822094002692,0.9787822094002692,0.9787822094002692,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9785990182680884,0.9785990182680884,0.9785990182680884,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9785990182680884,0.9785990182680884,0.9785990182680884,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9785990182680884,0.9785990182680884,0.9785990182680884,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9785990182680884,0.9785990182680884,0.9785990182680884,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9785990182680884,0.9785990182680884,0.9785990182680884,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9784157566745689,0.9784157566745689,0.9784157566745689,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9784157566745689,0.9784157566745689,0.9784157566745689,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9784157566745689,0.9784157566745689,0.9784157566745689,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9784157566745689,0.9784157566745689,0.9784157566745689,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9784157566745689,0.9784157566745689,0.9784157566745689,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9782324254169514,0.9782324254169514,0.9782324254169514,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9782324254169514,0.9782324254169514,0.9782324254169514,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9782324254169514,0.9782324254169514,0.9782324254169514,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9782324254169514,0.9782324254169514,0.9782324254169514,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9780490252772289,0.9780490252772289,0.9780490252772289,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9780490252772289,0.9780490252772289,0.9780490252772289,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9776820214056255,0.9776820214056255,0.9776820214056255,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9776820214056255,0.9776820214056255,0.9776820214056255,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9774984191650798,0.9774984191650798,0.9774984191650798,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9771310176994992,0.9771310176994992,0.9771310176994992,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9771310176994992,0.9771310176994992,0.9771310176994992,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9767633582670937,0.9767633582670937,0.9767633582670937,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9767633582670937,0.9767633582670937,0.9767633582670937,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9767633582670937,0.9767633582670937,0.9767633582670937,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9767633582670937,0.9767633582670937,0.9767633582670937,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9760272870625601,0.9760272870625601,0.9760272870625601,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9760272870625601,0.9760272870625601,0.9760272870625601,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9758431162985156,0.9758431162985156,0.9758431162985156,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9758431162985156,0.9758431162985156,0.9758431162985156,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9756588855982726,0.9756588855982726,0.9756588855982726,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9751058398846006,0.9751058398846006,0.9751058398846006,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9751058398846006,0.9751058398846006,0.9751058398846006,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9751058398846006,0.9751058398846006,0.9751058398846006,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9747368538915865,0.9747368538915865,0.9747368538915865,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9745522759367677,0.9745522759367677,0.9745522759367677,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9739982087753012,0.9739982087753012,0.9739982087753012,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9738134103863114,0.9738134103863114,0.9738134103863114,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9734436526910628,0.9734436526910628,0.9734436526910628,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9732586943845599,0.9732586943845599,0.9732586943845599,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9732586943845599,0.9732586943845599,0.9732586943845599,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9727035074632482,0.9727035074632482,0.9727035074632482,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9721478623934436,0.9721478623934436,0.9721478623934436,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9717771838619579,0.9717771838619579,0.9717771838619579,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9717771838619579,0.9717771838619579,0.9717771838619579,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9714063106127199,0.9714063106127199,0.9714063106127199,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9710352460178305,0.9710352460178305,0.9710352460178305,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9704782974862759,0.9704782974862759,0.9704782974862759,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9699209364194994,0.9699209364194994,0.9699209364194994,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9695491382425938,0.9695491382425938,0.9695491382425938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9688050170465744,0.9688050170465744,0.9688050170465744,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9678739100123362,0.9678739100123362,0.9678739100123362,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9673147519997973,0.9673147519997973,0.9673147519997973,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9665686493930851,0.9665686493930851,0.9665686493930851,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9660086639061043,0.9660086639061043,0.9660086639061043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9650745992802242,0.9650745992802242,0.9650745992802242,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9639525164338862,0.9639525164338862,0.9639525164338862,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.962829170109256,0.962829170109256,0.962829170109256,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9618921197617288,0.9618921197617288,0.9618921197617288,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9605788867433137,0.9605788867433137,0.9605788867433137,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9588882111972387,0.9588882111972387,0.9588882111972387,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9571951501129821,0.9571951501129821,0.9571951501129821,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9562535763300933,0.9562535763300933,0.9562535763300933,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9553113249972874,0.9553113249972874,0.9553113249972874,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9549342390289342,0.9549342390289342,0.9549342390289342,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9530472689752103,0.9530472689752103,0.9530472689752103,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9509687569731106,0.9509687569731106,0.9509687569731106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9492660526319027,0.9492660526319027,0.9492660526319027,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9479404764273549,0.9479404764273549,0.9479404764273549,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9468034280667316,0.9468034280667316,0.9468034280667316,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9454759221100923,0.9454759221100923,0.9454759221100923,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9437676764650709,0.9437676764650709,0.9437676764650709,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9411073006820125,0.9411073006820125,0.9411073006820125,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9393951538215156,0.9393951538215156,0.9393951538215156,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9384433418110494,0.9384433418110494,0.9384433418110494,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9365384334681,0.9365384334681,0.9365384334681,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9344411234469615,0.9344411234469615,0.9344411234469615,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9334871609234532,0.9334871609234532,0.9334871609234532,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.932150960899137,0.932150960899137,0.932150960899137,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9306229657645196,0.9306229657645196,0.9306229657645196,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9300497229239815,0.9300497229239815,0.9300497229239815,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9283292125374721,0.9283292125374721,0.9283292125374721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9267989081120368,0.9267989081120368,0.9267989081120368,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9260334245252816,0.9260334245252816,0.9260334245252816,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9248847932572097,0.9248847932572097,0.9248847932572097,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9233525421897617,0.9233525421897617,0.9233525421897617,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9220111419660127,0.9220111419660127,0.9220111419660127,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.920669121351898,0.920669121351898,0.920669121351898,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9183671099240883,0.9183671099240883,0.9183671099240883,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9175993876993566,0.9175993876993566,0.9175993876993566,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9168314767889187,0.9168314767889187,0.9168314767889187,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9149108885804893,0.9149108885804893,0.9149108885804893,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9145266340823954,0.9145266340823954,0.9145266340823954,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.914334489940774,0.914334489940774,0.914334489940774,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9131813906219143,0.9131813906219143,0.9131813906219143,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9118356067566151,0.9118356067566151,0.9118356067566151,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9101045360546252,0.9101045360546252,0.9101045360546252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9099121417371967,0.9099121417371967,0.9099121417371967,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9095273215730795,0.9095273215730795,0.9095273215730795,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9083726108862095,0.9083726108862095,0.9083726108862095,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9079876246708372,0.9079876246708372,0.9079876246708372,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9076025974959507,0.9076025974959507,0.9076025974959507,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9072175295785191,0.9072175295785191,0.9072175295785191,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9070249804085704,0.9070249804085704,0.9070249804085704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9066398517795018,0.9066398517795018,0.9066398517795018,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9060620835089719,0.9060620835089719,0.9060620835089719,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9054842254728452,0.9054842254728452,0.9054842254728452,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9052915863000996,0.9052915863000996,0.9052915863000996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9045209311520074,0.9045209311520074,0.9045209311520074,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9041355448563075,0.9041355448563075,0.9041355448563075,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9035573925706761,0.9035573925706761,0.9035573925706761,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9035573925706761,0.9035573925706761,0.9035573925706761,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9029791534634194,0.9029791534634194,0.9029791534634194,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.902400828188481,0.902400828188481,0.902400828188481,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9022080340601683,0.9022080340601683,0.9022080340601683,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9018224173906626,0.9018224173906626,0.9018224173906626,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9018224173906626,0.9018224173906626,0.9018224173906626,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9014367629937629,0.9014367629937629,0.9014367629937629,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9010510710556874,0.9010510710556874,0.9010510710556874,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.900086678174507,0.900086678174507,0.900086678174507,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8995079315564682,0.8995079315564682,0.8995079315564682,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8993149976698831,0.8993149976698831,0.8993149976698831,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8991220546465657,0.8991220546465657,0.8991220546465657,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8981572032449128,0.8981572032449128,0.8981572032449128,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8977711994889255,0.8977711994889255,0.8977711994889255,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8969990845825312,0.8969990845825312,0.8969990845825312,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8964199050954397,0.8964199050954397,0.8964199050954397,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8962268276045754,0.8962268276045754,0.8962268276045754,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8952613086095976,0.8952613086095976,0.8952613086095976,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8937160270962277,0.8937160270962277,0.8937160270962277,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8921701991647588,0.8921701991647588,0.8921701991647588,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8915903748191963,0.8915903748191963,0.8915903748191963,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8898504539894962,0.8898504539894962,0.8898504539894962,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8875295328264112,0.8875295328264112,0.8875295328264112,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.8855945552463637,0.8855945552463637,0.8855945552463637,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8832715550770679,0.8832715550770679,0.8832715550770679,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8809474603620333,0.8809474603620333,0.8809474603620333,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8782346680412408,0.8782346680412408,0.8782346680412408,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8755204611295379,0.8755204611295379,0.8755204611295379,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8716406428196843,0.8716406428196843,0.8716406428196843,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.86795230580355,0.86795230580355,0.86795230580355,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8632899879689366,0.8632899879689366,0.8632899879689366,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8578460585120301,0.8578460585120301,0.8578460585120301,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8522027537631813,0.8522027537631813,0.8522027537631813,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.846554636315689,0.846554636315689,0.846554636315689,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8414868849768079,0.8414868849768079,0.8414868849768079,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8348544651120396,0.8348544651120396,0.8348544651120396,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.826848831499351,0.826848831499351,0.826848831499351,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8194218043268708,0.8194218043268708,0.8194218043268708,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.812183904731305,0.812183904731305,0.812183904731305,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8033730312442939,0.8033730312442939,0.8033730312442939,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7949458929147524,0.7949458929147524,0.7949458929147524,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7833711906734733,0.7833711906734733,0.7833711906734733,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7715869180648154,0.7715869180648154,0.7715869180648154,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7601832780564599,0.7601832780564599,0.7601832780564599,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7497527247358542,0.7497527247358542,0.7497527247358542,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7373422747957613,0.7373422747957613,0.7373422747957613,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7211705534745125,0.7211705534745125,0.7211705534745125,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7055716755810595,0.7055716755810595,0.7055716755810595,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.6929216543285079,0.6929216543285079,0.6929216543285079,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.6780832016717696,0.6780832016717696,0.6780832016717696,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.6630317779643343,0.6630317779643343,0.6630317779643343,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.6469739029120607,0.6469739029120607,0.6469739029120607,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.63030412412527,0.63030412412527,0.63030412412527,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.6106357790032639,0.6106357790032639,0.6106357790032639,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.5921384733168911,0.5921384733168911,0.5921384733168911,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.575414108749353,0.575414108749353,0.575414108749353,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.5564803696102951,0.5564803696102951,0.5564803696102951,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.539722099768732,0.539722099768732,0.539722099768732,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.5193516633592936,0.5193516633592936,0.5193516633592936,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.5005584790509079,0.5005584790509079,0.5005584790509079,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.4807444519647468,0.4807444519647468,0.4807444519647468,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.4607080753146308,0.4607080753146308,0.4607080753146308,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.44245538097844134,0.44245538097844134,0.44245538097844134,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.42217471188610467,0.42217471188610467,0.42217471188610467,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.40609394827818696,0.40609394827818696,0.40609394827818696,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.3893940509742826,0.3893940509742826,0.3893940509742826,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.37368486545922525,0.37368486545922525,0.37368486545922525,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.3535225307312782,0.3535225307312782,0.3535225307312782,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.33878763474115553,0.33878763474115553,0.33878763474115553,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.32363409333252535,0.32363409333252535,0.32363409333252535,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.30826245587211226,0.30826245587211226,0.30826245587211226,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.2920635611831088,0.2920635611831088,0.2920635611831088,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.2744249435108495,0.2744249435108495,0.2744249435108495,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.2575743210258758,0.2575743210258758,0.2575743210258758,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.24354780498246448,0.24354780498246448,0.24354780498246448,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.22930004371648866,0.22930004371648866,0.22930004371648866,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.2168684243526433,0.2168684243526433,0.2168684243526433,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.20523788279275687,0.20523788279275687,0.20523788279275687,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.192979460955651,0.192979460955651,0.192979460955651,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.18377432394653714,0.18377432394653714,0.18377432394653714,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.1716895600365728,0.1716895600365728,0.1716895600365728,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.16266466237222998,0.16266466237222998,0.16266466237222998,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.15712099251960096,0.15712099251960096,0.15712099251960096,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.1466370417851146,0.1466370417851146,0.1466370417851146,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.13634142907762473,0.13634142907762473,0.13634142907762473,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.1301551617786134,0.1301551617786134,0.1301551617786134,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.12230883009881131,0.12230883009881131,0.12230883009881131,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.1150708504723151,0.1150708504723151,0.1150708504723151,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.10947939673584674,0.10947939673584674,0.10947939673584674,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.10471049697417033,0.10471049697417033,0.10471049697417033,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.10159729297146511,0.10159729297146511,0.10159729297146511,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.09806592782529382,0.09806592782529382,0.09806592782529382,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.09473916923671158,0.09473916923671158,0.09473916923671158,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.09015964761594279,0.09015964761594279,0.09015964761594279,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.08599085342504284,0.08599085342504284,0.08599085342504284,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.08306932160328279,0.08306932160328279,0.08306932160328279,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.08056281501526691,0.08056281501526691,0.08056281501526691,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.07805404807933912,0.07805404807933912,0.07805404807933912,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.07658951475585249,0.07658951475585249,0.07658951475585249,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.07533354238226644,0.07533354238226644,0.07533354238226644,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0738674525328162,0.0738674525328162,0.0738674525328162,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0717715173973335,0.0717715173973335,0.0717715173973335,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.06883406598003027,0.06883406598003027,0.06883406598003027,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.06715379717570166,0.06715379717570166,0.06715379717570166,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.06463091625758596,0.06463091625758596,0.06463091625758596,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.06421013686439747,0.06421013686439747,0.06421013686439747,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.06421013686439747,0.06421013686439747,0.06421013686439747,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.06336831405247342,0.06336831405247342,0.06336831405247342,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.06252613335718017,0.06252613335718017,0.06252613335718017,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.06126217537969434,0.06126217537969434,0.06126217537969434,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.06062988036969687,0.06062988036969687,0.06062988036969687,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.059575575707645996,0.059575575707645996,0.059575575707645996,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05894269950365738,0.05894269950365738,0.05894269950365738,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05830959889060463,0.05830959889060463,0.05830959889060463,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05809851485095439,0.05809851485095439,0.05809851485095439,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05746510928054927,0.05746510928054927,0.05746510928054927,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05662020513925187,0.05662020513925187,0.05662020513925187,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.056408913242178935,0.056408913242178935,0.056408913242178935,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05598624936772533,0.05598624936772533,0.05598624936772533,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.055352051057276974,0.055352051057276974,0.055352051057276974,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05450606871449002,0.05450606871449002,0.05450606871449002,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05344795803619185,0.05344795803619185,0.05344795803619185,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05344795803619185,0.05344795803619185,0.05344795803619185,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05344795803619185,0.05344795803619185,0.05344795803619185,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05302451257866689,0.05302451257866689,0.05302451257866689,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.0526009500633719,0.0526009500633719,0.0526009500633719,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.0526009500633719,0.0526009500633719,0.0526009500633719,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05196538365500822,0.05196538365500822,0.05196538365500822,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05132954564410741,0.05132954564410741,0.05132954564410741,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05026919801095145,0.05026919801095145,0.05026919801095145,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05026919801095145,0.05026919801095145,0.05026919801095145,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04984483815852,0.04984483815852,0.04984483815852,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04963261009923138,0.04963261009923138,0.04963261009923138,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04963261009923138,0.04963261009923138,0.04963261009923138,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04942034967128004,0.04942034967128004,0.04942034967128004,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04899573085513651,0.04899573085513651,0.04899573085513651,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04835855446198105,0.04835855446198105,0.04835855446198105,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04793360215249077,0.04793360215249077,0.04793360215249077,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04687061974098293,0.04687061974098293,0.04687061974098293,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04687061974098293,0.04687061974098293,0.04687061974098293,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04580675369823151,0.04580675369823151,0.04580675369823151,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.045167996789899696,0.045167996789899696,0.045167996789899696,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.045167996789899696,0.045167996789899696,0.045167996789899696,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04474197224063622,0.04474197224063622,0.04474197224063622,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.044315795839897316,0.044315795839897316,0.044315795839897316,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.043889465327204454,0.043889465327204454,0.043889465327204454,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.043249675508510915,0.043249675508510915,0.043249675508510915,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.043036332628467976,0.043036332628467976,0.043036332628467976,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04282294943588828,0.04282294943588828,0.04282294943588828,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.042396060863062086,0.042396060863062086,0.042396060863062086,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04196900724775335,0.04196900724775335,0.04196900724775335,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.041541785978408886,0.041541785978408886,0.041541785978408886,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.04025908903424778,0.04025908903424778,0.04025908903424778,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.03983116955099302,0.03983116955099302,0.03983116955099302,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.039188948396313476,0.039188948396313476,0.039188948396313476,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.038760568469488034,0.038760568469488034,0.038760568469488034,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.037903236062358174,0.037903236062358174,0.037903236062358174,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.03747427683331186,0.03747427683331186,0.03747427683331186,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.036615754667133925,0.036615754667133925,0.036615754667133925,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.035756402705232906,0.035756402705232906,0.035756402705232906,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.03532640578035498,0.03532640578035498,0.03532640578035498,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.03446574937067594,0.03446574937067594,0.03446574937067594,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.03338864119571709,0.03338864119571709,0.03338864119571709,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.032957382410413516,0.032957382410413516,0.032957382410413516,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.032525878817397526,0.032525878817397526,0.032525878817397526,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.031229846679150984,0.031229846679150984,0.031229846679150984,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.030580940370322333,0.030580940370322333,0.030580940370322333,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.029714763431724037,0.029714763431724037,0.029714763431724037,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.029064376115464727,0.029064376115464727,0.029064376115464727,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.02841331620154185,0.02841331620154185,0.02841331620154185,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.027544146988974425,0.027544146988974425,0.027544146988974425,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.026237928375592412,0.026237928375592412,0.026237928375592412,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.025583645851380267,0.025583645851380267,0.025583645851380267,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.025147001153139868,0.025147001153139868,0.025147001153139868,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.024709979407044346,0.024709979407044346,0.024709979407044346,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.02449132378018849,0.02449132378018849,0.02449132378018849,0.004693465989343084,0.004693465989343084,0.004693465989343084
0.0238347609516771,0.0238347609516771,0.0238347609516771,0.005438165974488224,0.005438165974488224,0.005438165974488224
0.023177272868713336,0.023177272868713336,0.023177272868713336,0.005683606873278174,0.005683606873278174,0.005683606873278174
0.022957897239266403,0.022957897239266403,0.022957897239266403,0.005683606873278174,0.005683606873278174,0.005683606873278174
0.022738412389717924,0.022738412389717924,0.022738412389717924,0.005927837307156423,0.005927837307156423,0.005927837307156423
0.022738412389717924,0.022738412389717924,0.022738412389717924,0.005927837307156423,0.005927837307156423,0.005927837307156423
0.022299108114531587,0.022299108114531587,0.022299108114531587,0.006413017548422666,0.006413017548422666,0.006413017548422666
0.02163928807613529,0.02163928807613529,0.02163928807613529,0.006413017548422666,0.006413017548422666,0.006413017548422666
0.020978385411047625,0.020978385411047625,0.020978385411047625,0.006413017548422666,0.006413017548422666,0.006413017548422666
0.020978385411047625,0.020978385411047625,0.020978385411047625,0.007133653196323667,0.007133653196323667,0.007133653196323667
0.020757834356690222,0.020757834356690222,0.020757834356690222,0.0076099847030986385,0.0076099847030986385,0.0076099847030986385
0.020316343859315602,0.020316343859315602,0.020316343859315602,0.008083463298635194,0.008083463298635194,0.008083463298635194
0.020316343859315602,0.020316343859315602,0.020316343859315602,0.00855438013468656,0.00855438013468656,0.00855438013468656
0.02009539980603368,0.02009539980603368,0.02009539980603368,0.009489470047401105,0.009489470047401105,0.009489470047401105
0.01965310203262797,0.01965310203262797,0.01965310203262797,0.009954029278451747,0.009954029278451747,0.009954029278451747
0.019431743263603203,0.019431743263603203,0.019431743263603203,0.010416811903399688,0.010416811903399688,0.010416811903399688
0.019210241073831798,0.019210241073831798,0.019210241073831798,0.010416811903399688,0.010416811903399688,0.010416811903399688
0.018766795424164026,0.018766795424164026,0.018766795424164026,0.011337570119456863,0.011337570119456863,0.011337570119456863
0.018766795424164026,0.018766795424164026,0.018766795424164026,0.011795768950453575,0.011795768950453575,0.011795768950453575
0.018322742153976553,0.018322742153976553,0.018322742153976553,0.011795768950453575,0.011795768950453575,0.011795768950453575
0.017878056773561374,0.017878056773561374,0.017878056773561374,0.012935647565961867,0.012935647565961867,0.012935647565961867
0.017878056773561374,0.017878056773561374,0.017878056773561374,0.013842392748578815,0.013842392748578815,0.013842392748578815
0.017878056773561374,0.017878056773561374,0.017878056773561374,0.013842392748578815,0.013842392748578815,0.013842392748578815
0.017655468925136395,0.017655468925136395,0.017655468925136395,0.014294221668990647,0.014294221668990647,0.014294221668990647
0.017655468925136395,0.017655468925136395,0.017655468925136395,0.014519774339439323,0.014519774339439323,0.014519774339439323
0.017655468925136395,0.017655468925136395,0.017655468925136395,0.01519505902306624,0.01519505902306624,0.01519505902306624
0.016986682984768946,0.016986682984768946,0.016986682984768946,0.015868401006814928,0.015868401006814928,0.015868401006814928
0.016763401195212062,0.016763401195212062,0.016763401195212062,0.016092440599664276,0.016092440599664276,0.016092440599664276
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.01653993631664027,0.01653993631664027,0.01653993631664027
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.017209785667083918,0.017209785667083918,0.017209785667083918
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.017655468925136395,0.017655468925136395,0.017655468925136395
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.019874320025641445,0.019874320025641445,0.019874320025641445
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.020316343859315602,0.020316343859315602,0.020316343859315602
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.020757834356690222,0.020757834356690222,0.020757834356690222
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.01519505902306624,0.01519505902306624,0.01519505902306624,0.021198809964548038,0.021198809964548038,0.021198809964548038
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.021859345738614706,0.021859345738614706,0.021859345738614706
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.022299108114531587,0.022299108114531587,0.022299108114531587
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.022518816602679067,0.022518816602679067,0.022518816602679067
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.023177272868713336,0.023177272868713336,0.023177272868713336
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.023177272868713336,0.023177272868713336,0.023177272868713336
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.023177272868713336,0.023177272868713336,0.023177272868713336
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.023177272868713336,0.023177272868713336,0.023177272868713336
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.023396540950900362,0.023396540950900362,0.023396540950900362
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.023615703115726132,0.023615703115726132,0.023615703115726132
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.0238347609516771,0.0238347609516771,0.0238347609516771
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.0238347609516771,0.0238347609516771,0.0238347609516771
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.0238347609516771,0.0238347609516771,0.0238347609516771
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.024053716007288447,0.024053716007288447,0.024053716007288447
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.024272569792539805,0.024272569792539805,0.024272569792539805
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.013842392748578815,0.013842392748578815,0.013842392748578815,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.013389554190680011,0.013389554190680011,0.013389554190680011,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.013389554190680011,0.013389554190680011,0.013389554190680011,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013389554190680011,0.013389554190680011,0.013389554190680011,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013389554190680011,0.013389554190680011,0.013389554190680011,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024709979407044346,0.024709979407044346,0.024709979407044346
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.024928538075188467,0.024928538075188467,0.024928538075188467
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025365369976971624,0.025365369976971624,0.025365369976971624
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.02580183005070963,0.02580183005070963,0.02580183005070963
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.012935647565961867,0.012935647565961867,0.012935647565961867,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026019923819932643,0.026019923819932643,0.026019923819932643
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.02689141851887646,0.02689141851887646,0.02689141851887646
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.027109077847954223,0.027109077847954223,0.027109077847954223
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.027109077847954223,0.027109077847954223,0.027109077847954223
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.012252642411306459,0.012252642411306459,0.012252642411306459,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.027761558905499435,0.027761558905499435,0.027761558905499435
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.027761558905499435,0.027761558905499435,0.027761558905499435
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.027761558905499435,0.027761558905499435,0.027761558905499435
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02797889041840457,0.02797889041840457,0.02797889041840457
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02797889041840457,0.02797889041840457,0.02797889041840457
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02797889041840457,0.02797889041840457,0.02797889041840457
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02797889041840457,0.02797889041840457,0.02797889041840457
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02797889041840457,0.02797889041840457,0.02797889041840457
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02797889041840457,0.02797889041840457,0.02797889041840457
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02841331620154185,0.02841331620154185,0.02841331620154185
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02841331620154185,0.02841331620154185,0.02841331620154185
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02841331620154185,0.02841331620154185,0.02841331620154185
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02841331620154185,0.02841331620154185,0.02841331620154185
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02863041240434205,0.02863041240434205,0.02863041240434205
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02884743206984956,0.02884743206984956,0.02884743206984956
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02884743206984956,0.02884743206984956,0.02884743206984956
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02928124544003106,0.02928124544003106,0.02928124544003106
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.02928124544003106,0.02928124544003106,0.02928124544003106
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.030147992883935076,0.030147992883935076,0.030147992883935076
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.030147992883935076,0.030147992883935076,0.030147992883935076
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.030147992883935076,0.030147992883935076,0.030147992883935076
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.030147992883935076,0.030147992883935076,0.030147992883935076
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.030147992883935076,0.030147992883935076,0.030147992883935076
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.030147992883935076,0.030147992883935076,0.030147992883935076
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.030364501471972363,0.030364501471972363,0.030364501471972363
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.030364501471972363,0.030364501471972363,0.030364501471972363
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.030364501471972363,0.030364501471972363,0.030364501471972363
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.030364501471972363,0.030364501471972363,0.030364501471972363
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.030580940370322333,0.030580940370322333,0.030580940370322333
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.030580940370322333,0.030580940370322333,0.030580940370322333
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.030580940370322333,0.030580940370322333,0.030580940370322333
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.030580940370322333,0.030580940370322333,0.030580940370322333
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.030580940370322333,0.030580940370322333,0.030580940370322333
0.011337570119456863,0.011337570119456863,0.011337570119456863,0.030580940370322333,0.030580940370322333,0.030580940370322333
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.010877952697682354,0.010877952697682354,0.010877952697682354,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.031446014497916765,0.031446014497916765,0.031446014497916765
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.031446014497916765,0.031446014497916765,0.031446014497916765
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.031662116395169804,0.031662116395169804,0.031662116395169804
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.032525878817397526,0.032525878817397526,0.032525878817397526
0.00972198088507689,0.00972198088507689,0.00972198088507689,0.032525878817397526,0.032525878817397526,0.032525878817397526
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.032525878817397526,0.032525878817397526,0.032525878817397526
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.032525878817397526,0.032525878817397526,0.032525878817397526
0.009022979782141047,0.009022979782141047,0.009022979782141047,0.033173042088862514,0.033173042088862514,0.033173042088862514
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.03338864119571709,0.03338864119571709,0.03338864119571709
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.03338864119571709,0.03338864119571709,0.03338864119571709
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.03360418034760364,0.03360418034760364,0.03360418034760364
0.007847061189558958,0.007847061189558958,0.007847061189558958,0.03381966015050119,0.03381966015050119,0.03381966015050119
0.0076099847030986385,0.0076099847030986385,0.0076099847030986385,0.034035081199998485,0.034035081199998485,0.034035081199998485
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.03446574937067594,0.03446574937067594,0.03446574937067594
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.03446574937067594,0.03446574937067594,0.03446574937067594
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.03468099763327821,0.03468099763327821,0.03468099763327821
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.034896189425784235,0.034896189425784235,0.034896189425784235
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.03532640578035498,0.03532640578035498,0.03532640578035498
0.006413017548422666,0.006413017548422666,0.006413017548422666,0.035971320178363686,0.035971320178363686,0.035971320178363686
0.006413017548422666,0.006413017548422666,0.006413017548422666,0.0364009956670939,0.0364009956670939,0.0364009956670939
0.006170947655532314,0.006170947655532314,0.006170947655532314,0.0364009956670939,0.0364009956670939,0.0364009956670939
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.036615754667133925,0.036615754667133925,0.036615754667133925
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.03704511758179383,0.03704511758179383,0.03704511758179383
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.037903236062358174,0.037903236062358174,0.037903236062358174
0.005438165974488224,0.005438165974488224,0.005438165974488224,0.037903236062358174,0.037903236062358174,0.037903236062358174
0.005191411332075068,0.005191411332075068,0.005191411332075068,0.038331998799432145,0.038331998799432145,0.038331998799432145
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.038760568469488034,0.038760568469488034,0.038760568469488034
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.03897478194690475,0.03897478194690475,0.03897478194690475
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.039188948396313476,0.039188948396313476,0.039188948396313476
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.04025908903424778,0.04025908903424778,0.04025908903424778
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.04068682966880366,0.04068682966880366,0.04068682966880366
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.041541785978408886,0.041541785978408886,0.041541785978408886
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.04196900724775335,0.04196900724775335,0.04196900724775335
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.043036332628467976,0.043036332628467976,0.043036332628467976
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.044315795839897316,0.044315795839897316,0.044315795839897316
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.04474197224063622,0.04474197224063622,0.04474197224063622
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.04559387169154929,0.04559387169154929,0.04559387169154929
0.0031501907630595285,0.0031501907630595285,0.0031501907630595285,0.04687061974098293,0.04687061974098293,0.04687061974098293
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.04835855446198105,0.04835855446198105,0.04835855446198105
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.049208056661712844,0.049208056661712844,0.049208056661712844
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.050057034059697365,0.050057034059697365,0.050057034059697365
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.0523891244611642,0.0523891244611642,0.0523891244611642
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.05387128784300342,0.05387128784300342,0.05387128784300342
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.055352051057276974,0.055352051057276974,0.055352051057276974
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.05662020513925187,0.05662020513925187,0.05662020513925187
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.057253922467735724,0.057253922467735724,0.057253922467735724
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.05915368299385232,0.05915368299385232,0.05915368299385232
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.06062988036969687,0.06062988036969687,0.06062988036969687
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.06231553142156079,0.06231553142156079,0.06231553142156079
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.06484127332580172,0.06484127332580172,0.06484127332580172
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.06547221527476402,0.06547221527476402,0.06547221527476402
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.06736390158624787,0.06736390158624787,0.06736390158624787
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.0690440096429138,0.0690440096429138,0.0690440096429138
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.07156182294296294,0.07156182294296294,0.07156182294296294
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.0738674525328162,0.0738674525328162,0.0738674525328162
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.07491474719042712,0.07491474719042712,0.07491474719042712
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.07700803632256545,0.07700803632256545,0.07700803632256545
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07930872056023688,0.07930872056023688,0.07930872056023688
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08056281501526691,0.08056281501526691,0.08056281501526691
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08181634451328,0.08181634451328,0.08181634451328
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08348685997363786,0.08348685997363786,0.08348685997363786
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08453044608621949,0.08453044608621949,0.08453044608621949
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08640798341884685,0.08640798341884685,0.08640798341884685
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08786749438677185,0.08786749438677185,0.08786749438677185
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08911796342526289,0.08911796342526289,0.08911796342526289
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09015964761594279,0.09015964761594279,0.09015964761594279
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09161744658551155,0.09161744658551155,0.09161744658551155
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09286647970266192,0.09286647970266192,0.09286647970266192
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09473916923671158,0.09473916923671158,0.09473916923671158
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09577911563585817,0.09577911563585817,0.09577911563585817
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09848155667891068,0.09848155667891068,0.09848155667891068
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.0991049118618597,0.0991049118618597,0.0991049118618597
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.1005590010165158,0.1005590010165158,0.1005590010165158
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.10159729297146511,0.10159729297146511,0.10159729297146511
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.1018049174776227,0.1018049174776227,0.1018049174776227
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.10263530363248151,0.10263530363248151,0.10263530363248151
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.10367303700079754,0.10367303700079754,0.10367303700079754
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.10616248884638457,0.10616248884638457,0.10616248884638457
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.10657724803269682,0.10657724803269682,0.10657724803269682
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10678461183188208,0.10678461183188208,0.10678461183188208
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10761396240066674,0.10761396240066674,0.10761396240066674
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10885767745531408,0.10885767745531408,0.10885767745531408
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10927216714375143,0.10927216714375143,0.10927216714375143
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10968661619562699,0.10968661619562699,0.10968661619562699
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10989382554975285,0.10989382554975285,0.10989382554975285
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.11010102482475605,0.11010102482475605,0.11010102482475605
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.1105153932428745,0.1105153932428745,0.1105153932428745
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.11113687093253641,0.11113687093253641,0.11113687093253641
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.11175825931791201,0.11175825931791201,0.11175825931791201
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.11237955908813488,0.11237955908813488,0.11237955908813488
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.11279371004016271,0.11279371004016271,0.11279371004016271
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.11341486362323787,0.11341486362323787,0.11341486362323787
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11362189549065756,0.11362189549065756,0.11362189549065756
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11403593038127831,0.11403593038127831,0.11403593038127831
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11424293345280886,0.11424293345280886,0.11424293345280886
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11486388545988731,0.11486388545988731,0.11486388545988731
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1150708504723151,0.1150708504723151,0.1150708504723151
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11548475215374276,0.11548475215374276,0.11548475215374276
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11569168886951789,0.11569168886951789,0.11569168886951789
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11589861619967017,0.11589861619967017,0.11589861619967017
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11713998436970068,0.11713998436970068,0.11713998436970068
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11755369971044913,0.11755369971044913,0.11755369971044913
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11796737832575592,0.11796737832575592,0.11796737832575592
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11838102039269498,0.11838102039269498,0.11838102039269498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11879462608674289,0.11879462608674289,0.11879462608674289
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11941496680862287,0.11941496680862287,0.11941496680862287
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12024196207606731,0.12024196207606731,0.12024196207606731
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12086211499599742,0.12086211499599742,0.12086211499599742
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12127550605075496,0.12127550605075496,0.12127550605075496
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12189552670720456,0.12189552670720456,0.12189552670720456
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12334193675672595,0.12334193675672595,0.12334193675672595
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12499446141238568,0.12499446141238568,0.12499446141238568
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12643997694305112,0.12643997694305112,0.12643997694305112
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12788508522596237,0.12788508522596237,0.12788508522596237
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12953614685777415,0.12953614685777415,0.12953614685777415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13201177682870952,0.13201177682870952,0.13201177682870952
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13366156776870847,0.13366156776870847,0.13366156776870847
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13695967717804433,0.13695967717804433,0.13695967717804433
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1392260152523343,0.1392260152523343,0.1392260152523343
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.14252093477498462,0.14252093477498462,0.14252093477498462
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.14437352699564648,0.14437352699564648,0.14437352699564648
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.14972232646154365,0.14972232646154365,0.14972232646154365
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.15383372378529112,0.15383372378529112,0.15383372378529112
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.15896937727712432,0.15896937727712432,0.15896937727712432
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.16430638802022707,0.16430638802022707,0.16430638802022707
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1716895600365728,0.1716895600365728,0.1716895600365728
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.17701734044838063,0.17701734044838063,0.17701734044838063
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.18356965000318326,0.18356965000318326,0.18356965000318326
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.19073023968412142,0.19073023968412142,0.19073023968412142
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.20013223379430986,0.20013223379430986,0.20013223379430986
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.20707522708154813,0.20707522708154813,0.20707522708154813
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.21523691056862798,0.21523691056862798,0.21523691056862798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.22522576393914714,0.22522576393914714,0.22522576393914714
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.23398351833123923,0.23398351833123923,0.23398351833123923
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.24720854629483185,0.24720854629483185,0.24720854629483185
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.25879322219950884,0.25879322219950884,0.25879322219950884
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.26975780251718984,0.26975780251718984,0.26975780251718984
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2823348686510862,0.2823348686510862,0.2823348686510862
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2957099877388626,0.2957099877388626,0.2957099877388626
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.31372532407975146,0.31372532407975146,0.31372532407975146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3262618167088518,0.3262618167088518,0.3262618167088518
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3414126932345597,0.3414126932345597,0.3414126932345597
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.35654851542656185,0.35654851542656185,0.35654851542656185
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.37348336763844675,0.37348336763844675,0.37348336763844675
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3881861835896496,0.3881861835896496,0.3881861835896496
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.40770270470505565,0.40770270470505565,0.40770270470505565
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4251881845401116,0.4251881845401116,0.4251881845401116
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.44305741832799944,0.44305741832799944,0.44305741832799944
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.462712723122317,0.462712723122317,0.462712723122317
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.47894209471600496,0.47894209471600496,0.47894209471600496
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5001584112063463,0.5001584112063463,0.5001584112063463
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5181526835851793,0.5181526835851793,0.5181526835851793
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5377260198849951,0.5377260198849951,0.5377260198849951
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5588731203266091,0.5588731203266091,0.5588731203266091
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5760116843272711,0.5760116843272711,0.5760116843272711
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5947253233695355,0.5947253233695355,0.5947253233695355
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.614014824355382,0.614014824355382,0.614014824355382
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6291127693381606,0.6291127693381606,0.6291127693381606
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6473705912991995,0.6473705912991995,0.6473705912991995
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6658055301004032,0.6658055301004032,0.6658055301004032
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.68085418683252,0.68085418683252,0.68085418683252
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6947012476318364,0.6947012476318364,0.6947012476318364
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7105099717777583,0.7105099717777583,0.7105099717777583
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7261031080757345,0.7261031080757345,0.7261031080757345
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7430565892447527,0.7430565892447527,0.7430565892447527
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7593963937382702,0.7593963937382702,0.7593963937382702
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.773158908525716,0.773158908525716,0.773158908525716
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.788473559218019,0.788473559218019,0.788473559218019
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8020016852786139,0.8020016852786139,0.8020016852786139
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8112053467439828,0.8112053467439828,0.8112053467439828
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8237224830587222,0.8237224830587222,0.8237224830587222
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8338786121149988,0.8338786121149988,0.8338786121149988
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8444110313619746,0.8444110313619746,0.8444110313619746
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8545385105023402,0.8545385105023402,0.8545385105023402
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.859985317186698,0.859985317186698,0.859985317186698
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8685348338524164,0.8685348338524164,0.8685348338524164
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8788161010835609,0.8788161010835609,0.8788161010835609
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8848203451418573,0.8848203451418573,0.8848203451418573
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8927499480457612,0.8927499480457612,0.8927499480457612
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8981572032449128,0.8981572032449128,0.8981572032449128
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9056768547490218,0.9056768547490218,0.9056768547490218
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9095273215730795,0.9095273215730795,0.9095273215730795
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9137579903332131,0.9137579903332131,0.9137579903332131
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9164474512777776,0.9164474512777776,0.9164474512777776
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9195183344577229,0.9195183344577229,0.9195183344577229
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9237356834903843,0.9237356834903843,0.9237356834903843
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9273728766520082,0.9273728766520082,0.9273728766520082
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9306229657645196,0.9306229657645196,0.9306229657645196
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9332963214631662,0.9332963214631662,0.9332963214631662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9350133109907866,0.9350133109907866,0.9350133109907866
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9369195497568457,0.9369195497568457,0.9369195497568457
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9384433418110494,0.9384433418110494,0.9384433418110494
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9399660304605097,0.9399660304605097,0.9399660304605097
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.941297448883677,0.941297448883677,0.941297448883677
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9441474248149133,0.9441474248149133,0.9441474248149133
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9462346203957297,0.9462346203957297,0.9462346203957297
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9477510215339141,0.9477510215339141,0.9477510215339141
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9485087116569499,0.9485087116569499,0.9485087116569499
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.948887426215289,0.948887426215289,0.948887426215289
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9494553325147471,0.9494553325147471,0.9494553325147471
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9500230375313852,0.9500230375313852,0.9500230375313852
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9509687569731106,0.9509687569731106,0.9509687569731106
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9519138942417186,0.9519138942417186,0.9519138942417186
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9526695746682594,0.9526695746682594,0.9526695746682594
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.953424864623977,0.953424864623977,0.953424864623977
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9539910707777295,0.9539910707777295,0.9539910707777295
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.954368415076981,0.954368415076981,0.954368415076981
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.954745656900488,0.954745656900488,0.954745656900488
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9554998285441788,0.9554998285441788,0.9554998285441788
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.955688305601798,0.955688305601798,0.955688305601798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9558767560199999,0.9558767560199999,0.9558767560199999
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9564419459141532,0.9564419459141532,0.9564419459141532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9573833818271568,0.9573833818271568,0.9573833818271568
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9579479079411851,0.9579479079411851,0.9579479079411851
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9585121769707877,0.9585121769707877,0.9585121769707877
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9585121769707877,0.9585121769707877,0.9585121769707877
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9587002087138916,0.9587002087138916,0.9587002087138916
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9588882111972387,0.9588882111972387,0.9588882111972387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9592641276682634,0.9592641276682634,0.9592641276682634
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9596399249318431,0.9596399249318431,0.9596399249318431
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.960391155870584,0.960391155870584,0.960391155870584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9611418917515228,0.9611418917515228,0.9611418917515228
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9613294968800615,0.9613294968800615,0.9613294968800615
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9615170700637481,0.9615170700637481,0.9615170700637481
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9617046110944641,0.9617046110944641,0.9617046110944641
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9618921197617288,0.9618921197617288,0.9618921197617288
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9618921197617288,0.9618921197617288,0.9618921197617288
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9622670391519419,0.9622670391519419,0.9622670391519419
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9630164800385546,0.9630164800385546,0.9630164800385546
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9633909979476075,0.9633909979476075,0.9633909979476075
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9637653783714821,0.9637653783714821,0.9637653783714821
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9643266870494701,0.9643266870494701,0.9643266870494701
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9650745992802242,0.9650745992802242,0.9650745992802242
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9656351500009146,0.9656351500009146,0.9656351500009146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9658219257923172,0.9658219257923172,0.9658219257923172
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9661953640651814,0.9661953640651814,0.9661953640651814
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9665686493930851,0.9665686493930851,0.9665686493930851
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9667552339897884,0.9667552339897884,0.9667552339897884
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9671282855905038,0.9671282855905038,0.9671282855905038
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9676875645200075,0.9676875645200075,0.9676875645200075
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9676875645200075,0.9676875645200075,0.9676875645200075
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9680602145735299,0.9680602145735299,0.9680602145735299
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9684326996191867,0.9684326996191867,0.9684326996191867
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9688050170465744,0.9688050170465744,0.9688050170465744
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9697350594978713,0.9697350594978713,0.9697350594978713
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9701067686404935,0.9701067686404935,0.9701067686404935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9706639933504074,0.9706639933504074,0.9706639933504074
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9714063106127199,0.9714063106127199,0.9714063106127199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9719625476821574,0.9719625476821574,0.9719625476821574
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9725183427318361,0.9725183427318361,0.9725183427318361
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9730736837587779,0.9730736837587779,0.9730736837587779
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9739982087753012,0.9739982087753012,0.9739982087753012
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9741829528451378,0.9741829528451378,0.9741829528451378
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9745522759367677,0.9745522759367677,0.9745522759367677
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9756588855982726,0.9756588855982726,0.9756588855982726
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9762113972741805,0.9762113972741805,0.9762113972741805
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9765794335204727,0.9765794335204727,0.9765794335204727
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9771310176994992,0.9771310176994992,0.9771310176994992
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9784157566745689,0.9784157566745689,0.9784157566745689
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9785990182680884,0.9785990182680884,0.9785990182680884
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9791483770128759,0.9791483770128759,0.9791483770128759
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9798798298293429,0.9798798298293429,0.9798798298293429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9804276191690955,0.9804276191690955,0.9804276191690955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9815210269059232,0.9815210269059232,0.9815210269059232
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.982066588455412,0.982066588455412,0.982066588455412
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.982974057419292,0.982974057419292,0.982974057419292
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9833363853409138,0.9833363853409138,0.9833363853409138
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9835174025386452,0.9835174025386452,0.9835174025386452
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9836983199922157,0.9836983199922157,0.9836983199922157
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9844209623768722,0.9844209623768722,0.9844209623768722
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9847816450257316,0.9847816450257316,0.9847816450257316
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9847816450257316,0.9847816450257316,0.9847816450257316
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9849618209010981,0.9849618209010981,0.9849618209010981
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9851418841438733,0.9851418841438733,0.9851418841438733
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9858609738442496,0.9858609738442496,0.9858609738442496
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9860404457592966,0.9860404457592966,0.9860404457592966
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9863990146249644,0.9863990146249644,0.9863990146249644
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9863990146249644,0.9863990146249644,0.9863990146249644
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9865781072346398,0.9865781072346398,0.9865781072346398
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9869358974669399,0.9869358974669399,0.9869358974669399
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9871145903462544,0.9871145903462544,0.9871145903462544
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9874715592192459,0.9874715592192459,0.9874715592192459
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.987649830012927,0.987649830012927,0.987649830012927
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.987649830012927,0.987649830012927,0.987649830012927
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9881837548405311,0.9881837548405311,0.9881837548405311
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9881837548405311,0.9881837548405311,0.9881837548405311
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9881837548405311,0.9881837548405311,0.9881837548405311
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9888934722843624,0.9888934722843624,0.9888934722843624
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9888934722843624,0.9888934722843624,0.9888934722843624
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9888934722843624,0.9888934722843624,0.9888934722843624
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9888934722843624,0.9888934722843624,0.9888934722843624
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9890704904983354,0.9890704904983354,0.9890704904983354
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9890704904983354,0.9890704904983354,0.9890704904983354
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9894240090120604,0.9894240090120604,0.9894240090120604
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9897768116575989,0.9897768116575989,0.9897768116575989
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9901288660253199,0.9901288660253199,0.9901288660253199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903046017870321,0.9903046017870321,0.9903046017870321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903046017870321,0.9903046017870321,0.9903046017870321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9908305872414447,0.9908305872414447,0.9908305872414447
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9908305872414447,0.9908305872414447,0.9908305872414447
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9911801753068886,0.9911801753068886,0.9911801753068886
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9911801753068886,0.9911801753068886,0.9911801753068886
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9913546323124656,0.9913546323124656,0.9913546323124656
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9913546323124656,0.9913546323124656,0.9913546323124656
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9913546323124656,0.9913546323124656,0.9913546323124656
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9915288568064291,0.9915288568064291,0.9915288568064291
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9915288568064291,0.9915288568064291,0.9915288568064291
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9917028425900103,0.9917028425900103,0.9917028425900103
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918765831813596,0.9918765831813596,0.9918765831813596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920500717970917,0.9920500717970917,0.9920500717970917
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920500717970917,0.9920500717970917,0.9920500717970917
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920500717970917,0.9920500717970917,0.9920500717970917
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920500717970917,0.9920500717970917,0.9920500717970917
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920500717970917,0.9920500717970917,0.9920500717970917
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920500717970917,0.9920500717970917,0.9920500717970917
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920500717970917,0.9920500717970917,0.9920500717970917
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9923962643385379,0.9923962643385379,0.9923962643385379
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9923962643385379,0.9923962643385379,0.9923962643385379
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9923962643385379,0.9923962643385379,0.9923962643385379
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9923962643385379,0.9923962643385379,0.9923962643385379
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9923962643385379,0.9923962643385379,0.9923962643385379
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899


==> fig/fig_old/tradeoff_SecAgg_ADULT_n-90_alpha-inf.csv <==
0.9771310176994992,0.9771310176994992,0.9771310176994992,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.9771310176994992,0.9771310176994992,0.9771310176994992,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.9771310176994992,0.9771310176994992,0.9771310176994992,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.9771310176994992,0.9771310176994992,0.9771310176994992,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.9771310176994992,0.9771310176994992,0.9771310176994992,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.9771310176994992,0.9771310176994992,0.9771310176994992,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.9771310176994992,0.9771310176994992,0.9771310176994992,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.9771310176994992,0.9771310176994992,0.9771310176994992,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9769472198846165,0.9769472198846165,0.9769472198846165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9767633582670937,0.9767633582670937,0.9767633582670937,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9763954463062509,0.9763954463062509,0.9763954463062509,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9763954463062509,0.9763954463062509,0.9763954463062509,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9762113972741805,0.9762113972741805,0.9762113972741805,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9758431162985156,0.9758431162985156,0.9758431162985156,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9756588855982726,0.9756588855982726,0.9756588855982726,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9754745955674211,0.9754745955674211,0.9754745955674211,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9747368538915865,0.9747368538915865,0.9747368538915865,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9747368538915865,0.9747368538915865,0.9747368538915865,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9743676420753236,0.9743676420753236,0.9743676420753236,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9738134103863114,0.9738134103863114,0.9738134103863114,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9734436526910628,0.9734436526910628,0.9734436526910628,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9730736837587779,0.9730736837587779,0.9730736837587779,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9725183427318361,0.9725183427318361,0.9725183427318361,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9721478623934436,0.9721478623934436,0.9721478623934436,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9715917713639329,0.9715917713639329,0.9715917713639329,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9714063106127199,0.9714063106127199,0.9714063106127199,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9712208020266402,0.9712208020266402,0.9712208020266402,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9706639933504074,0.9706639933504074,0.9706639933504074,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9699209364194994,0.9699209364194994,0.9699209364194994,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9691771641733854,0.9691771641733854,0.9691771641733854,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9686188794510908,0.9686188794510908,0.9686188794510908,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9680602145735299,0.9680602145735299,0.9680602145735299,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9675011784120483,0.9675011784120483,0.9675011784120483,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9658219257923172,0.9658219257923172,0.9658219257923172,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9648876754807444,0.9648876754807444,0.9648876754807444,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9639525164338862,0.9639525164338862,0.9639525164338862,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9620795958526613,0.9620795958526613,0.9620795958526613,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9613294968800615,0.9613294968800615,0.9613294968800615,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9592641276682634,0.9592641276682634,0.9592641276682634,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9577597609081658,0.9577597609081658,0.9577597609081658,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9566302882430897,0.9566302882430897,0.9566302882430897,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.955122795109798,0.955122795109798,0.955122795109798,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9536136251195027,0.9536136251195027,0.9536136251195027,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9519138942417186,0.9519138942417186,0.9519138942417186,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9507796591827066,0.9507796591827066,0.9507796591827066,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9498338250765406,0.9498338250765406,0.9498338250765406,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9490767504955385,0.9490767504955385,0.9490767504955385,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9479404764273549,0.9479404764273549,0.9479404764273549,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9471825288483708,0.9471825288483708,0.9471825288483708,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9464242436885666,0.9464242436885666,0.9464242436885666,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9452861967331563,0.9452861967331563,0.9452861967331563,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9449066856642078,0.9449066856642078,0.9449066856642078,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9431979085019289,0.9431979085019289,0.9431979085019289,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9424379499803721,0.9424379499803721,0.9424379499803721,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9416776901597563,0.9416776901597563,0.9416776901597563,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9407269495415845,0.9407269495415845,0.9407269495415845,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9382529274119273,0.9382529274119273,0.9382529274119273,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9369195497568457,0.9369195497568457,0.9369195497568457,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9367289999260521,0.9367289999260521,0.9367289999260521,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9357760026677271,0.9357760026677271,0.9357760026677271,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9348225977814892,0.9348225977814892,0.9348225977814892,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9340595856297802,0.9340595856297802,0.9340595856297802,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9332963214631662,0.9332963214631662,0.9332963214631662,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9329145960555265,0.9329145960555265,0.9329145960555265,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.931960014036039,0.931960014036039,0.931960014036039,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9308140173045746,0.9308140173045746,0.9308140173045746,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9302408185216037,0.9302408185216037,0.9302408185216037,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9296674880369814,0.9296674880369814,0.9296674880369814,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9290940272488729,0.9290940272488729,0.9290940272488729,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9287116483444109,0.9287116483444109,0.9287116483444109,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9283292125374721,0.9283292125374721,0.9283292125374721,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9279467202230739,0.9279467202230739,0.9279467202230739,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9271815676274632,0.9271815676274632,0.9271815676274632,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9264161936208878,0.9264161936208878,0.9264161936208878,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9258420196155928,0.9258420196155928,0.9258420196155928,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9258420196155928,0.9258420196155928,0.9258420196155928,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9258420196155928,0.9258420196155928,0.9258420196155928,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9252677239832953,0.9252677239832953,0.9252677239832953,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9248847932572097,0.9248847932572097,0.9248847932572097,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9241187726633512,0.9241187726633512,0.9241187726633512,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9239272346140588,0.9239272346140588,0.9239272346140588,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.923160952097126,0.923160952097126,0.923160952097126,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.922969349098737,0.922969349098737,0.922969349098737,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9223944630832573,0.9223944630832573,0.9223944630832573,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9218194623970689,0.9218194623970689,0.9218194623970689,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9208608760469664,0.9208608760469664,0.9208608760469664,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9204773542727764,0.9204773542727764,0.9204773542727764,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9204773542727764,0.9204773542727764,0.9204773542727764,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9195183344577229,0.9195183344577229,0.9195183344577229,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.919326493876081,0.919326493876081,0.919326493876081,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.919326493876081,0.919326493876081,0.919326493876081,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.919134641175658,0.919134641175658,0.919134641175658,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.919134641175658,0.919134641175658,0.919134641175658,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9189427763935044,0.9189427763935044,0.9189427763935044,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9187508995664654,0.9187508995664654,0.9187508995664654,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9187508995664654,0.9187508995664654,0.9187508995664654,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9187508995664654,0.9187508995664654,0.9187508995664654,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9185590107311811,0.9185590107311811,0.9185590107311811,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9185590107311811,0.9185590107311811,0.9185590107311811,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9183671099240883,0.9183671099240883,0.9183671099240883,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9183671099240883,0.9183671099240883,0.9183671099240883,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9181751971814229,0.9181751971814229,0.9181751971814229,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9181751971814229,0.9181751971814229,0.9181751971814229,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9179832725392205,0.9179832725392205,0.9179832725392205,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9179832725392205,0.9179832725392205,0.9179832725392205,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9179832725392205,0.9179832725392205,0.9179832725392205,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9177913360333183,0.9177913360333183,0.9177913360333183,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9177913360333183,0.9177913360333183,0.9177913360333183,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9175993876993566,0.9175993876993566,0.9175993876993566,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9174074275727807,0.9174074275727807,0.9174074275727807,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9172154556888417,0.9172154556888417,0.9172154556888417,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9172154556888417,0.9172154556888417,0.9172154556888417,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9170234720825983,0.9170234720825983,0.9170234720825983,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9166394698424816,0.9166394698424816,0.9166394698424816,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9166394698424816,0.9166394698424816,0.9166394698424816,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9162554211291104,0.9162554211291104,0.9162554211291104,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9160633794305992,0.9160633794305992,0.9160633794305992,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9160633794305992,0.9160633794305992,0.9160633794305992,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.915679261519603,0.915679261519603,0.915679261519603,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9154871853744428,0.9154871853744428,0.9154871853744428,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9154871853744428,0.9154871853744428,0.9154871853744428,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9152950978140906,0.9152950978140906,0.9152950978140906,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9152950978140906,0.9152950978140906,0.9152950978140906,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9151029988717604,0.9151029988717604,0.9151029988717604,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9151029988717604,0.9151029988717604,0.9151029988717604,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9149108885804893,0.9149108885804893,0.9149108885804893,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9147187669731385,0.9147187669731385,0.9147187669731385,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9139501680340956,0.9139501680340956,0.9139501680340956,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9135658015098043,0.9135658015098043,0.9135658015098043,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9135658015098043,0.9135658015098043,0.9135658015098043,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9135658015098043,0.9135658015098043,0.9135658015098043,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9133736015955372,0.9133736015955372,0.9133736015955372,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.912989168620274,0.912989168620274,0.912989168620274,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9124124367581931,0.9124124367581931,0.9124124367581931,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9124124367581931,0.9124124367581931,0.9124124367581931,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.911258679435763,0.911258679435763,0.911258679435763,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9106816556033054,0.9106816556033054,0.9106816556033054,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9099121417371967,0.9099121417371967,0.9099121417371967,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9089500129302539,0.9089500129302539,0.9089500129302539,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9083726108862095,0.9083726108862095,0.9083726108862095,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9076025974959507,0.9076025974959507,0.9076025974959507,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9060620835089719,0.9060620835089719,0.9060620835089719,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.9035573925706761,0.9035573925706761,0.9035573925706761,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.902015230453046,0.902015230453046,0.902015230453046,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8995079315564682,0.8995079315564682,0.8995079315564682,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8964199050954397,0.8964199050954397,0.8964199050954397,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8929431808150669,0.8929431808150669,0.8929431808150669,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8898504539894962,0.8898504539894962,0.8898504539894962,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.887336070598802,0.887336070598802,0.887336070598802,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8830779219534204,0.8830779219534204,0.8830779219534204,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8797850107872132,0.8797850107872132,0.8797850107872132,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8745507659042242,0.8745507659042242,0.8745507659042242,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8698938352741581,0.8698938352741581,0.8698938352741581,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8638729784146632,0.8638729784146632,0.8638729784146632,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.856873427848233,0.856873427848233,0.856873427848233,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8508398475798409,0.8508398475798409,0.8508398475798409,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8420718099932909,0.8420718099932909,0.8420718099932909,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8329026341637465,0.8329026341637465,0.8329026341637465,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8211814425273799,0.8211814425273799,0.8211814425273799,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.8080732358598935,0.8080732358598935,0.8080732358598935,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7965142979656142,0.7965142979656142,0.7965142979656142,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.782389673474196,0.782389673474196,0.782389673474196,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7651000697009301,0.7651000697009301,0.7651000697009301,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7495558328191136,0.7495558328191136,0.7495558328191136,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7332026856907956,0.7332026856907956,0.7332026856907956,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.7162361529615191,0.7162361529615191,0.7162361529615191,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.6976667423795176,0.6976667423795176,0.6976667423795176,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.6786770277980382,0.6786770277980382,0.6786770277980382,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.658077406559413,0.658077406559413,0.658077406559413,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.6356641441831927,0.6356641441831927,0.6356641441831927,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.6142135705376682,0.6142135705376682,0.6142135705376682,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.5901483240099363,0.5901483240099363,0.5901483240099363,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.5670459115052504,0.5670459115052504,0.5670459115052504,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.542915364662802,0.542915364662802,0.542915364662802,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.5193516633592936,0.5193516633592936,0.5193516633592936,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.49535690461428555,0.49535690461428555,0.49535690461428555,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.47173085584518637,0.47173085584518637,0.47173085584518637,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.45068144862687165,0.45068144862687165,0.45068144862687165,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.4267951559726727,0.4267951559726727,0.4267951559726727,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.4056917353907618,0.4056917353907618,0.4056917353907618,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.38738088982224295,0.38738088982224295,0.38738088982224295,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.36763883760091587,0.36763883760091587,0.36763883760091587,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.3466614565950137,0.3466614565950137,0.3466614565950137,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.3286869910321925,0.3286869910321925,0.3286869910321925,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.3078577148005922,0.3078577148005922,0.3078577148005922,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.29246876852231646,0.29246876852231646,0.29246876852231646,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.2721930493766574,0.2721930493766574,0.2721930493766574,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.2512746582725584,0.2512746582725584,0.2512746582725584,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.23052201879613085,0.23052201879613085,0.23052201879613085,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.2160527011952258,0.2160527011952258,0.2160527011952258,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.20442116915489983,0.20442116915489983,0.20442116915489983,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.19032122707099614,0.19032122707099614,0.19032122707099614,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.17804149414971918,0.17804149414971918,0.17804149414971918,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.16840906474914913,0.16840906474914913,0.16840906474914913,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.15835330464257033,0.15835330464257033,0.15835330464257033,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.14972232646154365,0.14972232646154365,0.14972232646154365,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.1384019955591514,0.1384019955591514,0.1384019955591514,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.1293297924877104,0.1293297924877104,0.1293297924877104,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.12189552670720456,0.12189552670720456,0.12189552670720456,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.11424293345280886,0.11424293345280886,0.11424293345280886,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.10823586625618618,0.10823586625618618,0.10823586625618618,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.10429554554694986,0.10429554554694986,0.10429554554694986,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.09952042365902387,0.09952042365902387,0.09952042365902387,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.09494718320909937,0.09494718320909937,0.09494718320909937,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.09140922903046815,0.09140922903046815,0.09140922903046815,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.08807594021659826,0.08807594021659826,0.08807594021659826,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.08557366632575682,0.08557366632575682,0.08557366632575682,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.08265172319783502,0.08265172319783502,0.08265172319783502,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.07889056128596353,0.07889056128596353,0.07889056128596353,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.07575226833456389,0.07575226833456389,0.07575226833456389,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.0734484104659523,0.0734484104659523,0.0734484104659523,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.07093262723926817,0.07093262723926817,0.07093262723926817,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.06967372287398199,0.06967372287398199,0.06967372287398199,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.06883406598003027,0.06883406598003027,0.06883406598003027,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0677840492475459,0.0677840492475459,0.0677840492475459,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.06631317344136967,0.06631317344136967,0.06631317344136967,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.06463091625758596,0.06463091625758596,0.06463091625758596,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.06336831405247342,0.06336831405247342,0.06336831405247342,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.06273671247401372,0.06273671247401372,0.06273671247401372,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.06252613335718017,0.06252613335718017,0.06252613335718017,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.06189425863057966,0.06189425863057966,0.06189425863057966,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.061051434067429064,0.061051434067429064,0.061051434067429064,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.06062988036969687,0.06062988036969687,0.06062988036969687,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.05999737027671331,0.05999737027671331,0.05999737027671331,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.05978648519507784,0.05978648519507784,0.05978648519507784,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.05915368299385232,0.05915368299385232,0.05915368299385232,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.058520657587728966,0.058520657587728966,0.058520657587728966,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.05830959889060463,0.05830959889060463,0.05830959889060463,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.05788740532981908,0.05788740532981908,0.05788740532981908,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.05788740532981908,0.05788740532981908,0.05788740532981908,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.05767627018690148,0.05767627018690148,0.05767627018690148,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.057253922467735724,0.057253922467735724,0.057253922467735724,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.05662020513925187,0.05662020513925187,0.05662020513925187,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.05662020513925187,0.05662020513925187,0.05662020513925187,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.05662020513925187,0.05662020513925187,0.05662020513925187,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.056408913242178935,0.056408913242178935,0.056408913242178935,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.05619759470222956,0.05619759470222956,0.05619759470222956,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.05619759470222956,0.05619759470222956,0.05619759470222956,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.05619759470222956,0.05619759470222956,0.05619759470222956,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.05598624936772533,0.05598624936772533,0.05598624936772533,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.055563477700752796,0.055563477700752796,0.055563477700752796,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.055563477700752796,0.055563477700752796,0.055563477700752796,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.055563477700752796,0.055563477700752796,0.055563477700752796,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.055352051057276974,0.055352051057276974,0.055352051057276974,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.055352051057276974,0.055352051057276974,0.055352051057276974,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.055352051057276974,0.055352051057276974,0.055352051057276974,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.055352051057276974,0.055352051057276974,0.055352051057276974,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.05492911536102369,0.05492911536102369,0.05492911536102369,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.05492911536102369,0.05492911536102369,0.05492911536102369,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.05492911536102369,0.05492911536102369,0.05492911536102369,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.05492911536102369,0.05492911536102369,0.05492911536102369,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.05471760598770142,0.05471760598770142,0.05471760598770142,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05450606871449002,0.05450606871449002,0.05450606871449002,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05450606871449002,0.05450606871449002,0.05450606871449002,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05450606871449002,0.05450606871449002,0.05450606871449002,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.054294503376987414,0.054294503376987414,0.054294503376987414,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05408290980909724,0.05408290980909724,0.05408290980909724,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05408290980909724,0.05408290980909724,0.05408290980909724,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05408290980909724,0.05408290980909724,0.05408290980909724,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05387128784300342,0.05387128784300342,0.05387128784300342,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05387128784300342,0.05387128784300342,0.05387128784300342,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05387128784300342,0.05387128784300342,0.05387128784300342,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.0536596373091453,0.0536596373091453,0.0536596373091453,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05344795803619185,0.05344795803619185,0.05344795803619185,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.0532362498510158,0.0532362498510158,0.0532362498510158,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.0532362498510158,0.0532362498510158,0.0532362498510158,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05302451257866689,0.05302451257866689,0.05302451257866689,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.052812746042344934,0.052812746042344934,0.052812746042344934,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05217726905320361,0.05217726905320361,0.05217726905320361,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05196538365500822,0.05196538365500822,0.05196538365500822,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05175346808010252,0.05175346808010252,0.05175346808010252,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05154152213998716,0.05154152213998716,0.05154152213998716,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.05069343088484497,0.05069343088484497,0.05069343088484497,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.0504813302181436,0.0504813302181436,0.0504813302181436,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.0504813302181436,0.0504813302181436,0.0504813302181436,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.050057034059697365,0.050057034059697365,0.050057034059697365,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.050057034059697365,0.050057034059697365,0.050057034059697365,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.04963261009923138,0.04963261009923138,0.04963261009923138,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.049208056661712844,0.049208056661712844,0.049208056661712844,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.049208056661712844,0.049208056661712844,0.049208056661712844,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.04878337203367794,0.04878337203367794,0.04878337203367794,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.04835855446198105,0.04835855446198105,0.04835855446198105,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.047721074898866754,0.047721074898866754,0.047721074898866754,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.04729591702567462,0.04729591702567462,0.04729591702567462,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.04687061974098293,0.04687061974098293,0.04687061974098293,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.04665791821220263,0.04665791821220263,0.04665791821220263,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.045167996789899696,0.045167996789899696,0.045167996789899696,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.04474197224063622,0.04474197224063622,0.04474197224063622,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.044315795839897316,0.044315795839897316,0.044315795839897316,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.043889465327204454,0.043889465327204454,0.043889465327204454,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.04367624155648822,0.04367624155648822,0.04367624155648822,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.043249675508510915,0.043249675508510915,0.043249675508510915,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.042396060863062086,0.042396060863062086,0.042396060863062086,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.041541785978408886,0.041541785978408886,0.041541785978408886,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.04068682966880366,0.04068682966880366,0.04068682966880366,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.04025908903424778,0.04025908903424778,0.04025908903424778,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.03940306821806077,0.03940306821806077,0.03940306821806077,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.03897478194690475,0.03897478194690475,0.03897478194690475,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.037903236062358174,0.037903236062358174,0.037903236062358174,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.03683046181433385,0.03683046181433385,0.03683046181433385,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.035756402705232906,0.035756402705232906,0.035756402705232906,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.03511132529540798,0.03511132529540798,0.03511132529540798,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.03446574937067594,0.03446574937067594,0.03446574937067594,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.034035081199998485,0.034035081199998485,0.034035081199998485,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.03360418034760364,0.03360418034760364,0.03360418034760364,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.032525878817397526,0.032525878817397526,0.032525878817397526,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.031878153082994555,0.031878153082994555,0.031878153082994555,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.030580940370322333,0.030580940370322333,0.030580940370322333,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.02993141380836375,0.02993141380836375,0.02993141380836375,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.029064376115464727,0.029064376115464727,0.029064376115464727,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.02863041240434205,0.02863041240434205,0.02863041240434205,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.02797889041840457,0.02797889041840457,0.02797889041840457,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.02689141851887646,0.02689141851887646,0.02689141851887646,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.02580183005070963,0.02580183005070963,0.02580183005070963,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.024928538075188467,0.024928538075188467,0.024928538075188467,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.02449132378018849,0.02449132378018849,0.02449132378018849,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.023615703115726132,0.023615703115726132,0.023615703115726132,0.004693465989343084,0.004693465989343084,0.004693465989343084
0.022957897239266403,0.022957897239266403,0.022957897239266403,0.004693465989343084,0.004693465989343084,0.004693465989343084
0.022518816602679067,0.022518816602679067,0.022518816602679067,0.0049432240313048905,0.0049432240313048905,0.0049432240313048905
0.022299108114531587,0.022299108114531587,0.022299108114531587,0.0049432240313048905,0.0049432240313048905,0.0049432240313048905
0.02163928807613529,0.02163928807613529,0.02163928807613529,0.0049432240313048905,0.0049432240313048905,0.0049432240313048905
0.02163928807613529,0.02163928807613529,0.02163928807613529,0.005438165974488224,0.005438165974488224,0.005438165974488224
0.021419110159137392,0.021419110159137392,0.021419110159137392,0.005438165974488224,0.005438165974488224,0.005438165974488224
0.021419110159137392,0.021419110159137392,0.021419110159137392,0.006170947655532314,0.006170947655532314,0.006170947655532314
0.021198809964548038,0.021198809964548038,0.021198809964548038,0.006413017548422666,0.006413017548422666,0.006413017548422666
0.020316343859315602,0.020316343859315602,0.020316343859315602,0.0068943106658418355,0.0068943106658418355,0.0068943106658418355
0.01965310203262797,0.01965310203262797,0.01965310203262797,0.007133653196323667,0.007133653196323667,0.007133653196323667
0.01965310203262797,0.01965310203262797,0.01965310203262797,0.007847061189558958,0.007847061189558958,0.007847061189558958
0.019431743263603203,0.019431743263603203,0.019431743263603203,0.008083463298635194,0.008083463298635194,0.008083463298635194
0.019210241073831798,0.019210241073831798,0.019210241073831798,0.00855438013468656,0.00855438013468656,0.00855438013468656
0.018766795424164026,0.018766795424164026,0.018766795424164026,0.009022979782141047,0.009022979782141047,0.009022979782141047
0.018544846233974493,0.018544846233974493,0.018544846233974493,0.009022979782141047,0.009022979782141047,0.009022979782141047
0.018544846233974493,0.018544846233974493,0.018544846233974493,0.009489470047401105,0.009489470047401105,0.009489470047401105
0.0181004800731503,0.0181004800731503,0.0181004800731503,0.009489470047401105,0.009489470047401105,0.009489470047401105
0.017878056773561374,0.017878056773561374,0.017878056773561374,0.009489470047401105,0.009489470047401105,0.009489470047401105
0.017432713080105255,0.017432713080105255,0.017432713080105255,0.00972198088507689,0.00972198088507689,0.00972198088507689
0.017209785667083918,0.017209785667083918,0.017209785667083918,0.009954029278451747,0.009954029278451747,0.009954029278451747
0.017209785667083918,0.017209785667083918,0.017209785667083918,0.010416811903399688,0.010416811903399688,0.010416811903399688
0.016986682984768946,0.016986682984768946,0.016986682984768946,0.011337570119456863,0.011337570119456863,0.011337570119456863
0.016986682984768946,0.016986682984768946,0.016986682984768946,0.01202436592832012,0.01202436592832012,0.01202436592832012
0.016986682984768946,0.016986682984768946,0.016986682984768946,0.01202436592832012,0.01202436592832012,0.01202436592832012
0.016986682984768946,0.016986682984768946,0.016986682984768946,0.012480608526254986,0.012480608526254986,0.012480608526254986
0.016763401195212062,0.016763401195212062,0.016763401195212062,0.013616103196664238,0.013616103196664238,0.013616103196664238
0.016763401195212062,0.016763401195212062,0.016763401195212062,0.014068429971882391,0.014068429971882391,0.014068429971882391
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.014519774339439323,0.014519774339439323,0.014519774339439323
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.01519505902306624,0.01519505902306624,0.01519505902306624
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.01653993631664027,0.01653993631664027,0.01653993631664027
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.01653993631664027,0.01653993631664027,0.01653993631664027,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.01631628421578292,0.01631628421578292,0.01631628421578292,0.0181004800731503,0.0181004800731503,0.0181004800731503
0.01631628421578292,0.01631628421578292,0.01631628421578292,0.019210241073831798,0.019210241073831798,0.019210241073831798
0.01631628421578292,0.01631628421578292,0.01631628421578292,0.02009539980603368,0.02009539980603368,0.02009539980603368
0.01631628421578292,0.01631628421578292,0.01631628421578292,0.020978385411047625,0.020978385411047625,0.020978385411047625
0.01631628421578292,0.01631628421578292,0.01631628421578292,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.01631628421578292,0.01631628421578292,0.01631628421578292,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.01631628421578292,0.01631628421578292,0.01631628421578292,0.021419110159137392,0.021419110159137392,0.021419110159137392
0.01631628421578292,0.01631628421578292,0.01631628421578292,0.02207928511366314,0.02207928511366314,0.02207928511366314
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.022738412389717924,0.022738412389717924,0.022738412389717924
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.022957897239266403,0.022957897239266403,0.022957897239266403
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.024053716007288447,0.024053716007288447,0.024053716007288447
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.02449132378018849,0.02449132378018849,0.02449132378018849
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.025147001153139868,0.025147001153139868,0.025147001153139868
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.026237928375592412,0.026237928375592412,0.026237928375592412
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.026455844906704783,0.026455844906704783,0.026455844906704783
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.026673674575624473,0.026673674575624473,0.026673674575624473
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.02689141851887646,0.02689141851887646,0.02689141851887646
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.027109077847954223,0.027109077847954223,0.027109077847954223
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.027761558905499435,0.027761558905499435,0.027761558905499435
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.027761558905499435,0.027761558905499435,0.027761558905499435
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.02819614252494972,0.02819614252494972,0.02819614252494972
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.02819614252494972,0.02819614252494972,0.02819614252494972
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.02819614252494972,0.02819614252494972,0.02819614252494972
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.02841331620154185,0.02841331620154185,0.02841331620154185
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.02841331620154185,0.02841331620154185,0.02841331620154185
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015868401006814928,0.015868401006814928,0.015868401006814928,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.0154197151453654,0.0154197151453654,0.0154197151453654,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014970187194096912,0.014970187194096912,0.014970187194096912,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.02928124544003106,0.02928124544003106,0.02928124544003106
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.02928124544003106,0.02928124544003106,0.02928124544003106
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.02928124544003106,0.02928124544003106,0.02928124544003106
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014745094198456791,0.014745094198456791,0.014745094198456791,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.029714763431724037,0.029714763431724037,0.029714763431724037
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.02993141380836375,0.02993141380836375,0.02993141380836375
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.030147992883935076,0.030147992883935076,0.030147992883935076
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.030364501471972363,0.030364501471972363,0.030364501471972363
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.030364501471972363,0.030364501471972363,0.030364501471972363
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.030364501471972363,0.030364501471972363,0.030364501471972363
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.030580940370322333,0.030580940370322333,0.030580940370322333
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.030580940370322333,0.030580940370322333,0.030580940370322333
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.030580940370322333,0.030580940370322333,0.030580940370322333
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.030797310361565577,0.030797310361565577,0.030797310361565577
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031013612213423424,0.031013612213423424,0.031013612213423424
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031229846679150984,0.031229846679150984,0.031229846679150984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031446014497916765,0.031446014497916765,0.031446014497916765
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031446014497916765,0.031446014497916765,0.031446014497916765
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031662116395169804,0.031662116395169804,0.031662116395169804
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031662116395169804,0.031662116395169804,0.031662116395169804
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031662116395169804,0.031662116395169804,0.031662116395169804
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031662116395169804,0.031662116395169804,0.031662116395169804
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031662116395169804,0.031662116395169804,0.031662116395169804
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031662116395169804,0.031662116395169804,0.031662116395169804
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031878153082994555,0.031878153082994555,0.031878153082994555
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.031878153082994555,0.031878153082994555,0.031878153082994555
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03209412526045352,0.03209412526045352,0.03209412526045352
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014294221668990647,0.014294221668990647,0.014294221668990647,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.014068429971882391,0.014068429971882391,0.014068429971882391,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.013389554190680011,0.013389554190680011,0.013389554190680011,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.012480608526254986,0.012480608526254986,0.012480608526254986,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.01202436592832012,0.01202436592832012,0.01202436592832012,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.03231003361391984,0.03231003361391984,0.03231003361391984
0.011795768950453575,0.011795768950453575,0.011795768950453575,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.011107944987749085,0.011107944987749085,0.011107944987749085,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.01064757977717017,0.01064757977717017,0.01064757977717017,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.010416811903399688,0.010416811903399688,0.010416811903399688,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.009954029278451747,0.009954029278451747,0.009954029278451747,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.008788955853157115,0.008788955853157115,0.008788955853157115,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.008788955853157115,0.008788955853157115,0.008788955853157115,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.008319225688725153,0.008319225688725153,0.008319225688725153,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.008083463298635194,0.008083463298635194,0.008083463298635194,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.0076099847030986385,0.0076099847030986385,0.0076099847030986385,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.007133653196323667,0.007133653196323667,0.007133653196323667,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.032957382410413516,0.032957382410413516,0.032957382410413516
0.006413017548422666,0.006413017548422666,0.006413017548422666,0.032957382410413516,0.032957382410413516,0.032957382410413516
0.006413017548422666,0.006413017548422666,0.006413017548422666,0.033173042088862514,0.033173042088862514,0.033173042088862514
0.006170947655532314,0.006170947655532314,0.006170947655532314,0.03360418034760364,0.03360418034760364,0.03360418034760364
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.03381966015050119,0.03381966015050119,0.03381966015050119
0.005683606873278174,0.005683606873278174,0.005683606873278174,0.034035081199998485,0.034035081199998485,0.034035081199998485
0.005683606873278174,0.005683606873278174,0.005683606873278174,0.034896189425784235,0.034896189425784235,0.034896189425784235
0.0049432240313048905,0.0049432240313048905,0.0049432240313048905,0.034896189425784235,0.034896189425784235,0.034896189425784235
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.03532640578035498,0.03532640578035498,0.03532640578035498
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.035971320178363686,0.035971320178363686,0.035971320178363686
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.036615754667133925,0.036615754667133925,0.036615754667133925
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.03683046181433385,0.03683046181433385,0.03683046181433385
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.03747427683331186,0.03747427683331186,0.03747427683331186
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.037903236062358174,0.037903236062358174,0.037903236062358174
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.03854630755777921,0.03854630755777921,0.03854630755777921
0.0031501907630595285,0.0031501907630595285,0.0031501907630595285,0.038760568469488034,0.038760568469488034,0.038760568469488034
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.03897478194690475,0.03897478194690475,0.03897478194690475
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.03961714180667672,0.03961714180667672,0.03961714180667672
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.04068682966880366,0.04068682966880366,0.04068682966880366
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.041541785978408886,0.041541785978408886,0.041541785978408886
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.04196900724775335,0.04196900724775335,0.04196900724775335
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.04260952561929997,0.04260952561929997,0.04260952561929997
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.043249675508510915,0.043249675508510915,0.043249675508510915
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.045167996789899696,0.045167996789899696,0.045167996789899696
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.04623240814168262,0.04623240814168262,0.04623240814168262
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.04729591702567462,0.04729591702567462,0.04729591702567462
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.04942034967128004,0.04942034967128004,0.04942034967128004
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0504813302181436,0.0504813302181436,0.0504813302181436
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.052812746042344934,0.052812746042344934,0.052812746042344934
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.054294503376987414,0.054294503376987414,0.054294503376987414
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.055563477700752796,0.055563477700752796,0.055563477700752796
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.057253922467735724,0.057253922467735724,0.057253922467735724
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.05915368299385232,0.05915368299385232,0.05915368299385232
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.061051434067429064,0.061051434067429064,0.061051434067429064
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.06210490655156746,0.06210490655156746,0.06210490655156746
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.06315780270859465,0.06315780270859465,0.06315780270859465
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.06399971432663056,0.06399971432663056,0.06399971432663056
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.06547221527476402,0.06547221527476402,0.06547221527476402
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.06610296549979305,0.06610296549979305,0.06610296549979305
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.06715379717570166,0.06715379717570166,0.06715379717570166
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.06820411598688897,0.06820411598688897,0.06820411598688897
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.0686241025430357,0.0686241025430357,0.0686241025430357
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07051306900103581,0.07051306900103581,0.07051306900103581
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07135210981931617,0.07135210981931617,0.07135210981931617
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07219085061945484,0.07219085061945484,0.07219085061945484
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.0734484104659523,0.0734484104659523,0.0734484104659523
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07596160552146267,0.07596160552146267,0.07596160552146267
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.0774264908454973,0.0774264908454973,0.0774264908454973
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07805404807933912,0.07805404807933912,0.07805404807933912
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07868145741095733,0.07868145741095733,0.07868145741095733
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.07972681561394324,0.07972681561394324,0.07972681561394324
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08056281501526691,0.08056281501526691,0.08056281501526691
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08139856333527401,0.08139856333527401,0.08139856333527401
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08202521205838069,0.08202521205838069,0.08202521205838069
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.0828605299323497,0.0828605299323497,0.0828605299323497
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08411305591317997,0.08411305591317997,0.08411305591317997
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08473911919513617,0.08473911919513617,0.08473911919513617
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08536505123594057,0.08536505123594057,0.08536505123594057
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08599085342504284,0.08599085342504284,0.08599085342504284
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08640798341884685,0.08640798341884685,0.08640798341884685
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08682505670473227,0.08682505670473227,0.08682505670473227
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08724207367530104,0.08724207367530104,0.08724207367530104
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08807594021659826,0.08807594021659826,0.08807594021659826
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08890958608754322,0.08890958608754322,0.08890958608754322
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08953467746563952,0.08953467746563952,0.08953467746563952
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08953467746563952,0.08953467746563952,0.08953467746563952
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.08953467746563952,0.08953467746563952,0.08953467746563952
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09015964761594279,0.09015964761594279,0.09015964761594279
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09057622762984303,0.09057622762984303,0.09057622762984303
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09140922903046815,0.09140922903046815,0.09140922903046815
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09161744658551155,0.09161744658551155,0.09161744658551155
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.0924501869013696,0.0924501869013696,0.0924501869013696
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09265833971382983,0.09265833971382983,0.09265833971382983
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09328272137345993,0.09328272137345993,0.09328272137345993
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09390698872134484,0.09390698872134484,0.09390698872134484
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09494718320909937,0.09494718320909937,0.09494718320909937
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09536317403827158,0.09536317403827158,0.09536317403827158
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09536317403827158,0.09536317403827158,0.09536317403827158
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09640293638716615,0.09640293638716615,0.09640293638716615
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09661085234902139,0.09661085234902139,0.09661085234902139
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09661085234902139,0.09661085234902139,0.09661085234902139
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09681875622851871,0.09681875622851871,0.09681875622851871
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09681875622851871,0.09681875622851871,0.09681875622851871
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09702664806250721,0.09702664806250721,0.09702664806250721
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09723452788763126,0.09723452788763126,0.09723452788763126
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09723452788763126,0.09723452788763126,0.09723452788763126
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09723452788763126,0.09723452788763126,0.09723452788763126
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09744239574033206,0.09744239574033206,0.09744239574033206
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09744239574033206,0.09744239574033206,0.09744239574033206
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09765025165684935,0.09765025165684935,0.09765025165684935
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09765025165684935,0.09765025165684935,0.09765025165684935
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09785809567322283,0.09785809567322283,0.09785809567322283
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09785809567322283,0.09785809567322283,0.09785809567322283
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09806592782529382,0.09806592782529382,0.09806592782529382
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09806592782529382,0.09806592782529382,0.09806592782529382
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09806592782529382,0.09806592782529382,0.09806592782529382
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09827374814870675,0.09827374814870675,0.09827374814870675
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09827374814870675,0.09827374814870675,0.09827374814870675
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09848155667891068,0.09848155667891068,0.09848155667891068
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.09868935345116077,0.09868935345116077,0.09868935345116077
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.09889713850051997,0.09889713850051997,0.09889713850051997
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.09889713850051997,0.09889713850051997,0.09889713850051997
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0991049118618597,0.0991049118618597,0.0991049118618597
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.09952042365902387,0.09952042365902387,0.09952042365902387
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.09952042365902387,0.09952042365902387,0.09952042365902387
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.09993588911786477,0.09993588911786477,0.09993588911786477
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10014360455560652,0.10014360455560652,0.10014360455560652
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10014360455560652,0.10014360455560652,0.10014360455560652
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.1005590010165158,0.1005590010165158,0.1005590010165158
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10076668210665495,0.10076668210665495,0.10076668210665495
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10076668210665495,0.10076668210665495,0.10076668210665495
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10097435181426648,0.10097435181426648,0.10097435181426648
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10097435181426648,0.10097435181426648,0.10097435181426648
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10118201017239133,0.10118201017239133,0.10118201017239133
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10118201017239133,0.10118201017239133,0.10118201017239133
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10138965721389391,0.10138965721389391,0.10138965721389391
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10159729297146511,0.10159729297146511,0.10159729297146511
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.1024277238102196,0.1024277238102196,0.1024277238102196
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10284287236336655,0.10284287236336655,0.10284287236336655
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10284287236336655,0.10284287236336655,0.10284287236336655
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10284287236336655,0.10284287236336655,0.10284287236336655
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10305043003438052,0.10305043003438052,0.10305043003438052
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10346551232199838,0.10346551232199838,0.10346551232199838
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10408805358265615,0.10408805358265615,0.10408805358265615
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10408805358265615,0.10408805358265615,0.10408805358265615
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10533284331263178,0.10533284331263178,0.10533284331263178
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10595509340166569,0.10595509340166569,0.10595509340166569
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10678461183188208,0.10678461183188208,0.10678461183188208
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10802857530291818,0.10802857530291818,0.10802857530291818
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.1084431469143906,0.1084431469143906,0.1084431469143906
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.10947939673584674,0.10947939673584674,0.10947939673584674
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.11092972165966601,0.11092972165966601,0.11092972165966601
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.11382891773526382,0.11382891773526382,0.11382891773526382
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.11527780602911963,0.11527780602911963,0.11527780602911963
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.11796737832575592,0.11796737832575592,0.11796737832575592
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.12127550605075496,0.12127550605075496,0.12127550605075496
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.12499446141238568,0.12499446141238568,0.12499446141238568
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.12829789938208266,0.12829789938208266,0.12829789938208266
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.1309804032046785,0.1309804032046785,0.1309804032046785
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.13551699308712528,0.13551699308712528,0.13551699308712528
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.13902002131784663,0.13902002131784663,0.13902002131784663
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.14478513726658296,0.14478513726658296,0.14478513726658296
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.14951668770954246,0.14951668770954246,0.14951668770954246
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.15629932660615842,0.15629932660615842,0.15629932660615842
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.1641011930090538,0.1641011930090538,0.1641011930090538
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.16984445899371728,0.16984445899371728,0.16984445899371728
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.17906551487910555,0.17906551487910555,0.17906551487910555
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.18909407142059512,0.18909407142059512,0.18909407142059512
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.20094932912747704,0.20094932912747704,0.20094932912747704
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.2150329523354053,0.2150329523354053,0.2150329523354053
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.22665194317320586,0.22665194317320586,0.22665194317320586
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.24151354470934416,0.24151354470934416,0.24151354470934416
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.259402626069508,0.259402626069508,0.259402626069508
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2754393103760238,0.2754393103760238,0.2754393103760238
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.29246876852231646,0.29246876852231646,0.29246876852231646
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3102859865162077,0.3102859865162077,0.3102859865162077
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3290911480616968,0.3290911480616968,0.3290911480616968
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.34867973474353037,0.34867973474353037,0.34867973474353037
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3690497802981333,0.3690497802981333,0.3690497802981333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3924133358027959,0.3924133358027959,0.3924133358027959
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.41393520349438134,0.41393520349438134,0.41393520349438134
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4380398111457087,0.4380398111457087,0.4380398111457087
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4623118115818697,0.4623118115818697,0.4623118115818697
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4861504399482614,0.4861504399482614,0.4861504399482614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5091577919131574,0.5091577919131574,0.5091577919131574
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5329345210201438,0.5329345210201438,0.5329345210201438
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5564803696102951,0.5564803696102951,0.5564803696102951
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5778042885000695,0.5778042885000695,0.5778042885000695
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6014890854605944,0.6014890854605944,0.6014890854605944
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6229560591717118,0.6229560591717118,0.6229560591717118
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6402286898099352,0.6402286898099352,0.6402286898099352
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6598611630696541,0.6598611630696541,0.6598611630696541
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.68085418683252,0.68085418683252,0.68085418683252
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6992480856699954,0.6992480856699954,0.6992480856699954
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7184075148230626,0.7184075148230626,0.7184075148230626
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7332026856907956,0.7332026856907956,0.7332026856907956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7530993874160337,0.7530993874160337,0.7530993874160337
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7729624222117326,0.7729624222117326,0.7729624222117326
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7927889216444856,0.7927889216444856,0.7927889216444856
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8070942267230774,0.8070942267230774,0.8070942267230774
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8178573718292663,0.8178573718292663,0.8178573718292663
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8311455616026544,0.8311455616026544,0.8311455616026544
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8428516358354244,0.8428516358354244,0.8428516358354244
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8520080699714113,0.8520080699714113,0.8520080699714113
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8615406789748098,0.8615406789748098,0.8615406789748098
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8702820616477912,0.8702820616477912,0.8702820616477912
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8809474603620333,0.8809474603620333,0.8809474603620333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8888835446625951,0.8888835446625951,0.8888835446625951
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8960337413171335,0.8960337413171335,0.8960337413171335
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9029791534634194,0.9029791534634194,0.9029791534634194
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9085650885656871,0.9085650885656871,0.9085650885656871
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9126046916574804,0.9126046916574804,0.9126046916574804
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9174074275727807,0.9174074275727807,0.9174074275727807
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9208608760469664,0.9208608760469664,0.9208608760469664
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9241187726633512,0.9241187726633512,0.9241187726633512
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9273728766520082,0.9273728766520082,0.9273728766520082
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9294763488508352,0.9294763488508352,0.9294763488508352
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9323418925888053,0.9323418925888053,0.9323418925888053
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9355853540472793,0.9355853540472793,0.9355853540472793
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9386337389721373,0.9386337389721373,0.9386337389721373
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9405367467571245,0.9405367467571245,0.9405367467571245
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9430079474070188,0.9430079474070188,0.9430079474070188
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9439575603936214,0.9439575603936214,0.9439575603936214
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9447169001553561,0.9447169001553561,0.9447169001553561
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9456656272586548,0.9456656272586548,0.9456656272586548
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9469929889565134,0.9469929889565134,0.9469929889565134
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9485087116569499,0.9485087116569499,0.9485087116569499
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9496445900334802,0.9496445900334802,0.9496445900334802
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9502122272844775,0.9502122272844775,0.9502122272844775
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9505905382262154,0.9505905382262154,0.9505905382262154
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9509687569731106,0.9509687569731106,0.9509687569731106
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9517249140838049,0.9517249140838049,0.9517249140838049
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9521028505050315,0.9521028505050315,0.9521028505050315
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9526695746682594,0.9526695746682594,0.9526695746682594
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9528584340882206,0.9528584340882206,0.9528584340882206
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.953424864623977,0.953424864623977,0.953424864623977
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9539910707777295,0.9539910707777295,0.9539910707777295
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9541797556665238,0.9541797556665238,0.9541797556665238
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9545570488688407,0.9545570488688407,0.9545570488688407
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9545570488688407,0.9545570488688407,0.9545570488688407
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.954745656900488,0.954745656900488,0.954745656900488
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.955122795109798,0.955122795109798,0.955122795109798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.955688305601798,0.955688305601798,0.955688305601798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.955688305601798,0.955688305601798,0.955688305601798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.955688305601798,0.955688305601798,0.955688305601798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9558767560199999,0.9558767560199999,0.9558767560199999
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.956065179647148,0.956065179647148,0.956065179647148
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.956065179647148,0.956065179647148,0.956065179647148
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.956065179647148,0.956065179647148,0.956065179647148
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9562535763300933,0.9562535763300933,0.9562535763300933
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9566302882430897,0.9566302882430897,0.9566302882430897
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9566302882430897,0.9566302882430897,0.9566302882430897
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9566302882430897,0.9566302882430897,0.9566302882430897
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9568186031590874,0.9568186031590874,0.9568186031590874
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9568186031590874,0.9568186031590874,0.9568186031590874
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9568186031590874,0.9568186031590874,0.9568186031590874
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9570068905027309,0.9570068905027309,0.9570068905027309
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9571951501129821,0.9571951501129821,0.9571951501129821
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9571951501129821,0.9571951501129821,0.9571951501129821
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9571951501129821,0.9571951501129821,0.9571951501129821
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9571951501129821,0.9571951501129821,0.9571951501129821
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9573833818271568,0.9573833818271568,0.9573833818271568
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9575715854809008,0.9575715854809008,0.9575715854809008
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9575715854809008,0.9575715854809008,0.9575715854809008
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9575715854809008,0.9575715854809008,0.9575715854809008
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9577597609081658,0.9577597609081658,0.9577597609081658
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9579479079411851,0.9579479079411851,0.9579479079411851
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9579479079411851,0.9579479079411851,0.9579479079411851
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9579479079411851,0.9579479079411851,0.9579479079411851
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9581360264104479,0.9581360264104479,0.9581360264104479
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9581360264104479,0.9581360264104479,0.9581360264104479
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9581360264104479,0.9581360264104479,0.9581360264104479
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9583241161446739,0.9583241161446739,0.9583241161446739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9585121769707877,0.9585121769707877,0.9585121769707877
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9587002087138916,0.9587002087138916,0.9587002087138916
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9587002087138916,0.9587002087138916,0.9587002087138916
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9588882111972387,0.9588882111972387,0.9588882111972387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9590761842422053,0.9590761842422053,0.9590761842422053
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9596399249318431,0.9596399249318431,0.9596399249318431
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9598277783985228,0.9598277783985228,0.9598277783985228
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9600156015045499,0.9600156015045499,0.9600156015045499
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9602033940594301,0.9602033940594301,0.9602033940594301
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9609542548839247,0.9609542548839247,0.9609542548839247
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9611418917515228,0.9611418917515228,0.9611418917515228
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9611418917515228,0.9611418917515228,0.9611418917515228
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9615170700637481,0.9615170700637481,0.9615170700637481
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9615170700637481,0.9615170700637481,0.9615170700637481
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9618921197617288,0.9618921197617288,0.9618921197617288
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9622670391519419,0.9622670391519419,0.9622670391519419
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9622670391519419,0.9622670391519419,0.9622670391519419
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9626418265018358,0.9626418265018358,0.9626418265018358
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9630164800385546,0.9630164800385546,0.9630164800385546
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9635782054630063,0.9635782054630063,0.9635782054630063
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9639525164338862,0.9639525164338862,0.9639525164338862
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9643266870494701,0.9643266870494701,0.9643266870494701
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9645137191097904,0.9645137191097904,0.9645137191097904
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9658219257923172,0.9658219257923172,0.9658219257923172
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9661953640651814,0.9661953640651814,0.9661953640651814
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9665686493930851,0.9665686493930851,0.9665686493930851
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9669417794874028,0.9669417794874028,0.9669417794874028
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9673147519997973,0.9673147519997973,0.9673147519997973
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9675011784120483,0.9675011784120483,0.9675011784120483
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9682464778838384,0.9682464778838384,0.9682464778838384
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.968991112068081,0.968991112068081,0.968991112068081
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9697350594978713,0.9697350594978713,0.9697350594978713
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9701067686404935,0.9701067686404935,0.9701067686404935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9708496429923708,0.9708496429923708,0.9708496429923708
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9712208020266402,0.9712208020266402,0.9712208020266402
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9723331275581393,0.9723331275581393,0.9723331275581393
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9730736837587779,0.9730736837587779,0.9730736837587779
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9739982087753012,0.9739982087753012,0.9739982087753012
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9745522759367677,0.9745522759367677,0.9745522759367677
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9751058398846006,0.9751058398846006,0.9751058398846006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9754745955674211,0.9754745955674211,0.9754745955674211
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9758431162985156,0.9758431162985156,0.9758431162985156
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9767633582670937,0.9767633582670937,0.9767633582670937
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9773147510258445,0.9773147510258445,0.9773147510258445
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9784157566745689,0.9784157566745689,0.9784157566745689
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9789653292582026,0.9789653292582026,0.9789653292582026
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9796970791160589,0.9796970791160589,0.9796970791160589
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9800625040363593,0.9800625040363593,0.9800625040363593
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9806100581638973,0.9806100581638973,0.9806100581638973
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9815210269059232,0.9815210269059232,0.9815210269059232
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9824298522342159,0.9824298522342159,0.9824298522342159
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9831552698342697,0.9831552698342697,0.9831552698342697
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9835174025386452,0.9835174025386452,0.9835174025386452
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9844209623768722,0.9844209623768722,0.9844209623768722
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9847816450257316,0.9847816450257316,0.9847816450257316
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9851418841438733,0.9851418841438733,0.9851418841438733
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9853218329447127,0.9853218329447127,0.9853218329447127
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9858609738442496,0.9858609738442496,0.9858609738442496
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9858609738442496,0.9858609738442496,0.9858609738442496
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9860404457592966,0.9860404457592966,0.9860404457592966
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9860404457592966,0.9860404457592966,0.9860404457592966
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.986219793399194,0.986219793399194,0.986219793399194
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9871145903462544,0.9871145903462544,0.9871145903462544
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9874715592192459,0.9874715592192459,0.9874715592192459
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9874715592192459,0.9874715592192459,0.9874715592192459
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.987649830012927,0.987649830012927,0.987649830012927
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9878279547725127,0.9878279547725127,0.9878279547725127
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9881837548405311,0.9881837548405311,0.9881837548405311
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9883614242382834,0.9883614242382834,0.9883614242382834
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9883614242382834,0.9883614242382834,0.9883614242382834
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9887162862283292,0.9887162862283292,0.9887162862283292
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9888934722843624,0.9888934722843624,0.9888934722843624
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9892473373056181,0.9892473373056181,0.9892473373056181
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9894240090120604,0.9894240090120604,0.9894240090120604
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9894240090120604,0.9894240090120604,0.9894240090120604
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9896005017872967,0.9896005017872967,0.9896005017872967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9896005017872967,0.9896005017872967,0.9896005017872967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9896005017872967,0.9896005017872967,0.9896005017872967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9896005017872967,0.9896005017872967,0.9896005017872967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9897768116575989,0.9897768116575989,0.9897768116575989
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9897768116575989,0.9897768116575989,0.9897768116575989
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9901288660253199,0.9901288660253199,0.9901288660253199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9901288660253199,0.9901288660253199,0.9901288660253199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9901288660253199,0.9901288660253199,0.9901288660253199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9901288660253199,0.9901288660253199,0.9901288660253199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9901288660253199,0.9901288660253199,0.9901288660253199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9901288660253199,0.9901288660253199,0.9901288660253199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9901288660253199,0.9901288660253199,0.9901288660253199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9901288660253199,0.9901288660253199,0.9901288660253199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903046017870321,0.9903046017870321,0.9903046017870321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903046017870321,0.9903046017870321,0.9903046017870321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903046017870321,0.9903046017870321,0.9903046017870321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903046017870321,0.9903046017870321,0.9903046017870321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903046017870321,0.9903046017870321,0.9903046017870321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903046017870321,0.9903046017870321,0.9903046017870321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903046017870321,0.9903046017870321,0.9903046017870321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904801371542773,0.9904801371542773,0.9904801371542773


==> fig/priv_curve_MNIST_random_d-128_vector-clipping.csv <==
0.0,0.9529870021227466,0.9547397022278566,0.9529870021227466,nan,nan,nan,0.9977000638225533
0.5263157894736842,0.9392328415327921,0.9414935735573039,0.9392328415327921,3.163576421385649,3.397685945936844,3.631795470488039,0.7830499635536476
1.0526315789473684,0.9224731973976295,0.925339338046998,0.9224731973976295,4.781378477114067,4.971698491567272,5.162018506020478,0.6145807419036351
1.5789473684210527,0.9023696288427763,0.9059411477404978,0.9023696288427763,5.433360602644364,5.64067309396704,5.847985585289716,0.4823568174432911
2.1052631578947367,0.8786335750551657,0.8830079461137113,0.8786335750551657,5.869926841526187,6.028201279130017,6.186475716733847,0.37858019861367914
2.631578947368421,0.8510516635010217,0.8563177227423131,0.8510516635010217,6.137989816275486,6.264195426248522,6.390401036221558,0.29713059212482823
3.1578947368421053,0.8195104844198414,0.8257415686852573,0.8195104844198414,6.309313565423297,6.417950350812785,6.526587136202274,0.23320445469611778
3.6842105263157894,0.7840185355958557,0.7912653918952376,0.7840185355958557,6.424669261209966,6.523356041984982,6.622042822759998,0.1830317009810492
4.2105263157894735,0.7447229416591183,0.7530070212558906,0.7447229416591183,6.508711568446035,6.5991974991701365,6.689683429894238,0.14365336034283702
4.7368421052631575,0.7019187316097574,0.7112265517176202,0.7019187316097574,6.569038597420012,6.6549722835128815,6.740905969605751,0.11274706964519564
5.263157894736842,0.6560489356572583,0.6663281847166238,0.6560489356572583,6.613945183212052,6.69641991492861,6.778894646645168,0.0884901103826664
5.789473684210526,0.6076945124690435,0.6188524812253879,0.6076945124690435,6.648487658172368,6.727795843674215,6.807104029176062,0.06945191267656285
6.315789473684211,0.5575540692787755,0.5694588105587386,0.5575540692787755,6.673746049026693,6.751701057537742,6.829656066048791,0.05450968649009351
6.842105263157895,0.5064143796079863,0.5188987499698706,0.5064143796079863,6.693345313064514,6.769976378705785,6.846607444347056,0.042782204358944545
7.368421052631579,0.45511370195327644,0.4679821463866147,0.45511370195327644,6.710446937493022,6.784673977082607,6.858901016672193,0.03357783043098461
7.894736842105263,0.40450071966139356,0.4175383636352715,0.40450071966139356,6.719458356653155,6.794532917847045,6.869607479040934,0.026353730794057006
8.421052631578947,0.35539243905068935,0.368375791427199,0.35539243905068935,6.730310147074573,6.803603371564011,6.87689659605345,0.020683859494529677
8.947368421052632,0.30853452184356284,0.3212429051520846,0.30853452184356284,6.735708313293124,6.810010267532343,6.884312221771562,0.016233832201318646
9.473684210526315,0.2645672660666179,0.276794005142433,0.2645672660666179,6.741166635611857,6.815110489561036,6.889054343510215,0.012741205673451259
10.0,0.22399982295493343,0.23556225183154306,0.22399982295493343,6.747150891892111,6.819460797017074,6.891770702142037,0.01


==> fig/priv_curve_MNIST_random_d-32_vector-clipping.csv <==
0.0,0.6335566707310746,0.6369837269541285,0.6335566707310746,nan,nan,nan,0.9977000638225533
0.5263157894736842,0.5330772947492274,0.5373541558147857,0.5330772947492274,-0.031848013083139524,-0.007474048813313661,0.0168999154565122,0.6145062661820734
1.0526315789473684,0.4289648733133976,0.4338757763863132,0.4289648733133976,1.1591601598145198,1.2043761179341472,1.2495920760537746,0.378488450456985
1.5789473684210527,0.3284347826958883,0.3336231589352457,0.3284347826958883,1.9481561988665361,2.027195990188381,2.1062357815102257,0.2331196848802917
2.1052631578947367,0.2381608542904883,0.24320442435100484,0.2381608542904883,2.4978463420855856,2.666273411804242,2.8347004815228987,0.14358374056875678
2.631578947368421,0.16290084899384494,0.1674119734759795,0.16290084899384494,2.9042380810980517,3.1918619518605955,3.4794858226231393,0.08843650662234998
3.1578947368421053,0.10473175437045842,0.10844433948973475,0.10473175437045842,3.280452778884868,3.6784523572469903,4.0764519356091125,0.05447006515211774
3.6842105263157894,0.0630985684564759,0.06590994237493059,0.0630985684564759,3.5836636708485003,3.9985842985562856,4.413504926264071,0.03354935773691137
4.2105263157894735,0.035532062526562484,0.03749098901630373,0.035532062526562484,3.845845986046635,4.214135549201846,4.582425112357058,0.020663816013730137
4.7368421052631575,0.018660317096424017,0.019916297223216882,0.018660317096424017,3.994317709802649,4.337769016577712,4.681220323352775,0.012727316439190946
5.263157894736842,0.009122061672784416,0.009863066887900363,0.009122061672784416,4.0800035854197585,4.409045391473273,4.738087197526788,0.007839045006772658
5.789473684210526,0.004144170598274662,0.004546464440369812,0.004144170598274662,4.128933212223537,4.449894478581769,4.770855744940001,0.004828246937349949
6.315789473684211,0.0017472141766146007,0.001948197422797119,0.0017472141766146007,4.158261069023773,4.473210761016679,4.788160453009585,0.002973827611384865
6.842105263157895,0.0006827991425156757,0.000775201353082843,0.0006827991425156757,4.1769464338681646,4.48818034844688,4.799414263025596,0.0018316483761058344
7.368421052631579,0.0002470695572646458,0.0002861647640302006,0.0002470695572646458,4.190567923453199,4.499973001935237,4.809378080417274,0.0011281540869575821
7.894736842105263,8.270286965853234e-05,9.792575029822239e-05,8.270286965853234e-05,4.1932571188201555,4.502644802355836,4.812032485891517,0.0006948558798304835
8.421052631578947,2.5588016073597056e-05,3.104329241432437e-05,2.5588016073597056e-05,4.203146880988705,4.506859148434197,4.810571415879688,0.00042797761344559067
8.947368421052632,7.312096335077839e-06,9.111375367244886e-06,7.312096335077839e-06,4.2034902766497915,4.50873406172562,4.813977846801448,0.0002636011911639406
9.473684210526315,1.9285814119983216e-06,2.474789622728189e-06,1.9285814119983216e-06,4.199077406597418,4.5092368977373365,4.819396388877255,0.00016235799677377785
10.0,4.691871679385235e-07,6.218076251735531e-07,4.691871679385235e-07,4.201077344377429,4.508926271218665,4.816775198059901,0.0001


==> fig/priv_curve_MNIST_random_d-64_vector-clipping.csv <==
0.0,0.8164507181568766,0.819534206979055,0.8164507181568766,nan,nan,nan,0.9977000638225533
0.5263157894736842,0.7640704348503837,0.7680053320203317,0.7640704348503837,1.507639844908,1.5785505015021328,1.6494611580962657,0.6145062661820734
1.0526315789473684,0.7039648338208083,0.7087957621968501,0.7039648338208083,3.083211166320879,3.2525805060949566,3.421949845869034,0.378488450456985
1.5789473684210527,0.6372733125858786,0.6429793510250055,0.6372733125858786,4.024805921053075,4.264110751044754,4.503415581036433,0.2331196848802917
2.1052631578947367,0.5657583936194893,0.5722424503515166,0.5657583936194893,4.548141145561497,4.843055596470139,5.13797004737878,0.14358374056875678
2.631578947368421,0.4916812017018186,0.49876993321802604,0.4916812017018186,4.854035844995769,5.145314277500381,5.436592710004993,0.08843650662234998
3.1578947368421053,0.41759260038523427,0.42504853178667457,0.41759260038523427,5.020225834194129,5.312956822614605,5.6056878110350805,0.05447006515211774
3.6842105263157894,0.3460710838712902,0.3536159134401551,0.3460710838712902,5.119030955801997,5.412043783103387,5.705056610404777,0.03354935773691137
4.2105263157894735,0.2794519362240419,0.28679731296227684,0.2794519362240419,5.181767800487552,5.470959567194963,5.760151333902374,0.020663816013730137
4.7368421052631575,0.2195951123661264,0.22647528350340193,0.2195951123661264,5.217233452524002,5.505122669801432,5.793011887078863,0.012727316439190946
5.263157894736842,0.1677306283140366,0.1739308726052058,0.1677306283140366,5.241414677751264,5.527711958644001,5.8140092395367375,0.007839045006772658
5.789473684210526,0.12440246850709177,0.12977831777595583,0.12440246850709177,5.259584762120524,5.542025150334913,5.824465538549302,0.004828246937349949
6.315789473684211,0.08951037797249853,0.09399492799086223,0.08951037797249853,5.269356659733903,5.5500908324003,5.830825005066696,0.002973827611384865
6.842105263157895,0.06242951903562398,0.06602891322217176,0.06242951903562398,5.271417173450455,5.554219290349989,5.837021407249523,0.0018316483761058344
7.368421052631579,0.0421757037366585,0.044955317150259404,0.0421757037366585,5.279977901110899,5.55771959387255,5.8354612866342,0.0011281540869575821
7.894736842105263,0.02758092345543524,0.029646256017407936,0.02758092345543524,5.2781116959559276,5.558103036131381,5.838094376306834,0.0006948558798304835
8.421052631578947,0.017449322571220668,0.01892588836184404,0.017449322571220668,5.284979852633913,5.561859263712953,5.838738674791993,0.00042797761344559067
8.947368421052632,0.010674511056224897,0.01169024483213012,0.010674511056224897,5.286064920324559,5.562291088827342,5.838517257330125,0.0002636011911639406
9.473684210526315,0.0063112774248388365,0.006983601685716555,0.0063112774248388365,5.281785065953461,5.56071150267338,5.839637939393299,0.00016235799677377785
10.0,0.0036050186765312605,0.004033229294825557,0.0036050186765312605,5.282132592588336,5.561000574757509,5.839868556926683,0.0001


==> fig/priv_curve_SecAgg_ADULT_n-60_alpha-inf.csv <==
5.60206362739377,5.402898678423616,5.525183586263189,5.647468494102762,0.7994099969591135
6.384259858319995,6.28695497912239,6.34772183326507,6.4084886874077505,0.5623312630125227
6.707561763444257,6.639003518022177,6.6816340035869946,6.724264489151812,0.3955622903943144
6.885138405115407,6.828363705286734,6.8636040032290895,6.898844301171445,0.2782515144965566
6.993500096918905,6.942846727188808,6.974258183379916,7.005669639571025,0.19573125952539058
7.063250436063529,7.016167187759036,7.045348803244822,7.074530418730609,0.13768380030100386
7.10955431361384,7.06469487341085,7.092488743713632,7.120282614016415,0.0968513098586974
7.140887344459898,7.097470290163756,7.124364551197706,7.1512588122316565,0.06812839419625623
7.162354234392306,7.1198974143220095,7.146192998931707,7.172488583541405,0.04792375139306047
7.177183326773554,7.135376889683546,7.161267079205433,7.1871572687273195,0.0337111416565587
7.187484396772367,7.146123640361608,7.171736075338643,7.197348510315678,0.023713524896407163
7.194667454367679,7.153614549307271,7.179035148798602,7.2044557482899325,0.01668087271387671
7.199689517542925,7.15885043184912,7.184137801761726,7.209425171674332,0.011733874053397876
7.2032071518343335,7.162517143146875,7.187711629160691,7.212906115174507,0.008253992621529064
7.205674178827371,7.1650883849216775,7.1902179413764555,7.2153474978312335,0.005806129662396345
7.207405927480861,7.166893122185675,7.191977205329051,7.2170612884724274,0.0040842224123909705
7.208622302138211,7.168160682228725,7.193212876489291,7.218265070749856,0.0028729762653960564
7.2094770544640525,7.169051362558153,7.194081173695556,7.21911098483296,0.002020945920204441
7.210077877917992,7.169677420719099,7.194691510795762,7.219705600872425,0.0014215997749734077
7.210500300707112,7.170117575549768,7.19512061875002,7.220123661950272,0.001


==> fig/priv_curve_SecAgg_ADULT_n-70_alpha-inf.csv <==
5.60206362739377,5.344373236723144,5.51582594636278,5.687278656002415,0.7994099969591135
6.384259858319995,6.179209901075923,6.32305109870273,6.4668922963295365,0.5623312630125227
6.707561763444257,6.513978802930054,6.65196821033611,6.789957617742167,0.3955622903943144
6.885138405115407,6.696355212997283,6.831915727686419,6.967476242375555,0.2782515144965566
6.993500096918905,6.815740002493143,6.943654160051343,7.071568317609543,0.19573125952539058
7.063250436063529,6.900140275903893,7.017434366280424,7.134728456656956,0.13768380030100386
7.10955431361384,6.955365153058255,7.066198365511705,7.177031577965155,0.0968513098586974
7.140887344459898,6.992404100768986,7.09910739690725,7.205810693045515,0.06812839419625623
7.162354234392306,7.017635452474487,7.121615127833063,7.225594803191639,0.04792375139306047
7.177183326773554,7.034999058396118,7.1371454786130055,7.239291898829893,0.0337111416565587
7.187484396772367,7.047029911325447,7.147925377700142,7.248820844074837,0.023713524896407163
7.194667454367679,7.055404501768417,7.155438376209068,7.255472250649718,0.01668087271387671
7.199689517542925,7.061252568428639,7.160689215037053,7.2601258616454665,0.011733874053397876
7.2032071518343335,7.065345337054037,7.16436616746861,7.263386997883183,0.008253992621529064
7.205674178827371,7.068214049759083,7.166944477707598,7.2656749056561125,0.005806129662396345
7.207405927480861,7.070226944156323,7.1687541210991785,7.267281298042034,0.0040842224123909705
7.208622302138211,7.071640391248969,7.17002509992038,7.268409808591792,0.0028729762653960564
7.2094770544640525,7.072633428613915,7.17091816923741,7.269202909860906,0.002020945920204441
7.210077877917992,7.073331357532089,7.171545900066415,7.269760442600742,0.0014215997749734077
7.210500300707112,7.073822004170881,7.171987227648995,7.270152451127109,0.001


==> fig/priv_curve_SecAgg_ADULT_n-80_alpha-inf.csv <==
5.60206362739377,5.248656707917488,5.453400896364206,5.658145084810925,0.7994099969591135
6.384259858319995,6.139017209369698,6.291188632905475,6.443360056441251,0.5623312630125227
6.707561763444257,6.541076697536948,6.643574877391811,6.746073057246674,0.3955622903943144
6.885138405115407,6.749167877425234,6.832623227804502,6.916078578183771,0.2782515144965566
6.993500096918905,6.873027798846167,6.946855100080759,7.020682401315351,0.19573125952539058
7.063250436063529,6.9517119774971095,7.020002691271683,7.088293405046257,0.13768380030100386
7.10955431361384,7.003542779416809,7.068413206580793,7.133283633744777,0.0968513098586974
7.140887344459898,7.038445369505144,7.101108810931246,7.163772252357347,0.06812839419625623
7.162354234392306,7.062282030471627,7.12348115971821,7.184680288964794,0.04792375139306047
7.177183326773554,7.078713246014382,7.138922795672144,7.1991323453299065,0.0337111416565587
7.187484396772367,7.090110810667839,7.149643273906359,7.2091757371448795,0.023713524896407163
7.194667454367679,7.098050615317292,7.157115873243974,7.216181131170656,0.01668087271387671
7.199689517542925,7.103597968239748,7.162338961060574,7.221079953881401,0.011733874053397876
7.2032071518343335,7.107481688800758,7.165996714127078,7.224511739453399,0.008253992621529064
7.205674178827371,7.110204560948425,7.168561675168294,7.226918789388163,0.005806129662396345
7.207405927480861,7.112115459117496,7.1703620046389265,7.228608550160357,0.0040842224123909705
7.208622302138211,7.113457449888136,7.171626469181672,7.229795488475208,0.0028729762653960564
7.2094770544640525,7.114400365862751,7.172514974550941,7.230629583239131,0.002020945920204441
7.210077877917992,7.1150631084148115,7.173139504018488,7.231215899622165,0.0014215997749734077
7.210500300707112,7.115529038685327,7.173578584132011,7.231628129578695,0.001


==> fig/priv_curve_SecAgg_ADULT_n-90_alpha-inf.csv <==
5.60206362739377,5.245295139928391,5.45386202407459,5.6624289082207895,0.7994099969591135
6.384259858319995,6.126689620777371,6.287187740622134,6.447685860466897,0.5623312630125227
6.707561763444257,6.497322987416869,6.6312425501322325,6.765162112847596,0.3955622903943144
6.885138405115407,6.71511919643295,6.823002450067124,6.930885703701297,0.2782515144965566
6.993500096918905,6.843573211729373,6.938522444088784,7.033471676448196,0.19573125952539058
7.063250436063529,6.924810312510624,7.012387136872505,7.099963961234385,0.13768380030100386
7.10955431361384,6.978186916172945,7.061232315384707,7.14427771459647,0.0968513098586974
7.140887344459898,7.014074536799271,7.094205080748265,7.1743356246972585,0.06812839419625623
7.162354234392306,7.038559451403574,7.116759907739836,7.194960364076098,0.04792375139306047
7.177183326773554,7.0554263807866455,7.132324228150928,7.2092220755152105,0.0337111416565587
7.187484396772367,7.067120970786255,7.143128356089922,7.219135741393589,0.023713524896407163
7.194667454367679,7.075265212110321,7.150658537378985,7.226051862647648,0.01668087271387671
7.199689517542925,7.080954207019807,7.155921523893362,7.230888840766917,0.011733874053397876
7.2032071518343335,7.084936512426326,7.159607048761449,7.234277585096573,0.008253992621529064
7.205674178827371,7.087728219505324,7.162191401763641,7.236654584021958,0.005806129662396345
7.207405927480861,7.089687287058608,7.164005301776082,7.238323316493556,0.0040842224123909705
7.208622302138211,7.0910630382077535,7.165279277680108,7.239495517152463,0.0028729762653960564
7.2094770544640525,7.092029641495127,7.166174456610953,7.240319271726779,0.002020945920204441
7.210077877917992,7.092709016472784,7.166803672075804,7.240898327678823,0.0014215997749734077
7.210500300707112,7.093186631723753,7.1672460443243775,7.241305456925002,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-20_alpha-inf.csv <==
5.60206363,5.60206362739377,5.60206362739377,5.60206362739377,0.7994099969591135
6.38425986,6.384259858319995,6.384259858319995,6.384259858319995,0.5623312630125227
6.70756176,6.707561763444258,6.707561763444258,6.707561763444258,0.3955622903943144
6.88513841,6.885138405115407,6.885138405115407,6.885138405115407,0.2782515144965566
6.9935001,6.993500096918905,6.993500096918905,6.993500096918905,0.19573125952539058
7.06325044,7.063250436063529,7.063250436063529,7.063250436063529,0.13768380030100386
7.10955431,7.10955431361384,7.10955431361384,7.10955431361384,0.0968513098586974
7.14088734,7.140887344459898,7.140887344459898,7.140887344459898,0.06812839419625623
7.16235423,7.162354234392306,7.162354234392306,7.162354234392306,0.04792375139306047
7.17718333,7.177183326773554,7.177183326773554,7.177183326773554,0.0337111416565587
7.1874844,7.187484396772367,7.187484396772367,7.187484396772367,0.023713524896407163
7.19466745,7.194667454367679,7.194667454367679,7.194667454367679,0.01668087271387671
7.19968952,7.199689517542925,7.199689517542925,7.199689517542925,0.011733874053397876
7.20320715,7.2032071518343335,7.2032071518343335,7.2032071518343335,0.008253992621529064
7.20567418,7.205674178827371,7.205674178827371,7.205674178827371,0.005806129662396345
7.20740593,7.2074059274808615,7.2074059274808615,7.2074059274808615,0.0040842224123909705
7.2086223,7.208622302138211,7.208622302138211,7.208622302138211,0.0028729762653960564
7.20947705,7.2094770544640525,7.2094770544640525,7.2094770544640525,0.002020945920204441
7.21007788,7.210077877917992,7.210077877917992,7.210077877917992,0.0014215997749734077
7.2105003,7.210500300707113,7.210500300707113,7.210500300707113,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-40_alpha-inf.csv <==
5.60206363,4.858779399398441,5.353988273792817,5.849197148187193,0.7994099969591135
6.38425986,5.815279453495196,6.1944561655474075,6.573632877599619,0.5623312630125227
6.70756176,6.189127639162686,6.5346464930159796,6.880165346869273,0.3955622903943144
6.88513841,6.387021713187036,6.719012517676887,7.051003322166738,0.2782515144965566
6.9935001,6.505849759484859,6.830871928493297,7.155894097501734,0.19573125952539058
7.06325044,6.581677075452356,6.902653185744221,7.223629296036085,0.13768380030100386
7.10955431,6.631756220419945,6.950218779842688,7.268681339265431,0.0968513098586974
7.14088734,6.66553383445301,6.982368815808553,7.299203797164097,0.06812839419625623
7.16235423,6.688626368246342,7.004379017656059,7.320131667065776,0.04792375139306047
7.17718333,6.70455573116972,7.019575837361614,7.334595943553508,0.0337111416565587
7.1874844,6.715610396243709,7.0301287714413805,7.344647146639052,0.023713524896407163
7.19466745,6.723313817410538,7.037485743734651,7.351657670058764,0.01668087271387671
7.19968952,6.728697215701501,7.04262857172302,7.356559927744539,0.011733874053397876
7.20320715,6.7324667350397265,7.046230390723773,7.359994046407819,0.008253992621529064
7.20567418,6.735109826298649,7.048756261753856,7.362402697209063,0.005806129662396345
7.20740593,6.736964874686514,7.050529219558382,7.3640935644302505,0.0040842224123909705
7.2086223,6.738267712006657,7.051774491719816,7.365281271432975,0.0028729762653960564
7.20947705,6.739183151739601,7.052649526964399,7.366115902189197,0.002020945920204441
7.21007788,6.739826598951593,7.053264596115416,7.366702593279239,0.0014215997749734077
7.2105003,6.740278972219133,7.053697028944258,7.367115085669384,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-50_alpha-inf.csv <==
5.60206363,5.572011653880485,5.572011653880485,5.572011653880485,0.7994099969591135
6.38425986,6.370626046012332,6.370626046012332,6.370626046012332,0.5623312630125227
6.70756176,6.697712838951916,6.697712838951916,6.697712838951916,0.3955622903943144
6.88513841,6.876898553836311,6.876898553836311,6.876898553836311,0.2782515144965566
6.9935001,6.986109588839764,6.986109588839764,6.986109588839764,0.19573125952539058
7.06325044,7.05635957106306,7.05635957106306,7.05635957106306,0.13768380030100386
7.10955431,7.102976275736544,7.102976275736544,7.102976275736544,0.0968513098586974
7.14088734,7.134512869019984,7.134512869019984,7.134512869019984,0.06812839419625623
7.16235423,7.156115563992999,7.156115563992999,7.156115563992999,0.04792375139306047
7.17718333,7.1710367704305185,7.1710367704305185,7.1710367704305185,0.0337111416565587
7.1874844,7.181401023531898,7.181401023531898,7.181401023531898,0.023713524896407163
7.19466745,7.1886277535351795,7.1886277535351795,7.1886277535351795,0.01668087271387671
7.19968952,7.1936801635244105,7.1936801635244105,7.1936801635244105,0.011733874053397876
7.20320715,7.197218962696647,7.197218962696647,7.197218962696647,0.008253992621529064
7.20567418,7.199700788662301,7.199700788662301,7.199700788662301,0.005806129662396345
7.20740593,7.201442903651064,7.201442903651064,7.201442903651064,0.0040842224123909705
7.2086223,7.202666548799082,7.202666548799082,7.202666548799082,0.0028729762653960564
7.20947705,7.2035264048140055,7.2035264048140055,7.2035264048140055,0.002020945920204441
7.21007788,7.204130813133131,7.204130813133131,7.204130813133131,0.0014215997749734077
7.2105003,7.204555755047532,7.204555755047532,7.204555755047532,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-60_alpha-1.csv <==
5.60206362739377,5.60206362739377,5.60206362739377,5.60206362739377,0.7994099969591135
6.384259858319995,6.384259858319995,6.384259858319995,6.384259858319995,0.5623312630125227
6.707561763444257,6.707561763444258,6.707561763444258,6.707561763444258,0.3955622903943144
6.885138405115407,6.885138405115407,6.885138405115407,6.885138405115407,0.2782515144965566
6.993500096918905,6.993500096918905,6.993500096918905,6.993500096918905,0.19573125952539058
7.063250436063529,7.063250436063529,7.063250436063529,7.063250436063529,0.13768380030100386
7.10955431361384,7.10955431361384,7.10955431361384,7.10955431361384,0.0968513098586974
7.140887344459898,7.140887344459898,7.140887344459898,7.140887344459898,0.06812839419625623
7.162354234392306,7.162354234392306,7.162354234392306,7.162354234392306,0.04792375139306047
7.177183326773554,7.177183326773554,7.177183326773554,7.177183326773554,0.0337111416565587
7.187484396772367,7.187484396772367,7.187484396772367,7.187484396772367,0.023713524896407163
7.194667454367679,7.194667454367679,7.194667454367679,7.194667454367679,0.01668087271387671
7.199689517542925,7.199689517542923,7.199689517542924,7.199689517542925,0.011733874053397876
7.2032071518343335,7.203207151834332,7.203207151834333,7.2032071518343335,0.008253992621529064
7.205674178827371,7.205674178827371,7.205674178827371,7.205674178827371,0.005806129662396345
7.207405927480861,7.2074059274808615,7.2074059274808615,7.2074059274808615,0.0040842224123909705
7.208622302138211,7.208622302138211,7.208622302138211,7.208622302138211,0.0028729762653960564
7.2094770544640525,7.2094770544640525,7.2094770544640525,7.2094770544640525,0.002020945920204441
7.210077877917992,7.210077877917992,7.210077877917992,7.210077877917992,0.0014215997749734077
7.210500300707112,7.210500300707113,7.210500300707113,7.210500300707113,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-60_alpha-inf.csv <==
5.60206363,5.599549279263587,5.600978225228793,5.602407171194,0.7994099969591135
6.38425986,6.383110778819782,6.3837637945293455,6.384416810238909,0.5623312630125227
6.70756176,6.706730276678861,6.707202801881822,6.707675327084783,0.3955622903943144
6.88513841,6.8844422629803,6.8848378717302525,6.885233480480205,0.2782515144965566
6.9935001,6.992875474517445,6.993230438788858,6.993585403060272,0.19573125952539058
7.06325044,7.062667911958121,7.0629989519546,7.063329991951079,0.13768380030100386
7.10955431,7.108998156878491,7.109314212444635,7.109630268010778,0.0968513098586974
7.14088734,7.140348349425472,7.140654652104104,7.140960954782735,0.06812839419625623
7.16235423,7.161826690385818,7.162126485522036,7.162426280658253,0.04792375139306047
7.17718333,7.176663550579814,7.176958931322528,7.177254312065243,0.0337111416565587
7.1874844,7.186969949066029,7.18726230166785,7.187554654269672,0.023713524896407163
7.19466745,7.194156689908665,7.194446949348179,7.194737208787693,0.01668087271387671
7.19968952,7.199181312560836,7.199470117468735,7.199758922376634,0.011733874053397876
7.20320715,7.202700731957982,7.202988522403753,7.203276312849523,0.008253992621529064
7.20567418,7.205169007158175,7.205456088257293,7.205743169356411,0.005806129662396345
7.20740593,7.206901630161513,7.207188214374279,7.207474798587044,0.0040842224123909705
7.2086223,7.2081186180541446,7.20840485376999,7.208691089485835,0.0028729762653960564
7.20947705,7.208973800857057,7.209259791936082,7.209545783015107,0.002020945920204441
7.21007788,7.209574926682133,7.209860745925963,7.210146565169793,0.0014215997749734077
7.2105003,7.209997561951447,7.210283260444416,7.210568958937385,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-70_alpha-1.csv <==
5.60206362739377,5.584733352945783,5.595088540527524,5.605443728109265,0.7994099969591135
6.384259858319995,6.376389581664958,6.381088779534433,6.385787977403908,0.5623312630125227
6.707561763444257,6.701875031154892,6.705269896920482,6.708664762686072,0.3955622903943144
6.885138405115407,6.880380274200969,6.883220577647887,6.886060881094806,0.2782515144965566
6.993500096918905,6.989232199013851,6.991779766828048,6.994327334642246,0.19573125952539058
7.063250436063529,7.059270951480885,7.061646307854872,7.064021664228859,0.13768380030100386
7.10955431361384,7.105755413994062,7.108022947126567,7.110290480259071,0.0968513098586974
7.140887344459898,7.137205958578594,7.139403328517969,7.141600698457344,0.06812839419625623
7.162354234392306,7.158751248494264,7.160901809361116,7.163052370227968,0.04792375139306047
7.177183326773554,7.173633518885954,7.1757523299016714,7.1778711409173885,0.0337111416565587
7.187484396772367,7.183971065226894,7.186068098249741,7.188165131272589,0.023713524896407163
7.194667454367679,7.191179335578711,7.193261315540951,7.195343295503192,0.01668087271387671
7.199689517542925,7.196218918518858,7.198290438490199,7.2003619584615395,0.011733874053397876
7.2032071518343335,7.199748771717762,7.20181299653615,7.203877221354538,0.008253992621529064
7.205674178827371,7.202224342471545,7.204283466347766,7.206342590223987,0.005806129662396345
7.207405927480861,7.203962075839512,7.206017626623189,7.208073177406866,0.0040842224123909705
7.208622302138211,7.2051826479163825,7.2072356926897,7.209288737463018,0.0028729762653960564
7.2094770544640525,7.206040346720185,7.208091632341208,7.210142917962232,0.002020945920204441
7.210077877917992,7.2066432398009646,7.208693289781529,7.210743339762093,0.0014215997749734077
7.210500300707112,7.207067116940802,7.209116298622765,7.211165480304727,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-70_alpha-inf.csv <==
5.60206362739377,5.340415199945652,5.514847484911064,5.689279769876475,0.7994099969591135
6.384259858319995,6.153467132711501,6.30732894978383,6.461190766856159,0.5623312630125227
6.707561763444257,6.549880942767944,6.655001489885487,6.760122037003031,0.3955622903943144
6.885138405115407,6.756104741922024,6.8421271840509466,6.928149626179869,0.2782515144965566
6.993500096918905,6.879071375194352,6.955357189677388,7.031643004160424,0.19573125952539058
7.063250436063529,6.957255808470048,7.027918893532369,7.098581978594689,0.13768380030100386
7.10955431361384,7.008782672886326,7.075963766704669,7.143144860523012,0.0968513098586974
7.140887344459898,7.043491010724152,7.108421899881316,7.17335278903848,0.06812839419625623
7.162354234392306,7.067199575846175,7.130636014876929,7.194072453907683,0.04792375139306047
7.177183326773554,7.083544574734538,7.145970409427216,7.208396244119894,0.0337111416565587
7.187484396772367,7.094883309506372,7.156617367683703,7.218351425861034,0.023713524896407163
7.194667454367679,7.102782595835821,7.164039168190394,7.225295740544967,0.01668087271387671
7.199689517542925,7.108301863035345,7.169226966040398,7.230152069045451,0.011733874053397876
7.2032071518343335,7.112166029205973,7.172860110958213,7.233554192710454,0.008253992621529064
7.205674178827371,7.114875244789882,7.175407867481542,7.235940490173201,0.005806129662396345
7.207405927480861,7.116776584834472,7.177196146598732,7.237615708362991,0.0040842224123909705
7.208622302138211,7.1181118758742805,7.1784521600502345,7.238792444226188,0.0028729762653960564
7.2094770544640525,7.119050090744666,7.179334733224257,7.239619375703849,0.002020945920204441
7.210077877917992,7.119709532159383,7.179955095998456,7.240200659837529,0.0014215997749734077
7.210500300707112,7.120173143151903,7.18039124818871,7.2406093532255165,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-75_alpha-inf.csv <==
5.60206362739377,5.18191277101955,5.455584002718093,5.7292552344166365,0.7994099969591135
6.384259858319995,5.973410545133773,6.2443701583375795,6.515329771541386,0.5623312630125227
6.707561763444257,6.298839794702064,6.5691934466729744,6.839547098643885,0.3955622903943144
6.885138405115407,6.477318885701737,6.747417126447512,7.017515367193286,0.2782515144965566
6.993500096918905,6.586156460769212,6.856120415274835,7.1260843697804575,0.19573125952539058
7.063250436063529,6.6561865953484505,6.92607172519065,7.19595685503285,0.13768380030100386
7.10955431361384,6.702665595627079,6.972501438136733,7.242337280646388,0.0968513098586974
7.140887344459898,6.740700577110822,7.006112427712692,7.271524278314562,0.06812839419625623
7.162354234392306,6.774115653415705,7.031591461496376,7.289067269577047,0.04792375139306047
7.177183326773554,6.796916938675725,7.049097902329381,7.301278865983036,0.0337111416565587
7.187484396772367,6.8126263057989265,7.061215422355156,7.3098045389113855,0.023713524896407163
7.194667454367679,6.823519593184783,7.069644681679503,7.3157697701742235,0.01668087271387671
7.199689517542925,6.831106490289825,7.075528261847685,7.319950033405545,0.011733874053397876
7.2032071518343335,6.836406523592021,7.079644612874863,7.322882702157705,0.008253992621529064
7.205674178827371,6.8401167391287085,7.082529241078987,7.324941743029266,0.005806129662396345
7.207405927480861,6.842717796533827,7.084553004354608,7.326388212175389,0.0040842224123909705
7.208622302138211,6.844543123182031,7.085973937574666,7.327404751967301,0.0028729762653960564
7.2094770544640525,6.845824978348169,7.086972162814268,7.328119347280367,0.002020945920204441
7.210077877917992,6.846725621882919,7.087673702664209,7.3286217834455,0.0014215997749734077
7.210500300707112,6.847358642961335,7.088166870445798,7.328975097930262,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-80_alpha-inf.csv <==
5.60206362739377,5.4614340010649896,5.55236747610965,5.64330095115431,0.7994099969591135
6.384259858319995,6.323873602114254,6.362849876150269,6.4018261501862845,0.5623312630125227
6.707561763444257,6.664454361783542,6.692266734828157,6.720079107872771,0.3955622903943144
6.885138405115407,6.849252361634841,6.872401640292695,6.8955509189505495,0.2782515144965566
6.993500096918905,6.961396740627205,6.982104028254438,7.002811315881672,0.19573125952539058
7.063250436063529,7.033363060227979,7.052639978032872,7.071916895837765,0.13768380030100386
7.10955431361384,7.081050899887202,7.099434574412827,7.117818248938452,0.0968513098586974
7.140887344459898,7.113283073806287,7.131086450508181,7.148889827210074,0.06812839419625623
7.162354234392306,7.135349196045648,7.152765847994337,7.170182499943025,0.04792375139306047
7.177183326773554,7.150584453069362,7.167738986000107,7.184893518930853,0.0337111416565587
7.187484396772367,7.161163988163972,7.178138816101821,7.195113644039671,0.023713524896407163
7.194667454367679,7.168539459027669,7.185390116145266,7.202240773262862,0.01668087271387671
7.199689517542925,7.17369519489424,7.190459589148429,7.207223983402619,0.011733874053397876
7.2032071518343335,7.177306042302813,7.194010283753302,7.210714525203791,0.008253992621529064
7.205674178827371,7.179838238892651,7.196500424896786,7.213162610900921,0.005806129662396345
7.207405927480861,7.181615633818682,7.198248363306004,7.214881092793327,0.0040842224123909705
7.208622302138211,7.182864021034431,7.199476092170558,7.216088163306686,0.0028729762653960564
7.2094770544640525,7.183741244466402,7.20033881456213,7.216936384657858,0.002020945920204441
7.210077877917992,7.184357851355857,7.200945236103914,7.217532620851971,0.0014215997749734077
7.210500300707112,7.184791365136647,7.201371592663827,7.217951820191008,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-90_alpha-1.csv <==
5.60206362739377,5.5970070527406195,5.59931862014592,5.60163018755122,0.7994099969591135
6.384259858319995,6.381949990446561,6.383005888939245,6.3840617874319285,0.5623312630125227
6.707561763444257,6.705890490679963,6.70665446517337,6.707418439666778,0.3955622903943144
6.885138405115407,6.883739234370732,6.884378823015927,6.885018411661123,0.2782515144965566
6.993500096918905,6.992244702462978,6.9928185670772836,6.993392431691589,0.19573125952539058
7.063250436063529,7.062079668769917,7.0626148481308295,7.063150027491742,0.13768380030100386
7.10955431361384,7.108436549553377,7.108947499814789,7.109458450076201,0.0968513098586974
7.140887344459898,7.139804078064532,7.140299258600484,7.140794439136435,0.06812839419625623
7.162354234392306,7.161293986113661,7.161778644513802,7.162263302913944,0.04792375139306047
7.177183326773554,7.176138692752337,7.176616213502645,7.177093734252953,0.0337111416565587
7.187484396772367,7.186450473619295,7.186923098177701,7.187395722736107,0.023713524896407163
7.194667454367679,7.193640934940532,7.1941101750809695,7.194579415221407,0.01668087271387671
7.199689517542925,7.198668142931036,7.19913503125529,7.1996019195795435,0.011733874053397876
7.2032071518343335,7.202189365465851,7.202654613519743,7.203119861573636,0.008253992621529064
7.205674178827371,7.204658901479258,7.205123002601082,7.205587103722907,0.005806129662396345
7.207405927480861,7.206392407661576,7.206855705375789,7.207319003090002,0.0040842224123909705
7.208622302138211,7.207610014981302,7.2080727492166785,7.208535483452055,0.0028729762653960564
7.2094770544640525,7.208465632607501,7.208927971293832,7.209390309980163,0.002020945920204441
7.210077877917992,7.209067063856388,7.209529124705429,7.20999118555447,0.0014215997749734077
7.210500300707112,7.209489913750979,7.20995177936012,7.21041364496926,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-90_alpha-inf.csv <==
5.60206363,4.8482825449054525,5.350489319796299,5.852696094687146,0.7994099969591135
6.38425986,6.126211989931944,6.298100403390584,6.469988816849224,0.5623312630125227
6.70756176,6.532552893683078,6.649121633109667,6.765690372536256,0.3955622903943144
6.88513841,6.742310254140897,6.8374420824287725,6.932573910716648,0.2782515144965566
6.9935001,6.867007291372935,6.951257820691032,7.035508350009128,0.19573125952539058
7.06325044,6.946169907172995,7.024150842639136,7.102131778105277,0.13768380030100386
7.10955431,6.998294936908205,7.07239839704031,7.146501857172415,0.0968513098586974
7.14088734,7.033386779615743,7.1049865083566885,7.176586237097634,0.06812839419625623
7.16235423,7.057348730353816,7.127286515252678,7.1972243001515395,0.04792375139306047
7.17718333,7.073864486227059,7.142678798860485,7.211493111493912,0.0337111416565587
7.1874844,7.085319832655905,7.1533652931040965,7.221410753552288,0.023713524896407163
7.19466745,7.093299478153644,7.16081433997373,7.228329201793817,0.01668087271387671
7.19968952,7.098874468198715,7.166021031739923,7.233167595281132,0.011733874053397876
7.20320715,7.102777440882384,7.1696673350909705,7.2365572292995575,0.008253992621529064
7.20567418,7.105513763364678,7.172224283126662,7.238934802888645,0.005806129662396345
7.20740593,7.107434077693123,7.174018996196392,7.240603914699662,0.0040842224123909705
7.2086223,7.10878266984615,7.17527951993485,7.241776370023549,0.0028729762653960564
7.20947705,7.109730218485623,7.17616525812443,7.2426002977632375,0.002020945920204441
7.21007788,7.11039621439726,7.1767878434918995,7.243179472586539,0.0014215997749734077
7.2105003,7.110864430516932,7.1772255572596695,7.243586684002407,0.001


==> fig/priv_curve_SecAgg_EMNIST_n-95_alpha-inf.csv <==
5.60206363,2.270812191823757,4.422731183071923,6.574650174320088,0.7994099969591135
6.38425986,3.448263332355324,5.370470638543947,7.292677944732569,0.5623312630125227
6.70756176,3.9119945661371656,5.750934072256202,7.589873578375238,0.3955622903943144
6.88513841,4.162917752315045,5.9572085395276115,7.751499326740178,0.2782515144965566
6.9935001,4.310427549331624,6.080827868370834,7.851228187410044,0.19573125952539058
7.06325044,4.402150633263694,6.159190670082602,7.916230706901509,0.13768380030100386
7.10955431,4.461842951040241,6.210759913957288,7.959676876874335,0.0968513098586974
7.14088734,4.501742426921406,6.245469030268742,7.989195633616078,0.06812839419625623
7.16235423,4.5288623008690525,6.269166855148518,8.009471409427983,0.04792375139306047
7.17718333,4.5474979684582255,6.2854995815352,8.023501194612175,0.0337111416565587
7.1874844,4.560397251405656,6.296827610682323,8.033257969958989,0.023713524896407163
7.19466745,4.569370166897874,6.30471842309002,8.040066679282166,0.01668087271387671
7.19968952,4.575633066619917,6.310231289485161,8.044829512350406,0.011733874053397876
7.20320715,4.580014705259254,6.3140907442892935,8.048166783319333,0.008253992621529064
7.20567418,4.583085184210813,6.316796545396311,8.050507906581808,0.005806129662396345
7.20740593,4.585239304342441,6.318695434947245,8.05215156555205,0.0040842224123909705
7.2086223,4.586751748503474,6.320028978509603,8.053306208515732,0.0028729762653960564
7.20947705,4.587814253347518,6.320965952529541,8.054117651711564,0.002020945920204441
7.21007788,4.588560963967639,6.321624515382053,8.054688066796468,0.0014215997749734077
7.2105003,4.5890858837839925,6.322087505555295,8.055089127326598,0.001


==> fig/priv_curve_SecAgg_MNIST_n-100.csv <==
[6.29686946],nan,-inf,nan,0.7994099969591135
[7.07806606],4.022879288171438,6.159182172308398,8.295485056445358,0.5623312630125227
[7.40113504],4.558442780613799,6.5661143981805425,8.573786015747286,0.3955622903943144
[7.57861237],4.908973108282376,6.800245330462862,8.691517552643347,0.2782515144965566
[7.68692157],5.162733135863221,6.956506655183655,8.75028017450409,0.19573125952539058
[7.75664101],5.360357471071891,7.06456807159976,8.76877867212763,0.13768380030100386
[7.80292554],5.506819644577119,7.1404931670230285,8.774166689468938,0.0968513098586974
[7.83424597],5.6679516718848575,7.208884633127171,8.749817594369485,0.06812839419625623
[7.85570446],5.7772221129965144,7.25526140406765,8.733300695138787,0.04792375139306047
[7.87052785],5.8429551993246065,7.284741262000234,8.726527324675862,0.0337111416565587
[7.880825],5.9021137193451985,7.308606083176682,8.715098447008165,0.023713524896407163
[7.88800536],5.940220596236115,7.324432279965204,8.708643963694293,0.01668087271387671
[7.89302554],5.965495044383737,7.335141921675039,8.70478879896634,0.011733874053397876
[7.89654187],5.99259546760135,7.345024579703548,8.697453691805745,0.008253992621529064
[7.89900798],6.019196999166321,7.353882416080049,8.688567832993776,0.005806129662396345
[7.90073908],6.039439413995627,7.36049857532487,8.681557736654113,0.0040842224123909705
[7.90195501],6.056829801655252,7.365951555598221,8.675073309541188,0.0028729762653960564
[7.90280944],6.068663103292717,7.3696852830380895,8.670707462783461,0.002020945920204441
[7.90341004],6.076800702918604,7.372264084948041,8.667727466977478,0.0014215997749734077
[7.90383231],6.082436439776982,7.374055463331551,8.66567448688612,0.001


==> fig/priv_curve_SecAgg_MNIST_n-100_alpha-inf.csv <==
[6.29686946],5.511854091011427,6.031488006701858,6.551121922392289,0.7994099969591135
[7.07806606],6.617776740985022,6.927915721169091,7.23805470135316,0.5623312630125227
[7.40113504],7.041932281499917,7.2864528571191185,7.53097343273832,0.3955622903943144
[7.57861237],7.257073977779003,7.477508142674182,7.697942307569361,0.2782515144965566
[7.68692157],7.384196882556744,7.592687165118489,7.801177447680234,0.19573125952539058
[7.75664101],7.4646629609310695,7.66635959809455,7.86805623525803,0.13768380030100386
[7.80292554],7.51755926023647,7.715087245593106,7.912615230949743,0.0968513098586974
[7.83424597],7.553134825054802,7.7479846394247005,7.942834453794599,0.06812839419625623
[7.85570446],7.577411622998678,7.770489650767179,7.96356767853568,0.04792375139306047
[7.87052785],7.594137378623384,7.786020390054496,7.977903401485608,0.0337111416565587
[7.880825],7.605735115064318,7.796801579513928,7.9878680439635374,0.023713524896407163
[7.88800536],7.613812397211131,7.804315950575726,7.99481950394032,0.01668087271387671
[7.89302554],7.6194548559126805,7.809567972439912,7.999681088967144,0.011733874053397876
[7.89654187],7.623404701023194,7.813245860556252,8.00308702008931,0.008253992621529064
[7.89900798],7.626173708802526,7.815824878804655,8.005476048806784,0.005806129662396345
[7.90073908],7.628116874834542,7.817635044409887,8.007153213985234,0.0040842224123909705
[7.90195501],7.629481472752201,7.818906402373938,8.008331331995674,0.0028729762653960564
[7.90280944],7.630440246465789,7.819799744175775,8.00915924188576,0.002020945920204441
[7.90341004],7.631114121745906,7.820427669521919,8.009741217297933,0.0014215997749734077
[7.90383231],7.631587872221008,7.8208691353340285,8.010150398447049,0.001


==> fig/priv_curve_SecAgg_MNIST_n-200.csv <==
[6.29686946],nan,-inf,nan,0.7994099969591135
[7.07806606],2.4364337676160943,4.873242817050672,7.310051866485249,0.5623312630125227
[7.40113504],3.231900195093878,5.504236007685133,7.776571820276388,0.3955622903943144
[7.57861237],3.629764904605554,5.827975703308782,8.02618650201201,0.2782515144965566
[7.68692157],3.949295833152135,6.062805390109755,8.176314947067375,0.19573125952539058
[7.75664101],4.183388887734162,6.226382321276541,8.26937575481892,0.13768380030100386
[7.80292554],4.343398795088847,6.334161642772372,8.324924490455897,0.0968513098586974
[7.83424597],4.472621093078613,6.41646899392137,8.360316894764127,0.06812839419625623
[7.85570446],4.561319481374817,6.4719778921886,8.382636303002384,0.04792375139306047
[7.87052785],4.635332746814916,6.512680996178922,8.390029245542928,0.0337111416565587
[7.880825],4.70820325194858,6.546200287717419,8.384197323486257,0.023713524896407163
[7.88800536],4.776974752393922,6.574132970749763,8.371291189105603,0.01668087271387671
[7.89302554],4.8205705668403755,6.5924011081164595,8.364231649392543,0.011733874053397876
[7.89654187],4.857615971332161,6.6068810688397335,8.356146166347306,0.008253992621529064
[7.89900798],4.889800725991627,6.618661815028292,8.347522904064958,0.005806129662396345
[7.90073908],4.985207928392516,6.646241775679121,8.307275622965726,0.0040842224123909705
[7.90195501],5.118363130160404,6.6833629644246,8.248362798688797,0.0028729762653960564
[7.90280944],5.190038602919667,6.703723245229486,8.217407887539304,0.002020945920204441
[7.90341004],5.2333780527499165,6.716187102048499,8.198996151347082,0.0014215997749734077
[7.90383231],5.26113697629681,6.724237072990104,8.187337169683397,0.001


==> fig/priv_curve_SecAgg_MNIST_n-200_alpha-inf.csv <==
[6.29686946],5.561625264326339,5.888291299516366,6.214957334706393,0.7994099969591135
[7.07806606],6.799636610036659,6.918060724134731,7.036484838232804,0.5623312630125227
[7.40113504],7.207834903327016,7.289421615630563,7.371008327934111,0.3955622903943144
[7.57861237],7.419462032286128,7.486425887398333,7.5533897425105385,0.2782515144965566
[7.68692157],7.54535039278708,7.6048216162424165,7.664292839697753,0.19573125952539058
[7.75664101],7.625272972623025,7.680406246032438,7.735539519441851,0.13768380030100386
[7.80292554],7.677894810367971,7.730337743965814,7.7827806775636565,0.0968513098586974
[7.83424597],7.71331830476722,7.764021037569693,7.814723770372166,0.06812839419625623
[7.85570446],7.7375050985754426,7.78705141019802,7.836597721820598,0.04792375139306047
[7.87052785],7.754174969010647,7.802938956540281,7.851702944069915,0.0337111416565587
[7.880825],7.765736769636609,7.813965099910384,7.862193430184158,0.023713524896407163
[7.88800536],7.773790347810505,7.821648883259741,7.869507418708976,0.01668087271387671
[7.89302554],7.779416879917311,7.82701867250465,7.874620465091989,0.011733874053397876
[7.89654187],7.783355881104401,7.8307787182611275,7.878201555417854,0.008253992621529064
[7.89900798],7.786117435165541,7.833415194066161,7.880712952966781,0.005806129662396345
[7.90073908],7.7880554430135955,7.835265612741251,7.882475782468907,0.0040842224123909705
[7.90195501],7.7894164541397855,7.836565205077269,7.883713956014753,0.0028729762653960564
[7.90280944],7.790372725248782,7.837478367948779,7.8845840106487755,0.002020945920204441
[7.90341004],7.791044850189928,7.838120216386152,7.885195582582376,0.0014215997749734077
[7.90383231],7.791517374387271,7.838571466427453,7.885625558467635,0.001


==> fig/priv_curve_SecAgg_MNIST_n-300.csv <==
[6.29686946],3.1362797392969153,4.920664141170929,6.705048543044942,0.7994099969591135
[7.07806606],4.7743085249382355,6.162453702897858,7.550598880857481,0.5623312630125227
[7.40113504],5.53980155595991,6.6744396134339254,7.809077670907941,0.3955622903943144
[7.57861237],5.989521906652862,6.955039496281884,7.9205570859109065,0.2782515144965566
[7.68692157],6.275234770796435,7.127007755142396,7.978780739488356,0.19573125952539058
[7.75664101],6.47233549200445,7.243986693977808,8.015637895951166,0.13768380030100386
[7.80292554],6.597595047384509,7.320543977573803,8.043492907763097,0.0968513098586974
[7.83424597],6.6764508102587286,7.370297850740732,8.064144891222735,0.06812839419625623
[7.85570446],6.727649121846182,7.403413728952512,8.079178336058844,0.04792375139306047
[7.87052785],6.7768935385866,7.430538806327955,8.084184074069311,0.0337111416565587
[7.880825],6.809803899699301,7.448993090157648,8.088182280615996,0.023713524896407163
[7.88800536],6.831969082310266,7.461622889693058,8.09127669707585,0.01668087271387671
[7.89302554],6.847114385957408,7.4703453307469925,8.093576275536577,0.011733874053397876
[7.89654187],6.857559864849055,7.476404725104109,8.095249585359163,0.008253992621529064
[7.89900798],6.864808592336225,7.4806305930379535,8.096452593739683,0.005806129662396345
[7.90073908],6.869859955435015,7.483585546836404,8.097311138237794,0.0040842224123909705
[7.90195501],6.8733901310045225,7.485655555679837,8.097920980355152,0.0028729762653960564
[7.90280944],6.87586208488694,7.487107457314687,8.098352829742435,0.002020945920204441
[7.90341004],6.877595405168331,7.488126704957151,8.09865800474597,0.0014215997749734077
[7.90383231],6.878811959502093,7.488842659554612,8.098873359607131,0.001


==> fig/priv_curve_SecAgg_MNIST_n-300_alpha-inf.csv <==
[6.29686946],4.688538045294664,5.464283159274685,6.240028273254706,0.7994099969591135
[7.07806606],6.157861233101591,6.649859672724676,7.141858112347761,0.5623312630125227
[7.40113504],6.838445329621817,7.1291024593302925,7.419759589038768,0.3955622903943144
[7.57861237],7.143512513525176,7.3635851680364315,7.583657822547687,0.2782515144965566
[7.68692157],7.310692292044565,7.499078624067091,7.6874649560896176,0.19573125952539058
[7.75664101],7.412874130931781,7.584033210191906,7.755192289452031,0.13768380030100386
[7.80292554],7.478754944498364,7.639600191877733,7.800445439257102,0.0968513098586974
[7.83424597],7.522545277314254,7.67686124645017,7.831177215586086,0.06812839419625623
[7.85570446],7.552204443451361,7.702240920699455,7.8522773979475495,0.04792375139306047
[7.87052785],7.572537654098433,7.719705297220012,7.866872940341592,0.0337111416565587
[7.880825],7.586589998143766,7.731805377938983,7.8770207577342,0.023713524896407163
[7.88800536],7.5963546160598465,7.740227878861478,7.884101141663109,0.01668087271387671
[7.89302554],7.603165127211692,7.746109269040564,7.889053410869436,0.011733874053397876
[7.89654187],7.607927473701504,7.750225294985457,7.89252311626941,0.008253992621529064
[7.89900798],7.611263562565049,7.753110278065023,7.894956993564997,0.005806129662396345
[7.90073908],7.613603448235038,7.755134573667519,7.8966656991,0.0040842224123909705
[7.90195501],7.6152460389569585,7.756556019158431,7.897865999359904,0.0028729762653960564
[7.90280944],7.616399833773702,7.757554672228812,7.898709510683922,0.002020945920204441
[7.90341004],7.617210632886526,7.758256546175559,7.899302459464592,0.0014215997749734077
[7.90383231],7.617780571546442,7.758749965288596,7.899719359030749,0.001


==> fig/priv_curve_SecAgg_MNIST_n-50.csv <==
[6.29686946],5.5250704630893015,6.028020148442589,6.530969833795876,0.7994099969591135
[7.07806606],6.547866780609359,6.896028014933762,7.244189249258165,0.5623312630125227
[7.40113504],6.972303471274534,7.254453557222722,7.53660364317091,0.3955622903943144
[7.57861237],7.21074012767826,7.453511062465511,7.696281997252761,0.2782515144965566
[7.68692157],7.347819482209365,7.5722883800087235,7.796757277808082,0.19573125952539058
[7.75664101],7.433489864367077,7.64791012726275,7.862330390158423,0.13768380030100386
[7.80292554],7.48941436187938,7.697800977736165,7.90618759359295,0.0968513098586974
[7.83424597],7.5268685638768185,7.731432930228925,7.935997296581031,0.06812839419625623
[7.85570446],7.5523592367322605,7.754418541297859,7.956477845863458,0.04792375139306047
[7.87052785],7.569890606228549,7.770271055785503,7.970651505342456,0.0337111416565587
[7.880825],7.5820327118813005,7.781271022770097,7.980509333658894,0.023713524896407163
[7.88800536],7.590482376702965,7.788935703092548,7.987389029482131,0.01668087271387671
[7.89302554],7.5963817302031,7.7942917358246735,7.992201741446247,0.011733874053397876
[7.89654187],7.60050983983806,7.798041954481174,7.995574069124287,0.008253992621529064
[7.89900798],7.6034030544914515,7.800671445702626,7.997939836913801,0.005806129662396345
[7.90073908],7.605433009242889,7.802516916474883,7.999600823706878,0.0040842224123909705
[7.90195501],7.606858371205501,7.803813011405445,8.00076765160539,0.0028729762653960564
[7.90280944],7.607859747599861,7.804723705830516,8.001587664061171,0.002020945920204441
[7.90341004],7.608563521628371,7.805363813830579,8.002164106032787,0.0014215997749734077
[7.90383231],7.609058269628719,7.805813837598535,8.002569405568352,0.001


==> fig/priv_curve_SecAgg_MNIST_n-50_alpha-inf.csv <==
6.29686946,6.280771217902675,6.282348178616049,6.283925139329423,0.7994099969591135
7.07806606,7.070727491795476,7.071443844897826,7.072160198000176,0.5623312630125227
7.40113504,7.395827858980819,7.396345496304265,7.396863133627712,0.3955622903943144
7.57861237,7.574170165345933,7.574603286920928,7.575036408495922,0.2782515144965566
7.68692157,7.682936270854296,7.683324772621297,7.683713274388299,0.19573125952539058
7.75664101,7.7529245985188515,7.7532868490610785,7.753649099603305,0.13768380030100386
7.80292554,7.799377512674147,7.799723326264662,7.800069139855176,0.0968513098586974
7.83424597,7.830807537531097,7.831142654865824,7.83147777220055,0.06812839419625623
7.85570446,7.852339141987029,7.852667123214607,7.852995104442185,0.04792375139306047
7.87052785,7.867212131656442,7.8675352725092464,7.867858413362051,0.0337111416565587
7.880825,7.877543313016597,7.877863133707875,7.878182954399152,0.023713524896407163
7.88800536,7.884747184285069,7.885064710048854,7.8853822358126395,0.01668087271387671
7.89302554,7.889783710617651,7.890099641687281,7.890415572756911,0.011733874053397876
7.89654187,7.893311432133692,7.893626251005998,7.893941069878303,0.008253992621529064
7.89900798,7.895785512413152,7.896099553609299,7.896413594805447,0.005806129662396345
7.90073908,7.897522201761881,7.897835698212958,7.898149194664035,0.0040842224123909705
7.90195501,7.898742041621112,7.89905515601149,7.899368270401867,0.0028729762653960564
7.90280944,7.899599226433439,7.899912072627217,7.900224918820994,0.002020945920204441
7.90341004,7.900201758485966,7.90051441629654,7.900827074107114,0.0014215997749734077
7.90383231,7.90062538192854,7.900937907360047,7.901250432791555,0.001


==> fig/priv_curve_dirichlet_n-100_d-10.csv <==
0,0.73929,NaN,NaN,NaN,0.9977
1.1111,0.57564,1.4264,1.4389,1.4514,0.51684
2.2222,0.39462,2.9633,2.994,3.0247,0.26774
3.3333,0.23232,3.9749,4.0382,4.1016,0.1387
4.4444,0.11511,4.7212,4.8329,4.9447,0.07185
5.5556,0.047268,5.28,5.4783,5.6765,0.037221
6.6667,0.015896,5.7058,5.9571,6.2084,0.019282
7.7778,0.0043392,5.9691,6.2439,6.5187,0.0099885
8.8889,0.00095509,6.0921,6.3769,6.6616,0.0051744
10,0.00016864,6.164,6.4487,6.7333,0.0026805


==> fig/priv_curve_dirichlet_n-100_d-15.csv <==
0,0.8958,NaN,NaN,NaN,0.9977
1.1111,0.82548,2.2592,2.2786,2.2981,0.71815
2.2222,0.72992,3.9918,4.0413,4.0907,0.51693
3.3333,0.6128,5.1132,5.2173,5.3214,0.37209
4.4444,0.48365,5.9177,6.1352,6.3527,0.26783
5.5556,0.35566,6.5946,6.8675,7.1404,0.19278
6.6667,0.24183,7.0701,7.3519,7.6337,0.13877
7.7778,0.15108,7.4387,7.7006,7.9625,0.099885
8.8889,0.086263,7.6744,7.9243,8.1742,0.071898
10,0.044824,7.8382,8.0712,8.3041,0.051752


==> fig/priv_curve_dirichlet_n-100_d-20.csv <==
0,0.9664,NaN,NaN,NaN,0.9977
1.1111,0.94295,3.3653,3.4368,3.5083,0.84653
2.2222,0.90803,5.1233,5.266,5.4087,0.71827
3.3333,0.85917,6.2091,6.4382,6.6673,0.60944
4.4444,0.79496,7.0233,7.2878,7.5523,0.5171
5.5556,0.71575,7.5945,7.865,8.1355,0.43875
6.6667,0.62406,7.9579,8.232,8.5061,0.37227
7.7778,0.52455,8.2378,8.4977,8.7576,0.31586
8.8889,0.42329,8.4583,8.6993,8.9403,0.268
10,0.32673,8.6221,8.8495,9.0768,0.2274


==> fig/priv_curve_dirichlet_n-100_d-5.csv <==
0,0.4677,NaN,NaN,NaN,0.9977
0.55556,0.323,0.38815,0.39519,0.40222,0.35865
1.1111,0.19801,1.4574,1.4703,1.4832,0.12892
1.6667,0.10619,2.161,2.1907,2.2205,0.046345
2.2222,0.049222,2.6945,2.7514,2.8083,0.01666
2.7778,0.019531,3.0918,3.1946,3.2974,0.0059887
3.3333,0.0065837,3.3601,3.5175,3.675,0.0021528
3.8889,0.0018739,3.536,3.7759,4.0159,0.00077387
4.4444,0.00044825,3.6129,3.8835,4.1542,0.00027818
5,8.9768e-05,3.6513,3.9258,4.2004,0.0001


==> fig/priv_curve_dirichlet_n-20_d-10_Ns-100000.csv <==
0.0,0.9880952512705032,nan,nan,nan,0.9977000638225533
0.3448275862068966,0.9858819848475644,3.966586884151471,4.003412105463291,4.040237326775111,0.92161964638807
0.6896551724137931,0.9833207143761639,5.579850652448035,5.697365410661787,5.814880168875539,0.8513408021186002
1.0344827586206897,0.9803694482168844,6.5191294152671855,6.679765741189309,6.840402067111432,0.7864211274059094
1.3793103448275863,0.976983447413057,7.219995641796121,7.4225267314713985,7.625057821146676,0.7264519544832344
1.7241379310344829,0.973115449225443,7.71985642030548,7.9334957247414355,8.14713502917739,0.6710557788716724
2.0689655172413794,0.9687159728250152,8.060639513829447,8.273741255061648,8.486842996293849,0.6198838829987066
2.413793103448276,0.9637337120670126,8.312224455295615,8.52039776430605,8.728571073316486,0.5726141410296032
2.7586206896551726,0.9581160184867709,8.502721268422889,8.707986791951807,8.913252315480726,0.5289489910931504
3.1034482758620694,0.9518094755104696,8.671431149352403,8.861329640751027,9.051228132149651,0.4886135621369455
3.4482758620689657,0.9447605623920675,8.818496927015365,8.991588470693369,9.164680014371372,0.45135394362083375
3.793103448275862,0.9369164036202404,8.940016981196333,9.099278393455457,9.25853980571458,0.41693558715625934
4.137931034482759,0.9282255965539633,9.037095517320697,9.188326990213685,9.339558463106673,0.3851418300298879
4.482758620689656,0.9186391069286823,9.126713703285322,9.266787299325054,9.406860895364787,0.3557725313171174
4.827586206896552,0.90811121872943,9.204409789656278,9.334637076525144,9.46486436339401,0.3286428119998466
5.172413793103448,0.8966005218691111,9.271275634343317,9.393557557362039,9.51583948038076,0.30358189115757056
5.517241379310345,0.8840709182655604,9.328326446733577,9.444819034568042,9.561311622402506,0.2804320109056577
5.862068965517242,0.8704926244107619,9.379237006120684,9.490041749489356,9.600846492858027,0.259047443313319
6.206896551724139,0.8558431464999027,9.423988505223523,9.530187137997668,9.636385770771813,0.23929357304984256
6.551724137931035,0.8401082027596842,9.462264946980781,9.564898061117894,9.667531175255007,0.2210460499843744
6.8965517241379315,0.8232825668939503,9.4970479519674,9.596759782567934,9.69647161316847,0.20419000640488244
7.241379310344828,0.8053708066395527,9.528192750070865,9.624815015968803,9.721437281866741,0.18861933392871408
7.586206896551724,0.7863878923598264,9.556346449836544,9.650829800472758,9.745313151108972,0.17423601555291907
7.931034482758621,0.7663596524292577,9.582282409935186,9.673977815203349,9.765673220471513,0.16094950863961002
8.275862068965518,0.7453230548779166,9.604087375992332,9.694145326125353,9.784203276258374,0.14867617495226815
8.620689655172415,0.7233262983274273,9.624845952513327,9.713451744773078,9.802057537032828,0.13733875415508692
8.965517241379311,0.7004286995827688,9.642528377788272,9.729853843491636,9.817179309195,0.12686587746104547
9.310344827586208,0.6767003702300649,9.66008823239443,9.745730293461671,9.831372354528911,0.11719161836713703
9.655172413793103,0.6522216800798156,9.675946683385549,9.760190734741977,9.844434786098406,0.10825507764864291
10.0,0.6270825111091446,9.690234263833398,9.773463480298783,9.856692696764169,0.1


==> fig/priv_curve_dirichlet_n-20_d-10_Ns-1000000.csv <==
0.0,0.9880952512705032,nan,nan,nan,0.9977000638225533
0.3448275862068966,0.9858819848475644,4.114444889121647,4.154688133735055,4.194931378348463,0.92161964638807
0.6896551724137931,0.9833207143761639,5.868207218733224,5.939795579775142,6.011383940817059,0.8513408021186002
1.0344827586206897,0.9803694482168844,6.912796938705607,7.0639842532817365,7.215171567857866,0.7864211274059094
1.3793103448275863,0.976983447413057,7.765285822244379,7.956934813589766,8.148583804935154,0.7264519544832344
1.7241379310344829,0.973115449225443,8.411626992149337,8.633392465116582,8.855157938083828,0.6710557788716724
2.0689655172413794,0.9687159728250152,8.989151951460142,9.240097869882431,9.49104378830472,0.6198838829987066
2.413793103448276,0.9637337120670126,9.4133405624816,9.700795525666333,9.988250488851065,0.5726141410296032
2.7586206896551726,0.9581160184867709,9.779321262788288,10.084783149644009,10.39024503649973,0.5289489910931504
3.1034482758620694,0.9518094755104696,10.038489159508401,10.362557495706238,10.686625831904074,0.4886135621369455
3.4482758620689657,0.9447605623920675,10.234853414982144,10.568708394146425,10.902563373310706,0.45135394362083375
3.793103448275862,0.9369164036202404,10.404888997876578,10.742521828256859,11.08015465863714,0.41693558715625934
4.137931034482759,0.9282255965539633,10.552681683423575,10.887424672339156,11.222167661254737,0.3851418300298879
4.482758620689656,0.9186391069286823,10.699300471820294,11.012537799299489,11.325775126778684,0.3557725313171174
4.827586206896552,0.90811121872943,10.814444597735834,11.115183236544402,11.41592187535297,0.3286428119998466
5.172413793103448,0.8966005218691111,10.912601506095966,11.202201345773508,11.49180118545105,0.30358189115757056
5.517241379310345,0.8840709182655604,10.992961606454973,11.274191771242192,11.555421936029411,0.2804320109056577
5.862068965517242,0.8704926244107619,11.060948865609397,11.337157048796072,11.613365231982748,0.259047443313319
6.206896551724139,0.8558431464999027,11.122857741368854,11.39246581655606,11.662073891743265,0.23929357304984256
6.551724137931035,0.8401082027596842,11.177495760188405,11.4418464828665,11.706197205544596,0.2210460499843744
6.8965517241379315,0.8232825668939503,11.221426451336683,11.48433972656284,11.747253001788998,0.20419000640488244
7.241379310344828,0.8053708066395527,11.263221147679342,11.522241777513337,11.78126240734733,0.18861933392871408
7.586206896551724,0.7863878923598264,11.299413128757713,11.555889875280124,11.812366621802536,0.17423601555291907
7.931034482758621,0.7663596524292577,11.333561618630615,11.587002069567912,11.84044252050521,0.16094950863961002
8.275862068965518,0.7453230548779166,11.366250279345326,11.61472923292342,11.863208186501513,0.14867617495226815
8.620689655172415,0.7233262983274273,11.395286737240266,11.641145883201478,11.88700502916269,0.13733875415508692
8.965517241379311,0.7004286995827688,11.419946449269634,11.66346975214616,11.906993055022685,0.12686587746104547
9.310344827586208,0.6767003702300649,11.443260317272896,11.68419566151711,11.925131005761324,0.11719161836713703
9.655172413793103,0.6522216800798156,11.465288820585064,11.70300809202322,11.940727363461376,0.10825507764864291
10.0,0.6270825111091446,11.483734847160392,11.719886120432076,11.95603739370376,0.1


==> fig/priv_curve_dirichlet_n-20_d-2_Ns-100000.csv <==
0.0,0.531283417553793,nan,nan,nan,0.9977000638225533
0.7142857142857143,0.3634033286005004,0.028396042009692833,0.0333575061142594,0.03831897021882597,0.5168412198770566
1.4285714285714286,0.21503074655618565,1.1131214464007881,1.1198256268974398,1.1265298073940915,0.2677406329318564
2.142857142857143,0.10786050611379318,1.8504938238302515,1.8632323965749111,1.8759709693195707,0.13869839278647922
2.857142857142857,0.04512834373379397,2.442444680856486,2.4575284573599205,2.472612233863355,0.07185029762161135
3.5714285714285716,0.015552566105887605,2.9130138675606854,2.94242450983112,2.9718351521015545,0.03722080093791384
4.285714285714286,0.00437248095033918,3.2927697554786937,3.3487725154205528,3.404775275362412,0.01928159058930754
5.0,0.000995434647633822,3.5696124237410487,3.699080869399528,3.828549315058007,0.009988493699365048
5.714285714285714,0.00018246549102500845,3.829705224188234,4.048252446627541,4.266799669066848,0.005174365979826481
6.428571428571429,2.6810745355357088e-05,3.981011618935278,4.288078084125316,4.595144549315354,0.0026804905823675507
7.142857142857143,3.1469376213321245e-06,4.167218545218388,4.473317880348446,4.779417215478505,0.0013885816716818482
7.857142857142858,2.942531078854994e-07,4.279949584840486,4.57616183121918,4.872374077597874,0.0007193306596987564
8.571428571428571,2.1869900961219227e-08,4.336288737148806,4.630989823562608,4.92569090997641,0.00037263677645689333
9.285714285714286,1.2896917677146085e-09,4.361311304506786,4.657654907465494,4.953998510424202,0.00019303802124371605
10.0,6.02558766276895e-11,4.37289992996434,4.67211817423407,4.9713364185038005,0.0001


==> fig/priv_curve_dirichlet_n-20_d-2_Ns-1000000.csv <==
0.0,0.531283417553793,nan,nan,nan,0.9977000638225533
0.7142857142857143,0.3634033286005004,0.049917518428730406,0.051714086770895486,0.053510655113060565,0.5168412198770566
1.4285714285714286,0.21503074655618565,1.1408863773017637,1.144007930947198,1.1471294845926323,0.2677406329318564
2.142857142857143,0.10786050611379318,1.888161010667156,1.8940074274829617,1.8998538442987674,0.13869839278647922
2.857142857142857,0.04512834373379397,2.487709312050886,2.4961536220041847,2.504597931957483,0.07185029762161135
3.5714285714285716,0.015552566105887605,2.986589805445036,3.000153267287445,3.0137167291298543,0.03722080093791384
4.285714285714286,0.00437248095033918,3.4254276583409826,3.4486903558099096,3.4719530532788365,0.01928159058930754
5.0,0.000995434647633822,3.789352765086493,3.8350742593164044,3.880795753546316,0.009988493699365048
5.714285714285714,0.00018246549102500845,4.102804574395662,4.181810814451056,4.260817054506451,0.005174365979826481
6.428571428571429,2.6810745355357088e-05,4.418475016533699,4.526013726710163,4.633552436886627,0.0026804905823675507
7.142857142857143,3.1469376213321245e-06,4.647733102338772,4.7935934934055,4.939453884472228,0.0013885816716818482
7.857142857142858,2.942531078854994e-07,4.8187014271874355,5.023880032321637,5.2290586374558385,0.0007193306596987564
8.571428571428571,2.1869900961219227e-08,4.937198997491854,5.171586055159651,5.405973112827447,0.00037263677645689333
9.285714285714286,1.2896917677146085e-09,5.058320258348014,5.27917249971077,5.500024741073525,0.00019303802124371605
10.0,6.02558766276895e-11,5.14726093427468,5.352535649965129,5.557810365655579,0.0001


==> fig/priv_curve_dirichlet_n-20_d-5_Ns-100000.csv <==
0.0,0.837413149273645,nan,nan,nan,0.9977000638225533
0.7142857142857143,0.7723938230479286,1.8018084784197494,1.8221492383258373,1.8424899982319252,0.6401590017898642
1.4285714285714286,0.6942279260291887,3.463709117964374,3.486719349934583,3.509729581904792,0.410748242314918
2.142857142857143,0.6054404132592429,4.579945927514024,4.631669916786502,4.68339390605898,0.263550333734393
2.857142857142857,0.5102501059229068,5.402434429849592,5.4998366630319975,5.597238896214403,0.16910304477518945
3.5714285714285716,0.4140098428759852,6.054574097130577,6.20391590759149,6.3532577180524035,0.10850238490329031
4.285714285714286,0.32232038740841723,6.476047098374577,6.688201111573475,6.900355124772373,0.06961889743234856
5.0,0.24005747145443823,6.761455037517899,6.9958157931855895,7.23017654885328,0.04466990180921721
5.714285714285714,0.17059110285017487,6.9679976123814615,7.221466315469274,7.474935018557087,0.028661759970906114
6.428571428571429,0.11540523179487326,7.077272115625866,7.345497894149855,7.613723672673845,0.018390380353608207
7.142857142857143,0.07417755539738921,7.165139512037191,7.4267144009283665,7.688289289819542,0.011799906561693493
7.857142857142858,0.045223752503883434,7.217377146970966,7.478859723173632,7.740342299376298,0.007571229750959365
8.571428571428571,0.026114402739773314,7.253589668923918,7.51319232944028,7.772794989956641,0.00485796388658736
9.285714285714286,0.014265066222403998,7.270642411531703,7.529668155636668,7.788693899741633,0.003117038301525137
10.0,0.007363489833643894,7.279678495897514,7.540598241317021,7.801517986736528,0.0020000000000000005


==> fig/priv_curve_dirichlet_n-20_d-5_Ns-1000000.csv <==
0.0,0.837413149273645,nan,nan,nan,0.9977000638225533
0.7142857142857143,0.7723938230479286,1.8436182263774237,1.8511676819955043,1.858717137613585,0.6401590017898642
1.4285714285714286,0.6942279260291887,3.5330099412939453,3.5441411600039965,3.5552723787140477,0.410748242314918
2.142857142857143,0.6054404132592429,4.670212446793986,4.684953337450429,4.699694228106871,0.263550333734393
2.857142857142857,0.5102501059229068,5.5322153137740395,5.562160364694333,5.592105415614626,0.16910304477518945
3.5714285714285716,0.4140098428759852,6.262501936445732,6.309386893974131,6.35627185150253,0.10850238490329031
4.285714285714286,0.32232038740841723,6.853718827741873,6.948094120711721,7.042469413681569,0.06961889743234856
5.0,0.24005747145443823,7.380319759785209,7.472443339055495,7.564566918325781,0.04466990180921721
5.714285714285714,0.17059110285017487,7.770216021455413,7.896684658346271,8.02315329523713,0.028661759970906114
6.428571428571429,0.11540523179487326,8.054142534497165,8.200369161721795,8.346595788946425,0.018390380353608207
7.142857142857143,0.07417755539738921,8.304372007363463,8.453094767364018,8.601817527364572,0.011799906561693493
7.857142857142858,0.045223752503883434,8.422628182113323,8.596448809918147,8.770269437722972,0.007571229750959365
8.571428571428571,0.026114402739773314,8.488178616326051,8.677633340455628,8.867088064585205,0.00485796388658736
9.285714285714286,0.014265066222403998,8.523848497542758,8.725282131770841,8.926715765998924,0.003117038301525137
10.0,0.007363489833643894,8.548515707027315,8.756694043448915,8.964872379870515,0.0020000000000000005


==> fig/priv_curve_dirichlet_n-20_d-8_Ns-100000.csv <==
0.0,0.9613230361247176,nan,nan,nan,0.9977000638225533
0.7142857142857143,0.9453410754858467,2.9997485748506705,3.0550330121477582,3.110317449444846,0.8465309815310927
1.4285714285714286,0.9244745564737336,4.748456253827326,4.878729281897801,5.009002309968276,0.7182666701918237
2.142857142857143,0.8979534126461922,5.895931839479672,6.069349515246369,6.242767191013066,0.6094366547286266
2.857142857142857,0.8651472046036505,6.644262470522797,6.881821940916298,7.119381411309799,0.5170962979914242
3.5714285714285716,0.8256604850319353,7.218907747868876,7.435861055313451,7.652814362758026,0.4387471270750856
4.285714285714286,0.7794227848452446,7.594951217145647,7.824333998990696,8.053716780835744,0.37226923160032716
5.0,0.7267582104012467,7.940408399001034,8.143430626216757,8.346452853432481,0.31586390484234717
5.714285714285714,0.6684201034889046,8.183723647065934,8.394011153200534,8.604298659335134,0.26800497573586646
6.428571428571429,0.6055798335656675,8.405762223377486,8.590710582942624,8.77565894250776,0.22739751493616286
7.142857142857143,0.5397652877275921,8.555771724132569,8.732110762952743,8.908449801772917,0.19294279763710467
7.857142857142858,0.4727529079730346,8.676688467551363,8.841875056751594,9.007061645951824,0.16370857513761045
8.571428571428571,0.4064254885305858,8.774324858775245,8.929717789594353,9.08511072041346,0.1389038507879118
9.285714285714286,0.3426144783638788,8.850193119135184,8.997520031790257,9.14484694444533,0.1178574778229671
10.0,0.28294865016138093,8.910635380892732,9.052535022711314,9.194434664529897,0.1


==> fig/priv_curve_dirichlet_n-20_d-8_Ns-1000000.csv <==
0.0,0.9613230361247176,nan,nan,nan,0.9977000638225533
0.7142857142857143,0.9453410754858467,3.107672092735452,3.125503959890161,3.1433358270448695,0.8465309815310927
1.4285714285714286,0.9244745564737336,4.894644219469923,4.9345170570831645,4.974389894696406,0.7182666701918237
2.142857142857143,0.8979534126461922,6.0937481294325515,6.142825729069283,6.191903328706015,0.6094366547286266
2.857142857142857,0.8651472046036505,7.003495376252074,7.088606769881406,7.173718163510738,0.5170962979914242
3.5714285714285716,0.8256604850319353,7.724570203043374,7.834779179783959,7.944988156524545,0.4387471270750856
4.285714285714286,0.7794227848452446,8.320559082814341,8.400768931383507,8.480978779952672,0.37226923160032716
5.0,0.7267582104012467,8.782476671160989,8.874005997324085,8.965535323487181,0.31586390484234717
5.714285714285714,0.6684201034889046,9.117520664849415,9.284165969509315,9.450811274169215,0.26800497573586646
6.428571428571429,0.6055798335656675,9.400616560371098,9.681586216307158,9.962555872243218,0.22739751493616286
7.142857142857143,0.5397652877275921,9.655961138650536,9.981182087135329,10.306403035620121,0.19294279763710467
7.857142857142858,0.4727529079730346,9.924970849048812,10.231330371162533,10.537689893276255,0.16370857513761045
8.571428571428571,0.4064254885305858,10.173888544282882,10.434999315260004,10.696110086237127,0.1389038507879118
9.285714285714286,0.3426144783638788,10.349637795517538,10.58474801149411,10.819858227470682,0.1178574778229671
10.0,0.28294865016138093,10.474322458976514,10.693323657786411,10.912324856596308,0.1


==> fig/priv_curve_dirichlet_n100.csv <==
NaN,0.9977,NaN,NaN,0.9977,NaN,NaN,0.9977,NaN,NaN,0.9977,NaN
-0.98418,0.66883,0.70995,0.34053,0.69368,0.69289,1.0519,0.82966,0.82987,2.0778,0.91678,0.91331
0.075581,0.44836,0.44758,1.6942,0.4823,0.48055,2.6312,0.68993,0.68893,3.7229,0.84242,0.83843
0.65227,0.30057,0.29931,2.6188,0.33533,0.33277,3.6858,0.57372,0.57255,4.8333,0.77409,0.76887
1.1039,0.20149,0.19945,3.3387,0.23315,0.23162,4.5256,0.47709,0.47408,5.5056,0.71131,0.7196
1.4711,0.13507,0.13437,3.9445,0.1621,0.16147,5.235,0.39674,0.39165,6.2031,0.65362,0.66358
1.7925,0.090549,0.090404,4.4674,0.11271,0.11324,5.8374,0.32992,0.325,7.1889,0.6006,0.57791
2.0882,0.060702,0.060082,4.9945,0.078362,0.07591,6.3553,0.27435,0.27168,7.8921,0.55189,0.5141
2.3523,0.040692,0.040213,5.4974,0.054483,0.049764,6.9212,0.22814,0.2188,8.3634,0.50713,0.47098
2.5858,0.027279,0.027372,5.9751,0.037881,0.032083,7.4616,0.18972,0.17427,8.6602,0.466,0.44395
2.8114,0.018287,0.018375,6.4834,0.026338,0.019297,7.8801,0.15777,0.14403,8.9685,0.4282,0.41614
3.0311,0.012259,0.012144,6.7882,0.018312,0.013934,8.4476,0.13119,0.10897,9.1919,0.39347,0.39623
3.1952,0.0082181,0.0087623,6.9624,0.012732,0.011486,8.9192,0.1091,0.084845,9.3617,0.36156,0.38126
3.3951,0.0055092,0.0057737,7.3899,0.0088522,0.0069938,9.3577,0.090722,0.066214,9.496,0.33223,0.36956
3.5944,0.0036932,0.0037266,8.0526,0.0061548,0.0030452,10.202,0.075442,0.039384,9.6043,0.30529,0.3602
3.75,0.0024758,0.002607,8.3457,0.0042793,0.0020572,10.691,0.062736,0.028406,9.695,0.28052,0.35242
3.8574,0.0016597,0.0020215,8.6325,0.0029753,0.0013809,10.971,0.05217,0.023347,9.7716,0.25777,0.3459
3.9872,0.0011126,0.0014737,8.8281,0.0020686,0.0010434,11.156,0.043383,0.020455,9.8517,0.23686,0.33913
4.1952,0.00074586,0.00087024,8.9455,0.0014383,0.00087908,11.287,0.036076,0.018587,9.9779,0.21765,0.32856
4.328,0.0005,0.00061387,9.0194,0.001,0.00078812,11.384,0.03,0.017298,10.083,0.2,0.31983


==> fig/priv_curve_exp_n300.csv <==
0,0.75617,0.75179,0.89876,0.89753,0.95484,0.9545
0.52632,0.68671,0.68183,0.86901,0.86786,0.94134,0.94118
1.0526,0.60955,0.60399,0.8346,0.8326,0.92547,0.92495
1.5789,0.52894,0.52113,0.79416,0.79164,0.90632,0.90545
2.1053,0.44687,0.43678,0.74812,0.74514,0.88335,0.8824
2.6316,0.3658,0.35475,0.69753,0.69355,0.85728,0.85559
3.1579,0.28939,0.27859,0.64238,0.63765,0.82789,0.82487
3.6842,0.22055,0.21112,0.58361,0.5785,0.79606,0.79025
4.2105,0.16196,0.15411,0.52175,0.51738,0.76039,0.75184
4.7368,0.11561,0.1082,0.45952,0.45571,0.72108,0.7099
5.2632,0.079735,0.07296,0.40004,0.39498,0.6771,0.66485
5.7895,0.052388,0.047195,0.34316,0.33659,0.63015,0.61723
6.3158,0.034072,0.029255,0.28878,0.28182,0.58175,0.56771
6.8421,0.021047,0.017362,0.23823,0.23166,0.53214,0.51705
7.3684,0.012316,0.0098568,0.19299,0.18686,0.4821,0.46605
7.8947,0.0070315,0.0053493,0.1543,0.1478,0.43156,0.41556
8.4211,0.0038075,0.0027734,0.12097,0.11459,0.38315,0.36637
8.9474,0.0019079,0.0013729,0.093786,0.087038,0.33687,0.31926
9.4737,0.0008238,0.00064857,0.0711,0.06474,0.29285,0.27485
10,0.00027363,0.00029227,0.052953,0.047138,0.25069,0.2337


==> fig/priv_curve_exp_n400.csv <==
0,0.68289,0.68269,0.77892,0.77933,0.84282,0.8427,0.89021,0.88615,0.92003,0.91674,0.93591,0.93863,0.95386,0.9545
0.52632,0.59354,0.59459,0.71708,0.71679,0.79762,0.7976,0.85774,0.85326,0.89559,0.89255,0.91808,0.92073,0.94066,0.94118
1.0526,0.49928,0.5003,0.64731,0.64626,0.74501,0.74524,0.81899,0.81435,0.86662,0.86356,0.89679,0.89906,0.92485,0.92495
1.5789,0.40682,0.40505,0.57215,0.56978,0.68623,0.68624,0.77496,0.76944,0.83393,0.82952,0.87141,0.8733,0.90571,0.90545
2.1053,0.31744,0.31438,0.49462,0.4901,0.62353,0.62176,0.72476,0.71884,0.79586,0.79036,0.84178,0.84321,0.88339,0.8824
2.6316,0.23781,0.23317,0.41669,0.4104,0.55764,0.55341,0.67019,0.66323,0.75292,0.74624,0.80863,0.80868,0.85715,0.85559
3.1579,0.16963,0.16476,0.34005,0.3339,0.48925,0.48317,0.61135,0.60362,0.70584,0.69756,0.77165,0.76977,0.82759,0.82487
3.6842,0.11549,0.11065,0.26893,0.26347,0.41937,0.41322,0.54943,0.54131,0.65416,0.64497,0.73091,0.7267,0.79437,0.79025
4.2105,0.074615,0.070463,0.20672,0.2013,0.35052,0.34573,0.48685,0.4778,0.59999,0.58934,0.68573,0.67989,0.75714,0.75184
4.7368,0.046171,0.04247,0.15279,0.14871,0.28587,0.28266,0.42579,0.41472,0.54406,0.53173,0.63624,0.62994,0.71518,0.7099
5.2632,0.02657,0.024188,0.10975,0.10609,0.22825,0.22558,0.36695,0.35364,0.48651,0.47335,0.58372,0.57762,0.66975,0.66485
5.7895,0.014628,0.012999,0.076158,0.072998,0.17884,0.17556,0.31132,0.29601,0.42875,0.41544,0.52951,0.52381,0.6225,0.61723
6.3158,0.0073534,0.0065832,0.051087,0.048402,0.13683,0.13312,0.25835,0.24303,0.37235,0.35923,0.47517,0.46949,0.5741,0.56771
6.8421,0.0033234,0.0031388,0.032622,0.030899,0.10152,0.098278,0.20869,0.19557,0.31865,0.30584,0.42196,0.41566,0.52484,0.51705
7.3684,0.0014864,0.0014076,0.0204,0.018976,0.073409,0.070589,0.16435,0.15416,0.26838,0.25622,0.37052,0.36332,0.47451,0.46605
7.8947,0.0005944,0.00059329,0.012009,0.011203,0.052229,0.049296,0.1266,0.11897,0.22264,0.21111,0.32139,0.31335,0.4246,0.41556
8.4211,0.00025567,0.00023485,0.0068406,0.0063546,0.035433,0.033455,0.095752,0.089827,0.182,0.17098,0.27491,0.26655,0.377,0.36637
8.9474,8.8754e-05,8.7257e-05,0.0039035,0.0034612,0.02333,0.022052,0.070839,0.066333,0.14668,0.13606,0.23161,0.22353,0.33077,0.31926
9.4737,0,3.0414e-05,0.0021998,0.0018095,0.015131,0.014111,0.050522,0.047885,0.11528,0.10634,0.19318,0.18473,0.28716,0.27485
10,0,9.9402e-06,0.0011417,0.00090753,0.009154,0.0087635,0.036039,0.03378,0.089117,0.0816,0.15892,0.15039,0.2467,0.2337


==> fig/priv_curve_unif_n20.csv <==
0,0.61257,0.61352,0.77954,0.77933,0.9165,0.91674,0.98548,0.98569
0.52632,0.50727,0.50814,0.71689,0.71679,0.89237,0.89255,0.98118,0.98147
1.0526,0.40015,0.40056,0.64614,0.64626,0.86346,0.86356,0.9759,0.97623
1.5789,0.29907,0.29883,0.56979,0.56978,0.82941,0.82952,0.96947,0.96978
2.1053,0.21091,0.20991,0.49081,0.4901,0.79034,0.79036,0.9617,0.96193
2.6316,0.13982,0.13823,0.41206,0.4104,0.74634,0.74624,0.95241,0.95249
3.1579,0.087024,0.085013,0.33677,0.3339,0.69784,0.69756,0.94135,0.94124
3.6842,0.050735,0.048671,0.26697,0.26347,0.64548,0.64497,0.92842,0.92798
4.2105,0.027675,0.025869,0.20475,0.2013,0.59034,0.58934,0.91335,0.91253
4.7368,0.014111,0.012735,0.1521,0.14871,0.53309,0.53173,0.89586,0.89471
5.2632,0.0067584,0.0057951,0.10957,0.10609,0.475,0.47335,0.87577,0.87439
5.7895,0.0030409,0.0024338,0.07642,0.072998,0.41745,0.41544,0.85309,0.85146
6.3158,0.0013094,0.00094194,0.051446,0.048402,0.36145,0.35923,0.8282,0.82587
6.8421,0.00051516,0.00033557,0.033494,0.030899,0.30817,0.30584,0.80082,0.79761
7.3684,0.0001944,0.00010993,0.020977,0.018976,0.25817,0.25622,0.77065,0.76675
7.8947,7.0475e-05,3.3085e-05,0.01276,0.011203,0.21266,0.21111,0.73761,0.73343
8.4211,2.5362e-05,9.1411e-06,0.0074793,0.0063546,0.17268,0.17098,0.70205,0.69783
8.9474,9.3973e-06,2.3171e-06,0.0042824,0.0034612,0.13824,0.13606,0.66427,0.66021
9.4737,3.8779e-06,5.3852e-07,0.002382,0.0018095,0.10865,0.10634,0.62474,0.6209
10,2.3784e-06,1.147e-07,0.001227,0.00090753,0.08375,0.0816,0.58376,0.58028


==> fig/tradeoff_SecAgg_ADULT_n-60_alpha-inf.csv <==
0.9893771233634703,0.9973438589142287,1.0053105944649872,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9891551108075978,0.9972883557745285,1.0054216007414591,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9890069993845955,0.9972513279183058,1.005495656452016,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9887105358402742,0.9971772120313181,1.0056438882223622,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9883395194967218,0.9970844579443593,1.0058293963919966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9876705279761986,0.9969172100624608,1.006163892148723,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9871463234783672,0.9967825464485218,1.0064187694186766,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9866242196533656,0.9966520203865967,1.006679821119828,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9856526083641066,0.9964091173881078,1.007165626412109,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9852033529107883,0.9962968034511437,1.0073902539914992,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9846782682233328,0.9961651102018569,1.007651952180381,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9843030585916979,0.9960713077404876,1.0078395568892773,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9827209677654107,0.995672171210485,1.0086233746555593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9777989778747823,0.9944349834188106,1.0110709889628389,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9683956342024487,0.9920674334768546,1.0157392327512604,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9462154990753913,0.9865127596835958,1.0268100202918002,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9122945579794647,0.9780325040859379,1.0437704501924112,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8628015205010362,0.9656592330987428,1.0685169456964494,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8004254132597528,0.9500589246973987,1.0996924361350446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7382165996110404,0.9344988638055272,1.130781128000014,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6862952243012239,0.9215185179467735,1.1567418115923231,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6528758666839953,0.9131019224278305,1.1733279781716657,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6347744676540403,0.908541141377758,1.1823078151014756,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.625605770510223,0.9061993137367722,1.1867928569633213,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.619839677774646,0.9047322116992517,1.1896247456238573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6176495986771466,0.9041058134787987,1.1905620282804508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6171050860560491,0.9039293123433936,1.1907535386307382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.616667238274949,0.9038062805106863,1.1909453227464237,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6158124546724053,0.9035925833278048,1.1913727119832043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6148619485131372,0.9033447430416395,1.1918275375701417,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6124490444858172,0.9027378965458691,1.193026748605921,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6103672652317871,0.902217448695132,1.1940676321584769,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6092266966898541,0.9019260267334023,1.1946253567769505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6079825517266894,0.9015982317784728,1.195213911830256,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6072671499415094,0.9014097348501855,1.1955523197588616,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6067974030536913,0.9012603920090255,1.1957233809643597,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6066008773466095,0.9011883243300703,1.195775771313531,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6066008773466095,0.9011883243300703,1.195775771313531,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6065117068905517,0.9011660315887682,1.1958203562869847,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6065117068905517,0.9011660315887682,1.1958203562869847,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6065117068905517,0.9011660315887682,1.1958203562869847,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6064113442793166,0.9011273174999566,1.1958432907205965,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6062326467158858,0.9010826428331438,1.1959326389504017,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6061431864277651,0.9010602776230581,1.195977368818351,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6053343663903665,0.9008580713683788,1.196381776346391,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6046999911649645,0.9006994765888608,1.196698962012757,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6038757185655765,0.9004934071791968,1.197111095792817,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6035054812653898,0.9004008472899875,1.1972962133145852,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6031322735231096,0.9003075447867955,1.1974828160504813,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.602755517945408,0.9002133553204358,1.1976711926954635,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6023744200456084,0.900118080268064,1.1978617404905196,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021819039637215,0.9000699509563221,1.1979579979489228,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021819039637215,0.9000699509563221,1.1979579979489228,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021819039637215,0.9000699509563221,1.1979579979489228,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021819039637215,0.9000699509563221,1.1979579979489228,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021819039637215,0.9000699509563221,1.1979579979489228,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021815674677184,0.9000694446014444,1.1979573217351704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6020847400958598,0.9000452376121553,1.1980057351284508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6020847400958598,0.9000452376121553,1.1980057351284508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6020847400958598,0.9000452376121553,1.1980057351284508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6020847400958598,0.9000452376121553,1.1980057351284508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6019874965440357,0.9000209265773178,1.1980543566106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018898049604283,0.8999965035339301,1.1981032021074318,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018898049604283,0.8999965035339301,1.1981032021074318,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018894684645946,0.8999959971790522,1.1981025258935099,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018815789198831,0.8999841283818831,1.1980866778438832,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018753099702274,0.899974702061505,1.1980740941527825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017771341935906,0.8999501579716261,1.1981231817496618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017742512931035,0.899945819773792,1.1981173882544804,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017597567230581,0.8999240908657182,1.1980884250083783,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017305243628659,0.8998801608153363,1.1980297972678067,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6016853181075037,0.8998123949408049,1.197939471774106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6016357213685344,0.8997382825756247,1.197840843782715,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6016150939357177,0.8997075308793775,1.1977999678230373,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015620780445396,0.8996286861135054,1.1976952941824712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015620780445396,0.8996286861135054,1.1976952941824712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015620780445396,0.8996286861135054,1.1976952941824712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015620780445396,0.8996286861135054,1.1976952941824712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015620780445396,0.8996286861135054,1.1976952941824712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015620780445396,0.8996286861135054,1.1976952941824712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015620780445396,0.8996286861135054,1.1976952941824712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015617421964002,0.8996281797586277,1.1976946173208551,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015617421964002,0.8996281797586277,1.1976946173208551,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015617421964002,0.8996281797586277,1.1976946173208551,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015617421964002,0.8996281797586277,1.1976946173208551,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015617421964002,0.8996281797586277,1.1976946173208551,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.601552102656297,0.8996137414141463,1.1976753801719955,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6015423147108867,0.8995990903040469,1.1976558658972072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.601501940281062,0.8995387567356115,1.197575573190161,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6014386279991865,0.8994444709313283,1.1974503138634702,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6013729507619081,0.8993470780077185,1.197321205253529,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6013394186841432,0.8992975144171028,1.1972556101500624,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6013168420519928,0.8992642049225725,1.1972115677931523,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6012712068257475,0.8991970235615374,1.1971228402973273,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.601259704452872,0.8991801217188107,1.1971005389847493,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.601149466500631,0.8991385050039913,1.1971275435073516,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6011262885719535,0.8991045098987225,1.1970827312254915,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6011029793857312,0.899070373215951,1.1970377670461707,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6011029793857312,0.899070373215951,1.1970377670461707,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6010912774463449,0.8990532547248271,1.1970152320033094,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6010795448599331,0.8990361042415238,1.1969926636231145,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6010795448599331,0.8990361042415238,1.1969926636231145,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6010795448599331,0.8990361042415238,1.1969926636231145,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6008803708962831,0.8989863097072505,1.1970922485182178,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6005644248006887,0.8988930806759354,1.1972217365511821,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.600239520416368,0.898797589225458,1.1973556580345481,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6000116495192049,0.8987263346692833,1.1974410198193617,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5999004758146715,0.8986985405973128,1.197496605379954,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5996448908294858,0.8986060087317039,1.197567126633922,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5996329879530915,0.898588685778188,1.1975443836032844,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5995096868102521,0.8985578596974351,1.197606032584618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5994949616401157,0.8985356109564073,1.197576260272699,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5994949616401157,0.8985356109564073,1.197576260272699,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5994749171725775,0.8985060071058578,1.1975370970391381,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5994346074575343,0.8984461343848343,1.1974576613121344,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993940009649228,0.8983855018903144,1.197377002815706,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599374979271376,0.8983568652370945,1.197338751202813,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993453684625705,0.8983123597925541,1.1972793511225377,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993352628981852,0.8982971912163956,1.197259119534606,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993352628981852,0.8982971912163956,1.197259119534606,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.59932403338594,0.8982805615883317,1.1972370897907234,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.59932403338594,0.8982805615883317,1.1972370897907234,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.59932403338594,0.8982805615883317,1.1972370897907234,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993138271708529,0.8982652509304957,1.1972166746901385,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993138271708529,0.8982652509304957,1.1972166746901385,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993138271708529,0.8982652509304957,1.1972166746901385,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993138271708529,0.8982652509304957,1.1972166746901385,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993138271708529,0.8982652509304957,1.1972166746901385,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993138271708529,0.8982652509304957,1.1972166746901385,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993138271708529,0.8982652509304957,1.1972166746901385,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993109649315382,0.8982609127326615,1.1972108605337848,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993059950938584,0.8982533821333265,1.1972007691727946,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993059950938584,0.8982533821333265,1.1972007691727946,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993059950938584,0.8982533821333265,1.1972007691727946,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993059950938584,0.8982533821333265,1.1972007691727946,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993059950938584,0.8982533821333265,1.1972007691727946,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993059950938584,0.8982533821333265,1.1972007691727946,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993059950938584,0.8982533821333265,1.1972007691727946,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993059950938584,0.8982533821333265,1.1972007691727946,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5992997717952068,0.8982439558129484,1.1971881398306898,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5992997717952068,0.8982439558129484,1.1971881398306898,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5992927202798417,0.8982332798378956,1.1971738393959495,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5992850726049359,0.8982217070719207,1.1971583415389055,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5992850726049359,0.8982217070719207,1.1971583415389055,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5992597414041447,0.8981834178267611,1.1971070942493776,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5992320831819385,0.898141686208413,1.1970512892348872,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5991690091797223,0.898047573409157,1.1969261376385916,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5991387486606963,0.898002081246674,1.1968654138326518,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5991284635858439,0.897986640208263,1.1968448168306822,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5991056758804125,0.8979529609194843,1.196800245958556,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5991056758804125,0.8979529609194843,1.196800245958556,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5991056758804125,0.8979529609194843,1.196800245958556,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5991056758804125,0.8979529609194843,1.196800245958556,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5990949391517659,0.8979369136468094,1.1967788881418528,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5990732856651277,0.8979045847981688,1.1967358839312099,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5990403954621009,0.8978555679958745,1.1966707405296482,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5990178902935059,0.8978222017474422,1.1966265132013785,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989628287432143,0.8977402318252382,1.1965176349072622,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989628287432143,0.8977402318252382,1.1965176349072622,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989513571364051,0.8977232905746602,1.1964952240129152,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989513571364051,0.8977232905746602,1.1964952240129152,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989429149922167,0.8977104946218274,1.196478074251438,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989314098989722,0.8976935153893789,1.1964556208797856,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989136834445729,0.8976666684128659,1.196419653381159,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989136834445729,0.8976666684128659,1.196419653381159,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989136834445729,0.8976666684128659,1.196419653381159,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989136834445729,0.8976666684128659,1.196419653381159,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989136834445729,0.8976666684128659,1.196419653381159,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988758358691687,0.8976094560130996,1.1963430761570306,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988560477481776,0.8975796016786587,1.1963031556091397,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987942819290722,0.8974866716751405,1.196179061421209,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987730637164356,0.897454836640381,1.1961366095643262,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987183626079341,0.8973731717452049,1.1960279808824756,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986516644431261,0.8972738130040095,1.195895961564893,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986177131699446,0.8972234180760335,1.1958291229821223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5984350931346605,0.8969528698869242,1.195470646639188,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.598101931305851,0.8964650498425197,1.1948281683791886,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5977062796728319,0.8958950570426192,1.1940838344124065,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5971627976720342,0.8951215356287422,1.1930802735854502,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5968503386232504,0.8946843182640215,1.1925182979047926,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.596459766717737,0.8941377163679494,1.1918156660181616,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5962488388945189,0.8938447612116096,1.1914406835287004,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5960560683250238,0.8935849593262188,1.191113850327414,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.595679872579493,0.8930714107691908,1.1904629489588887,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5943705490812846,0.89138324430431,1.1883959395273354,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5913436014984811,0.8878399052676175,1.1843362090367537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5822003316145885,0.878973910220977,1.1757474888273656,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5608452586063967,0.8634284184306728,1.166011578254949,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5203406782391141,0.8414523481416157,1.1625640180441175,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.47561811371665624,0.8207306202394467,1.1658431267622371,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.435713888562565,0.8021339133863877,1.1685539382102106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4111906976951677,0.7885092554762085,1.1658278132572493,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3895957392798601,0.7738344284526559,1.1580731176254517,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.36727338237778806,0.7580423226344877,1.1488112628911873,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.34049585965094686,0.7422621588048159,1.144028457958685,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3139648002222989,0.7288262309534103,1.1436876616845217,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.29267673771063885,0.7191162611588494,1.14555578460706,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.27678207137676697,0.7123082203393699,1.1478343693019728,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2657863848613677,0.7077521080804503,1.1497178312995329,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.25974831586493086,0.7052910548430397,1.1508337938211484,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.25688986832757815,0.7041132675481837,1.1513366667687892,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.25533424073290306,0.703487839671412,1.151641438609921,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2539761221424303,0.7029437280905004,1.1519113340385705,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.25304107275506316,0.7025701352120703,1.1520991976690775,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2522609202996069,0.7022591547965188,1.1522573892934307,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2511462895452426,0.7018143904586498,1.152482491372057,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2501961780178524,0.7014351526698526,1.1526741273218528,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2493620610133377,0.7010864654493197,1.1528108698853017,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24868634500909803,0.7008015856619625,1.152916826314827,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24765050676356332,0.7002972904488534,1.1529440741341435,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2472486596911967,0.7001220004348011,1.1529953411784055,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24664500447841076,0.6997750035708178,1.1529050026632248,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2462747166058729,0.699551259834877,1.152827803063881,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2460258542544837,0.6992683863378507,1.1525109184212177,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24554676646795148,0.6988928844145285,1.1522390023611053,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24551957483017833,0.6988202683137641,1.1521209617973498,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24532028878956674,0.6986791186897261,1.1520379485898855,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24524219384553164,0.6986016006548279,1.1519610074641242,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2452007247300506,0.6984920668874931,1.1517834090449357,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24511531682300625,0.6983959990849955,1.1516766813469848,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24503095517909446,0.6981758019858846,1.1513206487926748,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24491649113017022,0.6978808071978064,1.1508451232654426,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24463824156741665,0.6971782030695045,1.1497181645715924,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24428562874427562,0.6963191752202018,1.148352721696128,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2434547134139569,0.6944140846312157,1.1453734558484745,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24219791289611636,0.6917964356627451,1.1413949584293737,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.23905272680421286,0.6862461784284601,1.1334396300527074,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2339830505359337,0.6788620457251726,1.1237410409144115,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.22558463840939158,0.669057830622379,1.1125310228353664,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.21214034788162534,0.6566648977074814,1.1011894475333375,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.1959539147628958,0.6444390749500275,1.092924235137159,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.17593601706856604,0.631628727057986,1.087321437047406,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.15762413355240978,0.621343104704893,1.0850620758573761,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.14336726218103585,0.6138585790537479,1.08434989592646,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.13249155230275245,0.6083705011277736,1.0842494499527948,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.12647689753786112,0.6052389999369449,1.0840011023360285,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.12252190708875071,0.602908482376906,1.0832950576650613,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.12036564853718151,0.6013228390174107,1.0822800294976398,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.11904106163495692,0.5998056083605305,1.0805701550861042,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.11824374207517357,0.5984337497329447,1.0786237573907158,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.11738417697388609,0.59679498032533,1.0762057836767738,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.11603253674666109,0.5947685635080171,1.0735045902693732,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.11444256247916462,0.591244263166361,1.0680459638535575,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.11178005768422222,0.5852650531769708,1.0587500486697192,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.10684926357264929,0.5764285419046871,1.046007820236725,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.09730949282304746,0.5637689662344818,1.0302284396459163,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.08247716996476762,0.5490046099330085,1.0155320499012492,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.06354792516029012,0.5342534887574161,1.004959052354542,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.04552264289382518,0.5222963016731563,0.9990699604524875,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.03278224521418949,0.5147147947518407,0.9966473442894919,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.023915631319796182,0.5097044691136358,0.9954933069074754,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.018922854075260842,0.5069119125224828,0.9949009709697048,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.01565564147826981,0.5050983194173828,0.9945409973564958,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.01355545028735411,0.5037800095811173,0.9940045688748806,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.011875490742026817,0.5026860629768289,0.993496635211631,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.010511398441982178,0.50173582954203,0.9929602606420778,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.009331218777685557,0.5008065762052524,0.9922819336328192,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.008667362226486452,0.5002425967871803,0.9918178313478742,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.008309608580147565,0.49990231727280304,0.9914950259654585,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.007990725886546923,0.49951007170827416,0.9910294175300014,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.007809768533936778,0.49938305403475536,0.9909563395355739,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.007761065957876567,0.4991796455395897,0.9905982251213028,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.007484228722805297,0.49893263647789066,0.990381044232976,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.007436388516018466,0.4987819263665738,0.9901274642171292,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.007338214512580932,0.49852134699771034,0.9897044794828398,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.007279725628871858,0.4979617411280456,0.9886437566272193,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.007153517767079731,0.49694869631797384,0.9867438748688679,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.007036724963163654,0.4950405624821574,0.9830444000011511,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.006514646642148014,0.49103260011470384,0.9755505535872597,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.004906838373147926,0.48385950454609805,0.9628121707190482,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.00027763055838675443,0.4717669029305115,0.9432561753026363,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.009731581401686895,0.4560181319409361,0.9217678452835592,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.026171973116895453,0.4386542517152532,0.9034804765474018,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.04498201601959112,0.4236193262243453,0.8922206684682816,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.06062318007538503,0.41308133251059764,0.8867858450965803,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.069515459836474,0.4076477553454295,0.884810970527333,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07396772466135398,0.4050420807153519,0.8840518860920579,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07607402531971841,0.40381317066924155,0.8837003666582015,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07705246602785903,0.4032566107643687,0.8835656875565965,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07761830232935629,0.40291606049511863,0.8834504233195936,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0781806773391549,0.4025382512408899,0.8832571798209347,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07840384242752546,0.4023722840264566,0.8831484104804386,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07859677850977437,0.40226373545675065,0.8831242494232756,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07894166673236724,0.4020498439168194,0.8830413545660061,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07944123142771276,0.4017295549098834,0.8829003412474795,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08006817184998921,0.4013591091516237,0.8827863901532367,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08034674527269514,0.4012038469556759,0.882754439184047,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08070765140497649,0.40100304300832734,0.8827137374216312,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08099079642095858,0.40084577638230484,0.8826823491855682,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08102359313830104,0.4007893006322335,0.882602194402768,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08106035923716515,0.40074970558970247,0.8825597704165701,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08109323795652823,0.4006929651846004,0.882479168325729,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08105058068667914,0.4004986670659977,0.8820479148186745,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0810257343516218,0.400172390928118,0.8813705162078578,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08097554477268748,0.39993919969157987,0.8808539441558472,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08087778421613889,0.39946460078926627,0.8798069857946714,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08076001229598395,0.39887620279312946,0.8785124178822429,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08065852402991996,0.39833595210572226,0.8773304282413645,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08055783690172408,0.39777379595127305,0.8761054288042702,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0804932470349029,0.3973974790600887,0.8752882051550803,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0804617321503493,0.3972089105358617,0.8748795532220728,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08043689986460334,0.39705787254262626,0.8745526449498559,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08042767536523615,0.3970011928822606,0.8744300611297573,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08041849886518948,0.3969444917160693,0.8743074822973281,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08038397241004386,0.3967377831728389,0.8738595387557218,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08027674672516505,0.3960360449194014,0.8723488365639679,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08001861325020476,0.3941114951259707,0.8682416035021462,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07963498672078473,0.3888823342351207,0.8573996551910261,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.080237601479342,0.3786602781005757,0.8375581576804934,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08413575193224448,0.36466836012630094,0.8134724721848463,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.09360259863495168,0.3481486235641162,0.7898998457631841,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.10787925939039844,0.33222425987073556,0.7723277791318696,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.12348532753994163,0.31911975090031786,0.7617248293405774,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13430116050575563,0.31129683524687624,0.756894830999508,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14024373862085626,0.3071955564461301,0.7546348515131165,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14285331668337498,0.30542186063918775,0.7536970379617505,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14379257166480863,0.3047851205896275,0.7533628128440636,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14406746136090304,0.30461320693773486,0.7532938752363727,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14411195595912207,0.30451478127873527,0.7531415185165926,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14420962019441697,0.30443073171994023,0.7530710836342974,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.144319760256853,0.304290861384801,0.752901483026455,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14450879092270907,0.30412572244046954,0.7527602358036481,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14483800850994527,0.3038749147033468,0.7525878379166389,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14528190881237613,0.30348327284795074,0.7522484545082776,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14593582479934997,0.3030334038685912,0.7520026325365323,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14622041824890758,0.3027644973078122,0.7517494128645319,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14660586747575133,0.302316655096952,0.7512391776696553,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14681265083685707,0.30188224350776216,0.7505771378523813,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14680064269437393,0.3014867792944744,0.7497742012833228,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.14676186419231219,0.30122629464260015,0.7492144534775125,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.1466026080636565,0.300916054808568,0.7484347176807924,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.14647104148077256,0.3006618231710363,0.7477946878228452,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.14621880290628847,0.30016436198909496,0.7465475268844783,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.14596398398629767,0.2996711468564316,0.7453062776991608,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.14579637598928546,0.29933698268853076,0.7444703413663469,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.14561206443517533,0.29886588171920014,0.7433438278735756,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.14522775163392293,0.29798205385728266,0.7411918593484883,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.1444376688719296,0.29629848159344796,0.7370346320588255,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.14296753179800886,0.29253515478033104,0.728037841358671,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.14122085997022144,0.2868329265377728,0.714886713045767,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.13848301116221406,0.27651738582572066,0.6915177828136554,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.13699802908565722,0.2619967306057991,0.6609914902972553,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.13773145455730879,0.24428141243821844,0.6262942794337456,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.13972451828032384,0.2223483038842371,0.584421126048798,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.13988688942423347,0.20055670660030991,0.5410003026248533,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.13218076350378707,0.17537568665457073,0.48293213681292857,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.11382771299426359,0.14605507291798553,0.40593785883023464,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.08816587938828901,0.11428224443588472,0.31673036826005846,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.06058075779644216,0.08428910766889462,0.2291589731342314,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.03596873317193286,0.05908082459205739,0.15413038235604765,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.0179744798809044,0.04008826574169548,0.09815101136429535,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.00595583666761626,0.027015853793337492,0.059987544254291245,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.0006199312068550129,0.02030294525450806,0.041225821715871136,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
0.0011077952001350491,0.016850787280580034,0.03259377936102502,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0018214364667327697,0.015086071216145022,0.028350705965557273,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0021188563911203624,0.013955427406794327,0.025791998422468293,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002325684224797113,0.013322906140184337,0.02432012805557156,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0023983295969397453,0.01299382201085667,0.023589314424773595,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0025374049184912675,0.012776935570427592,0.023016466222363918,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.00253128898048504,0.012621312836738664,0.022711336692992287,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002509096526739144,0.012576778467393052,0.02264446040804696,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002520315100615341,0.012488870217785808,0.022457425334956274,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0024415331667347415,0.012353155506132838,0.022264777845530936,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002399175615436096,0.012285943164339659,0.02217271071324322,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002350890874837334,0.012239922360082091,0.02212895384532685,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002353008377560282,0.012173846915363896,0.02199468545316751,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002331320567182221,0.012106194695299114,0.021881068823416006,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0022576969964179707,0.01197078079551821,0.02168386459461845,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0022430101732473715,0.011880069251736656,0.02151712833022594,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002111834179627157,0.011695325172004195,0.021278816164381233,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002050198758242333,0.01155846939467252,0.021066740031102708,0.00067872709479118,0.0009210663743517446,0.0011634056539123092
0.0019253533170535148,0.011282088240468259,0.020638823163883005,0.00067872709479118,0.0009210663743517446,0.0011634056539123092
0.0018556870526428553,0.011096773222994565,0.020337859393346272,0.00067872709479118,0.0009210663743517446,0.0011634056539123092
0.0015839183473246102,0.010877721418252112,0.020171524489179613,0.0005380714178684894,0.0010098591538796136,0.0014816468898907378
0.0014867652837402164,0.010824541004271415,0.020162316724802613,0.0004871645656565627,0.001037653225850085,0.0015881418860436074
0.0013900326509051816,0.010751109662432095,0.02011218667395901,0.0004361113644246684,0.0010648875300453878,0.0016936636956661074
0.00120087970335374,0.010608618160143765,0.020016356616933788,0.00023368316222872215,0.0011699471287910574,0.002106211095353393
0.0010617028340549443,0.010511970824275223,0.019962238814495502,0.0002819025241359869,0.001233809551097265,0.002185716578058543
0.0009223686212022717,0.010391653629875658,0.01986093863854904,0.0002819025241359869,0.001233809551097265,0.002185716578058543
0.000636383311234787,0.010190484740365536,0.019744586169496287,0.0002819025241359869,0.001233809551097265,0.002185716578058543
0.0005136301817234741,0.010112955350548474,0.019712280519373473,0.0002819025241359869,0.001233809551097265,0.002185716578058543
0.00041194491518313676,0.010056654175755566,0.019701363436327994,0.0002819025241359869,0.001233809551097265,0.002185716578058543
0.00038386328834505434,0.01003307793674657,0.019682292585148087,0.0002819025241359869,0.001233809551097265,0.002185716578058543
0.00038386328834505434,0.01003307793674657,0.019682292585148087,0.0002819025241359869,0.001233809551097265,0.002185716578058543
0.00038386328834505434,0.01003307793674657,0.019682292585148087,0.0002819025241359869,0.001233809551097265,0.002185716578058543
0.00032590917464491234,0.009985730077192913,0.019645550979740915,0.0002819025241359869,0.001233809551097265,0.002185716578058543
0.0002655125460385172,0.009938096926515417,0.01961068130699232,0.0003429498885921911,0.0013009007049723704,0.0022588515213525498
0.00017016705495933974,0.009866033361725318,0.019561899668491298,0.0003773120414717018,0.0013339370465256632,0.0022905620515796246
-2.294584171776831e-06,0.009743872740090557,0.01949004006435289,0.0004199003926046846,0.0014227298260535322,0.0024255592595023795
-0.00016754674518598342,0.009639469543486757,0.019446485832159497,0.0004194224212581636,0.0014505238980240035,0.0024816253747898436
-0.000246568694990729,0.009588571044956534,0.0194237107849038,0.00045850127382955,0.0014835602395772962,0.0025086192053250427
-0.000246568694990729,0.009588571044956534,0.0194237107849038,0.0005015498290792397,0.0016585112952538093,0.002815472761428379
-0.00028749837898050905,0.009562770559016574,0.01941303949701366,0.0005240663689398079,0.0018496434817386466,0.0031752205945374855
-0.00028749837898050905,0.009562770559016574,0.01941303949701366,0.0004437380722965346,0.0020289468085631828,0.003614155544829831
-0.00028749837898050905,0.009562770559016574,0.01941303949701366,0.00029540998617958066,0.002252368714992627,0.004209327443805673
-0.00028749837898050905,0.009562770559016574,0.01941303949701366,0.00026092750543331347,0.002301335848259447,0.00434174419108558
-0.00028749837898050905,0.009562770559016574,0.01941303949701366,0.0001484390233813847,0.0024219174371761716,0.004695395850970958
-0.0002763839352573419,0.009540895160251705,0.01935817425576075,0.0001484390233813847,0.0024219174371761716,0.004695395850970958
-0.0002763839352573419,0.009540895160251705,0.01935817425576075,0.0001484390233813847,0.0024219174371761716,0.004695395850970958
-0.0002655935835603491,0.009519009781726569,0.01930361314701349,0.0001484390233813847,0.0024219174371761716,0.004695395850970958
-0.00022574735321925603,0.009431365467869058,0.01908847828895737,0.0001484390233813847,0.0024219174371761716,0.004695395850970958
-0.00015652676788662293,0.00923351917745253,0.01862356512279168,0.0001484390233813847,0.0024219174371761716,0.004695395850970958
-8.219398190379215e-05,0.008968700941537549,0.01801959586497889,0.0001484390233813847,0.0024219174371761716,0.004695395850970958
-0.00012891896154574103,0.00854399883306508,0.0172169166276759,0.0001484390233813847,0.0024219174371761716,0.004695395850970958
-0.00032502940156389944,0.008156779376838164,0.016638588155240226,0.0002273267031322585,0.002510090894319968,0.004792855085507678
-0.0004537164034084055,0.007994319377335251,0.01644235515807891,0.0002648673922164579,0.0025395504902724865,0.0048142335883285155
-0.0006648001900203364,0.00778145246570533,0.016227705121430996,0.0003270956822605249,0.0025958516650653935,0.004864607647870263
-0.0007192165146025654,0.0077333231539634135,0.016185862822529394,0.00037499303719633987,0.0026498656102863162,0.004924738183376293
-0.0007765617854503682,0.007684805129836788,0.016146172045123947,0.00045245441224112896,0.0029032072213081806,0.005353960030375232
-0.0007765617854503682,0.007684805129836788,0.016146172045123947,0.0004252551755782987,0.003000258291619908,0.005575261407661517
-0.0008063716860000547,0.007660382086448964,0.01612713585889798,0.0003734575925577791,0.003095845004290227,0.005818232416022674
-0.0008063716860000547,0.007660382086448964,0.01612713585889798,0.00030163620485199483,0.003190284547449019,0.006078932890046043
-0.0008063716860000547,0.007660382086448964,0.01612713585889798,0.00023694058275941813,0.0032604942162287676,0.006284047849698117
-0.0008063716860000547,0.007660382086448964,0.01612713585889798,0.00016446816779294195,0.003330249461825538,0.006496030755858134
-0.0008063716860000547,0.007660382086448964,0.01612713585889798,0.00011240144888526168,0.0033765277243203323,0.006640653999755403
-0.0008063716860000547,0.007660382086448964,0.01612713585889798,8.535535582879098e-05,0.0033996045116973803,0.00671385366756597
-0.0008063716860000547,0.007660382086448964,0.01612713585889798,8.535535582879098e-05,0.0033996045116973803,0.00671385366756597
-0.0008063716860000547,0.007660382086448964,0.01612713585889798,8.535535582879098e-05,0.0033996045116973803,0.00671385366756597
-0.0008063716860000547,0.007660382086448964,0.01612713585889798,0.00013976337157748254,0.003432640853250672,0.006725518334923862
-0.0008063716860000547,0.007660382086448964,0.01612713585889798,0.00011199097826907747,0.003455678145301891,0.006799365312334705
-0.0008063716860000547,0.007660382086448964,0.01612713585889798,0.00011199097826907747,0.003455678145301891,0.006799365312334705
-0.0007372429632153052,0.007594419385266485,0.015926081733748276,0.00011199097826907747,0.003455678145301891,0.006799365312334705
-0.0007372429632153052,0.007594419385266485,0.015926081733748276,0.00011581398851570395,0.0034798851345909263,0.006843956280666148
-0.0007546463730025415,0.007548915481295796,0.015852477335594133,0.0001823525707306834,0.0035175166925135127,0.006852680814296342
-0.000707782397055207,0.007368062869361725,0.015443908135778657,0.0001823525707306834,0.0035175166925135127,0.006852680814296342
-0.00047212752741371006,0.007238006787953173,0.014948141103320055,0.00023780137008644169,0.0035505530340668055,0.006863304698047169
-0.00035309976140683857,0.006943181197553823,0.014239462156514483,0.00028698789118228405,0.00358137911481972,0.006875770338457156
2.3014055933638818e-05,0.0065623426700697485,0.013101671284205859,0.00028698789118228405,0.00358137911481972,0.006875770338457156
0.0007246532574901928,0.005934238302869166,0.01114382334824814,0.00028698789118228405,0.00358137911481972,0.006875770338457156
0.0012439725133281615,0.005409818089180567,0.009575663665032971,0.00028698789118228405,0.00358137911481972,0.006875770338457156
0.001606866292049063,0.004536313887826232,0.007465761483603401,0.0004927670264328228,0.0037078034522701766,0.00692283987810753
0.0016130370586459326,0.003766113951029889,0.005919190843413845,0.0005779103422250877,0.0037650571201931667,0.006952203898161246
0.0015401906400477733,0.003358317566565656,0.005176444493083538,0.0007941911946666978,0.003930387364687432,0.007066583534708166
0.001310887385377752,0.003037924117351546,0.00476496084932534,0.0012888754583721199,0.004474734072055022,0.007660592685737924
0.0010724747093457474,0.0028384771227206998,0.004604479536095652,0.001550977885703509,0.0048517407204189365,0.008152503555134364
0.0008670345216130501,0.002691141159241051,0.004515247796869052,0.0016722676951757853,0.005250965881878735,0.008829664068581685
0.0008361018236200419,0.0026633470872705796,0.0044905923509211175,0.0019493589754761178,0.005722345587622173,0.009495332199768228
0.0008004397191182346,0.0026348399844481436,0.004469240249778053,0.002070515053802578,0.006010967494457196,0.009951419935111814
0.0007594475973508837,0.0026053803884956254,0.004451313179640367,0.0021454512500791636,0.0061782619817807895,0.010211072713482415
0.0007121350501253752,0.0025745543077427104,0.0044369735653600455,0.0022326252621281,0.006345463888881309,0.010458302515634517
0.0007121350501253752,0.0025745543077427104,0.0044369735653600455,0.0023029104341579353,0.0065338210481217865,0.010764731662085638
0.0007121350501253752,0.0025745543077427104,0.0044369735653600455,0.0023794668615564046,0.006674762611414295,0.010970058361272185
0.0006565472055117298,0.0025415179661894176,0.004426488726867106,0.0023649586640002553,0.006720506499154573,0.011076054334308891
0.0006565472055117298,0.0025415179661894176,0.004426488726867106,0.002379766297763094,0.006766962422259637,0.01115415854675618
0.0006565472055117298,0.0025415179661894176,0.004426488726867106,0.0023903741068287574,0.00681324068475443,0.011236107262680102
0.0006565472055117298,0.0025415179661894176,0.004426488726867106,0.002394149161183073,0.0068363174721314795,0.011278485783079887
0.0006565472055117298,0.0025415179661894176,0.004426488726867106,0.002394149161183073,0.0068363174721314795,0.011278485783079887
0.0006565472055117298,0.0025415179661894176,0.004426488726867106,0.002394149161183073,0.0068363174721314795,0.011278485783079887
0.0006565472055117298,0.0025415179661894176,0.004426488726867106,0.002394149161183073,0.0068363174721314795,0.011278485783079887
0.0006565472055117298,0.0025415179661894176,0.004426488726867106,0.0024466143948116276,0.006863551776326781,0.011280489157841935
0.0006719001502346993,0.002516973876310423,0.004362047602386147,0.0024241763303031565,0.006885975797223162,0.011347775264143168
0.0006851975794774461,0.0024922984120691076,0.004299399244660769,0.0024241763303031565,0.006885975797223162,0.011347775264143168
0.0006962710456651436,0.0024674796819920894,0.004238688318319035,0.0024241763303031565,0.006885975797223162,0.011347775264143168
0.0007049404290724098,0.002442503877795909,0.004180067326519408,0.0024395876315553523,0.006909491241819304,0.011379394852083256
0.0007115543076108444,0.0023406558269476424,0.00396975734628444,0.0024395876315553523,0.006909491241819304,0.011379394852083256
0.0007115543076108444,0.0023406558269476424,0.00396975734628444,0.0024395876315553523,0.006909491241819304,0.011379394852083256
0.000638598466411589,0.0022063683379761594,0.00377413820954073,0.0024395876315553523,0.006909491241819304,0.011379394852083256
0.0006100451841748161,0.002177861235153724,0.0037456772861326317,0.0024395876315553523,0.006909491241819304,0.011379394852083256
0.000484275099162093,0.0020845392168949975,0.003684803334627902,0.0024430173901749397,0.006978380050384539,0.011513742710594138
0.000484275099162093,0.0020845392168949975,0.003684803334627902,0.002442290878731616,0.007001272867096425,0.011560254855461236
0.000484275099162093,0.0020845392168949975,0.003684803334627902,0.0024381427535403134,0.007046960213181713,0.011655777672823112
0.000484275099162093,0.0020845392168949975,0.003684803334627902,0.0023972136980487035,0.00720593524690895,0.012014656795769196
0.000484275099162093,0.0020845392168949975,0.003684803334627902,0.002332823002117626,0.007341201874357692,0.012349580746597758
0.000484275099162093,0.0020845392168949975,0.003684803334627902,0.002276726541827258,0.007430940032017495,0.012585153522207732
0.000484275099162093,0.0020845392168949975,0.003684803334627902,0.0022450934329823063,0.007475689603715095,0.012706285774447884
0.000484275099162093,0.0020845392168949975,0.003684803334627902,0.0021934825353281595,0.00754267453875946,0.01289186654219076
0.0004200549141362656,0.002046907658972411,0.0036737604038085568,0.0021934825353281595,0.00754267453875946,0.01289186654219076
0.0004200549141362656,0.002046907658972411,0.0036737604038085568,0.0021934825353281595,0.00754267453875946,0.01289186654219076
0.00041837632814508124,0.002020828960147397,0.003623281592149713,0.0021934825353281595,0.00754267453875946,0.01289186654219076
0.0004131137403517722,0.0019944281871923215,0.0035757426340328707,0.0021934825353281595,0.00754267453875946,0.01289186654219076
0.00037259190547904203,0.001912620170000928,0.0034526484345228136,0.0021934825353281595,0.00754267453875946,0.01289186654219076
0.0003494847614995385,0.0018841130671784923,0.003418741372857446,0.0021934825353281595,0.00754267453875946,0.01289186654219076
0.00030427712582863477,0.0018268593992555025,0.00334944167268237,0.0021934825353281595,0.00754267453875946,0.01289186654219076
0.0002253145630022749,0.0017629969769492946,0.0033006793908963144,0.0021934825353281595,0.00754267453875946,0.01289186654219076
0.00020500187491640106,0.0017344898741268593,0.0032639778733373178,0.0021934825353281595,0.00754267453875946,0.01289186654219076
0.00014805479658987187,0.0016968583162042725,0.0032456618358186733,0.002218682280332565,0.007566528810804181,0.012914375341275798
0.0001227399370778569,0.001667398720251754,0.003212057503425651,0.002308622360944694,0.007639572322661517,0.01297052228437834
0.0001227399370778569,0.001667398720251754,0.003212057503425651,0.0023723826493978473,0.007710304217174278,0.013048225784950709
5.053465828223718e-05,0.0016035362979455463,0.003156537937608855,0.0024396739583993016,0.007781274184717005,0.01312287441103471
5.053465828223718e-05,0.0016035362979455463,0.003156537937608855,0.0024892475962396115,0.00785117429501059,0.013213100993781568
-2.9856070898001425e-06,0.0015659047400229595,0.003134795087135719,0.002518147279952111,0.007875193603955227,0.013232239927958342
-2.9856070898001425e-06,0.0015659047400229595,0.003134795087135719,0.0025459841495327103,0.007899127857003412,0.013252271564474113
-2.9856070898001425e-06,0.0015659047400229595,0.003134795087135719,0.0025459841495327103,0.007899127857003412,0.013252271564474113
-2.9856070898001425e-06,0.0015659047400229595,0.003134795087135719,0.0025459841495327103,0.007899127857003412,0.013252271564474113
-2.9856070898001425e-06,0.0015659047400229595,0.003134795087135719,0.002561587779843876,0.007945386088333067,0.013329184396822258
-7.094749622688556e-05,0.001502042317716752,0.0030750321316603897,0.00257571220784194,0.007991549328577707,0.013407386449313476
-7.094749622688556e-05,0.001502042317716752,0.0030750321316603897,0.0026790371141281787,0.00807021571345635,0.013461394312784522
-0.00012186192484916602,0.0014644107597941655,0.003050683444437497,0.0026790371141281787,0.00807021571345635,0.013461394312784522
-0.00012186192484916602,0.0014644107597941655,0.003050683444437497,0.002733302881415993,0.008097450017651652,0.013461597153887311
-2.6161953291089102e-05,0.0014156766815687516,0.0028575153164285922,0.002753177312198078,0.008168797984482518,0.013584418656766958
7.008893613873104e-05,0.001366457127448441,0.002662825318758151,0.0029030614144179914,0.008268625315816264,0.013634189217214536
0.000166896390088901,0.0013166625931752426,0.002466428796261584,0.002919776531529075,0.008407245760652084,0.013894714989775092
0.00026421768064575457,0.0012661720128454654,0.002268126345045176,0.003104745897529115,0.008667681402944924,0.014230616908360732
0.0005078341588074777,0.0011355554295212672,0.0017632767002350568,0.003279025656844373,0.009083537191611857,0.014888048726379343
0.0006458284592245737,0.0010520199505330576,0.0014582114418415415,0.0033463130807124724,0.009491080825243418,0.015635848569774364
0.0007129333921613353,0.0009917342738276242,0.001270535155493913,0.0034630072479745104,0.010014292156172331,0.016565577064370153
0.0007129333921613353,0.0009917342738276242,0.001270535155493913,0.0037431557056978367,0.01034123795532797,0.0169393202049581
0.0007185770407047132,0.0009586979322743314,0.0011988188238439496,0.003952613822984924,0.0106621843745419,0.017371754926098878
0.0007185770407047132,0.0009586979322743314,0.0011988188238439496,0.004092954159256413,0.011024419994668607,0.0179558858300808
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.004204609126449261,0.011273735807169713,0.018342862487890164
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.0044118620188757715,0.01161386630729715,0.01881587059571853
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.004457736021857718,0.011681772185493322,0.018905808349128927
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.004509794459785314,0.011838515828777974,0.019167237197770633
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.004568635322996237,0.011995448570810877,0.019422261818625518
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.00463393023342736,0.01230711086759299,0.019980291501758618
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.004679846637607664,0.012596604229722825,0.020513361821837987
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.004666736110149342,0.012950039760362197,0.02123334341057505
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.0046680332332085985,0.013347960959327363,0.022027888685446126
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.004548408748759322,0.013939657471407102,0.023330906194054882
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.004539874963421089,0.014686171159956721,0.024832467356492353
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.00408640598131052,0.016378255238354726,0.028670104495398932
0.0006787270947911802,0.0009210663743517448,0.0011634056539123095,0.002794581759605421,0.019016384371565605,0.03523818698352579
0.0006447585881107169,0.0008834348164291581,0.0011221110447475994,-0.0007623174497625243,0.024073200496086983,0.04890871844193649
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.0090611196741009,0.03255932323188511,0.07417976613787111
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.025425920869551116,0.048693193358685896,0.12281230758692291
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.04876417549311661,0.07071149015373884,0.1901871558005943
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07396039706393066,0.0968390037237745,0.2676384045114797
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.09907138432100854,0.12727167195471775,0.35361472823044404
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.11718111547423232,0.15723265501684852,0.43164642550792937
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.12810746012701604,0.1839649250194826,0.4960373101659813
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13100201061191719,0.20823745583356573,0.5474769222790487
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13060715986948712,0.23296823264122907,0.5965436251519453
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13160982745207017,0.25473592265099443,0.641081672754059
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13398950493558998,0.27237791397366834,0.6787453328829267
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13742360414724852,0.28500438608593803,0.7074323763191246
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14025216569738425,0.29266253320100766,0.7255772320993996
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14200459165071389,0.2968853654165775,0.7357753224838689
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14307999354494955,0.2994692314507058,0.7420184564463612
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14343173651794122,0.30027758537764926,0.7439869072732397
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14357323404655337,0.30065327845016776,0.7448797909468889
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.1436384609156951,0.3007838323032767,0.7452061255222485
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14362381598347002,0.3009376403789789,0.7454990967414279
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.1436542397034815,0.3010879417297231,0.7458301231629276
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14377729242404413,0.30132575152909263,0.7464287954822294
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14383421384442868,0.3014340784196568,0.7467023706837423
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14391876185296826,0.3015998214808741,0.7471184048147165
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14393771028628932,0.30163581817544294,0.7472093466371752
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14400375650340858,0.3017638885421453,0.7475315335876992
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14407017089860752,0.3018886128758759,0.7478473966503593
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.1437952719074228,0.3020822027826678,0.7479596774727584
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14346106752276483,0.3023368453510499,0.7481347582248645
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14309426554413524,0.3026112117617612,0.7483166890676576
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.1423143260124607,0.30314375771003993,0.7486018414325406
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14121875560634023,0.3038299939367487,0.7488787434798376
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.14021581806552358,0.3044865865634877,0.7491889911924989
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.1393820031568429,0.3050169303314677,0.7494158638197783
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.1387822342216955,0.3054725769000452,0.7497273880217858
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13843943935569591,0.3057416456763568,0.7499227307084095
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13825718334783166,0.305906150990375,0.7500694853285816
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13820109819724413,0.30596673419722015,0.7501345665916844
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13809844572234026,0.3061062590415742,0.7503109638054886
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13767506777178484,0.30647602047361294,0.7506271087190107
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13605134430636184,0.3075831222205939,0.7512175887475496
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.13215647520160106,0.31020726811422156,0.7525710114300441
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.12237995785646372,0.3171760242123624,0.7567320062811885
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.1089006260344123,0.32822117186558014,0.7653429697655726
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.09409064653165955,0.34387297480398826,0.7818365961396361
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.08398078840049678,0.36015841587282243,0.8042976201461416
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07916822404576979,0.3757335768503855,0.8306353777465407
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07846044018081139,0.3869037159345715,0.8522678720499544
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07899890174546875,0.3931322570455757,0.8652634158366201
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07945384869520339,0.39595908796837154,0.8713720246319465
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07965877826694617,0.39702538439853263,0.8737095470640115
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07974581028874483,0.3974519229160093,0.8746496561207634
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07976889526216513,0.39756275248614104,0.8748944002344472
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07976889526216513,0.39756275248614104,0.8748944002344472
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.0797846090109034,0.39763618352245655,0.8750569760558164
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07980401528192727,0.39772829856975755,0.8752606124214424
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07983563534613286,0.39787478692022143,0.8755852091865757
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07992397278604801,0.3982745066009198,0.8764729859878876
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07999975225373274,0.39861969258472196,0.8772391374231767
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.08009276062396287,0.3992332719784119,0.8785593045807867
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.08019790173578106,0.3996924162221367,0.8795827341800544
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.0803022593047154,0.4001443873673403,0.8805910340393961
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.08037763041223861,0.4004692047315008,0.8813160398752402
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.0803277572194967,0.4006451044631162,0.8816179661457291
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.08014182127150793,0.4008231763360883,0.8817881739436846
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07994145635868727,0.40093464189392325,0.8818107401465338
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07946434329373142,0.40120055167620683,0.8818654466461451
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07915260338648761,0.4013921880664314,0.8819369795193504
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07883899319755594,0.40156764885570706,0.8819742909089701
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07849185958519134,0.4017826231986642,0.8820571059825197
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07830180038476048,0.4019089610508627,0.8821197224864858
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07815096344494948,0.4020133408862659,0.8821776452174812
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.0779579615998392,0.4021218894559719,0.882201740511783
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07774688004347441,0.40233851303268053,0.8824239061088355
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07719652541021838,0.40276546889823495,0.8827274632066883
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07634399224434574,0.40334457106715177,0.8830331343786493
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07445954454380976,0.40451583650600326,0.8834912175558163
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.07051235358983321,0.4068470572174747,0.8842064680247826
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.06328467357956608,0.41119686988281323,0.8856784133451925
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.05160405578127086,0.4187539180322898,0.8891118918458505
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.03418270823569303,0.43153863780203483,0.8972599838397627
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.016824991426544644,0.4474581089612434,0.9117412093490314
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.0036679027748620086,0.4645187311739442,0.9327053651227504
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.003219561064244092,0.4791483570257381,0.9550771529872322
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.005669052587602363,0.48875727692853593,0.9718455012694696
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.0063259247199563,0.4935169660791531,0.9807080074383498
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.0065397043252416465,0.49588161880914444,0.9852235332930472
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.006632913385658967,0.4970356847265114,0.9874384560673638
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.00674250276506877,0.4975574776493038,0.9883724525335389
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.006891108224994835,0.49813862019662114,0.9893861321682474
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.00698833840626234,0.49848335678466843,0.9899783751630745
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.007113320978470894,0.4986971486082313,0.9902809762379916
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.007210844131360861,0.498948630422829,0.9906864167142971
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.007354930838853746,0.49935388215518006,0.9913528334715064
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.007639046742503597,0.4998841101805637,0.9921291736186238
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.007830779040695734,0.5004986883258026,0.9931665976109094
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.00824908814502151,0.5011709559085035,0.9940928236719855
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.008525740626318556,0.501853185574688,0.9951806305230575
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.009330398604919077,0.5027730288571445,0.9962156591093698
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.0104223792897013,0.5035064945893174,0.9965906098889334
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.011751397862922619,0.5043266957802871,0.9969019936976515
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.013727179214260588,0.5054414267270732,0.9971556742398857
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.015752586363200705,0.5065268670236713,0.997301147684142
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.018269989062746683,0.5078919360893006,0.9975138831158545
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.02104203898584739,0.509379140125797,0.9977162412657465
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.02648243083780849,0.5123405776835626,0.9981987245293167
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.03517380938945808,0.517262522081549,0.99935123477364
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.048060452152824173,0.5249722039503889,1.0018839557479535
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.06498213007749865,0.5360383533977894,1.0070945767180801
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.0842142657191583,0.5507824321241139,1.0173505985290696
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.09977105975021533,0.5661408043519807,1.032510548953746
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.10928041170974467,0.5788640136084151,1.0484476155070857
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.11419287966241343,0.5878298985274273,1.0614669173924411
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.1168943343819383,0.5936516538690242,1.07040897335611
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.11816874747775336,0.5971041496086357,1.076039551739518
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.11916773565280864,0.5992223337037093,1.0792769317546098
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.12035109710576491,0.6007616141572452,1.0811721312087255
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.12195004955856609,0.6022776909754125,1.0826053323922589
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.12442288076093128,0.6039681015441761,1.083513322327421
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.12838213401826504,0.606215513828624,1.084048893638983
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.1340212236149828,0.6092423077956834,1.0844633919763842
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.14475925453941152,0.6146527416676432,1.0845462287958747
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.15918293941367434,0.6222465596317746,1.0853101798498748
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.17655649908208731,0.632154391212321,1.0877522833425546
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.19548773035541966,0.6443095558503737,1.0931313813453278
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.21187153207775394,0.6567708174148311,1.1016701027519082
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.22546378850474863,0.6694350653782133,1.113406342251678
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.23395920186240793,0.6795168946700466,1.1250745874776853
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.23903058093640295,0.6871436088252804,1.1352566367141579
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24191478030604302,0.6924120215987809,1.1429092628915187
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24324864307362443,0.6953055990492822,1.14736255502494
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24396085627826808,0.6970130488515193,1.1500652414247705
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24428685247671889,0.6978440880501325,1.151401323623546
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24449280634267873,0.6983888720695328,1.1522849377963869
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.2445976384000242,0.6986739133063077,1.1527501882125912
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24464984471893259,0.6988160540553078,1.1529822633916829
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24481668621655062,0.6991115014022469,1.1534063165879431
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24489425924419334,0.6993243719916425,1.1537544847390917
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24504449797051714,0.6994446064569906,1.153844714943464
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24512332540278148,0.6995060370071882,1.1538887486115947
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24524471745721993,0.6995694387992104,1.153894160141201
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24527013236237644,0.6996398487991838,1.1540095652359912
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24547346108197765,0.6997957969457186,1.1541181328094594
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24602178675845532,0.7000433796899499,1.1540649726214445
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24649339231842138,0.7002608744764178,1.1540283566344143
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.2475453995778345,0.7006938296402228,1.153842259702611
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24840599312241723,0.7010663495211052,1.1537267059197933
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24880864238674005,0.701241496882665,1.1536743513785899
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.2494969209490019,0.7015148984600275,1.153532875971053
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.24984886323881605,0.7016692635742507,1.1534896639096854
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.2504657280589851,0.7019148843659895,1.153364040672994
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.25167877513678505,0.7024401394906125,1.1532015038444399
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.2533224846180779,0.7031364853745112,1.1529504861309445
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.2554714560339065,0.7040067282656659,1.1525420004974254
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.2584112845628106,0.7052092828120874,1.1520072810613642
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,0.2632227722287892,0.7071678385774539,1.1511129049261186
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2722362073569676,0.7108475595232867,1.149458911689606
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2866418700583294,0.7169450638948174,1.1472482577313055
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.3077928670194943,0.7262517683673301,1.1447106697151659
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.33705370772045784,0.7403109842406328,1.1435682607608078
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.3710452462685477,0.7581082269733062,1.1451712076780647
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.4097300707579802,0.7792864794304982,1.1488428881030162
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.4552627941657736,0.8028834732645533,1.150504152363333
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5069624732925897,0.8292371923061836,1.1515119113197776
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5522182316431539,0.8553251584176728,1.1584320851921917
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5778004369904121,0.8743799412336422,1.1709594454768721
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5893355818715713,0.8854575666446772,1.1815795514177831
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5935777797504269,0.8904655645507038,1.1873533493509807
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5951714096148766,0.8925455672401498,1.189919724865423
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5957178662465266,0.8932863739262704,1.1908548816060143
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5960023195443914,0.8936752717105435,1.1913482238766955
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5962434754164428,0.8940075556272781,1.1917716358381134
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5965752736875235,0.8944670540048882,1.192358834322253
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5970061420019719,0.8950700412248555,1.193133940447739
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5974660799144587,0.895721985568873,1.1939778912232872
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5978516634600944,0.8962761129062262,1.194700562352358
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5981832415097096,0.8967548909697852,1.195326540429861
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5983161003406802,0.8969480141842023,1.1955799280277244
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5984839300308491,0.8971925931071099,1.1959012561833706
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5986128700063373,0.8973819008237622,1.1961509316411871
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.598775356517967,0.8976209856278373,1.1964666147377077
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5988968986181011,0.8978017797792763,1.1967066609404515
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989074953219183,0.8978176521846265,1.1967278090473346
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989738873643015,0.8979161123565731,1.1968583373488446
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990059835503796,0.8979639494862661,1.1969219154221526
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990160721398767,0.8979791180624247,1.1969421639849727
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990276654268332,0.8979961693117502,1.1969646731966672
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990276654268332,0.8979961693117502,1.1969646731966672
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990276654268332,0.8979961693117502,1.1969646731966672
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990276654268332,0.8979961693117502,1.1969646731966672
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.599038690804157,0.8980125731323302,1.1969864554605034
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.599038690804157,0.8980125731323302,1.1969864554605034
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990496653836757,0.8980289132130043,1.1970081610423329
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990612280516713,0.8980459290858243,1.1970306301199773
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990612280516713,0.8980459290858243,1.1970306301199773
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990830177929758,0.8980784039462069,1.197073790099438
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991374096256858,0.8981593923753884,1.197181375125091
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991584229322117,0.8981908408637373,1.1972232587952631
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991994188378621,0.8982523223789066,1.1973052259199513
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5992386170989186,0.8983112661679282,1.1973839152369379
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5992480436980832,0.8983254644766667,1.1974028852552503
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5992572827815101,0.8983393891131136,1.197421495444717
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5992572827815101,0.8983393891131136,1.197421495444717
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5992572827815101,0.8983393891131136,1.197421495444717
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5992687949584292,0.8983563303636917,1.1974438657689541
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5992802718483478,0.8983732322064185,1.1974661925644892
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5992917124814678,0.8983900931231862,1.1974884737649045
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5993221385191378,0.8984352583593331,1.1975483781995284
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5993783460941351,0.8985183950128693,1.1976584439316036
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5994075765836022,0.8985619392142074,1.1977163018448125
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5994075765836022,0.8985619392142074,1.1977163018448125
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5994248205466501,0.8985877056152592,1.1977505906838684
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5994357757936177,0.8986039785162998,1.1977721812389819
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5994436247589727,0.898615847313469,1.1977880698679653
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5994439595239385,0.8986163536683467,1.197788747812755
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995761032720828,0.8986493900099,1.1977226767477172
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.599587310651119,0.8986659671058069,1.197744623560495
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5995982120889757,0.8986821690651491,1.1977661260413224
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5996204911358839,0.8987151555598578,1.1978098199838318
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5996313362798291,0.8987312824491565,1.1978312286184838
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.599652839658359,0.8987632923512405,1.197873745044122
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5997394039818758,0.8988919588958746,1.1980445138098734
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5998029462799908,0.898986619441365,1.1981702926027393
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5998546332841721,0.8990637734880018,1.1982729136918315
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6002586381487033,0.89922570836529,1.198192778581877
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.600621533589391,0.899361083948274,1.198100634307157
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6009575788164598,0.8994738676359983,1.1979901564555369
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6011611714476919,0.8995247661345285,1.197888360821365
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6019495830458679,0.8997218703568144,1.197494157667761
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6022378353653401,0.8997939339216046,1.197350032477869
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6029935609008821,0.8999828665801862,1.1969721722594904
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6030869590855221,0.9000062162842207,1.1969254734829193
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6033659781795888,0.9000759715298174,1.196785964880046
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6034586193708839,0.9000991319845306,1.1967396445981775
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6035573473448588,0.9001316761126901,1.1967060048805214
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6035573473448588,0.9001316761126901,1.1967060048805214
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6038337986845118,0.9002007894211251,1.1965677801577383
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6038337986845118,0.9002007894211251,1.1965677801577383
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6038337986845118,0.9002007894211251,1.1965677801577383
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6038448988734814,0.9002171932417051,1.1965894876099288
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6038448988734814,0.9002171932417051,1.1965894876099288
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6038559479014248,0.9002335333223789,1.1966111187433328
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6038559479014248,0.9002335333223789,1.1966111187433328
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6038669435391574,0.9002498062234194,1.1966326689076814
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6038669435391574,0.9002498062234194,1.1966326689076814
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6038887646420581,0.90028213507206,1.196675505502062
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039316405819695,0.9003457933363759,1.1967599460907823
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039316405819695,0.9003457933363759,1.1967599460907823
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039316405819695,0.9003457933363759,1.1967599460907823
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039421778971767,0.9003614658678435,1.1967807538385102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039421778971767,0.9003614658678435,1.1967807538385102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039421778971767,0.9003614658678435,1.1967807538385102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039421778971767,0.9003614658678435,1.1967807538385102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039421778971767,0.9003614658678435,1.1967807538385102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039421778971767,0.9003614658678435,1.1967807538385102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039421778971767,0.9003614658678435,1.1967807538385102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039421778971767,0.9003614658678435,1.1967807538385102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039421778971767,0.9003614658678435,1.1967807538385102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039421778971767,0.9003614658678435,1.1967807538385102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039421778971767,0.9003614658678435,1.1967807538385102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039512534170005,0.9003750745410061,1.1967988956650117
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039600766111919,0.9003883128443565,1.196816549077521
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039844585606847,0.9004249365521405,1.1968654145435962
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039915584380466,0.9004356125271933,1.19687966661634
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6039978244130546,0.9004450388475714,1.1968922532820883
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604005710191402,0.9004569076447406,1.1969081050980792
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604005710191402,0.9004569076447406,1.1969081050980792
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040060465260331,0.9004574139996183,1.1969087814732036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040978962197385,0.9004803765127891,1.1968628568058397
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040978962197385,0.9004803765127891,1.1968628568058397
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040978962197385,0.9004803765127891,1.1968628568058397
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040978962197385,0.9004803765127891,1.1968628568058397
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040978962197385,0.9004803765127891,1.1968628568058397
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040978962197385,0.9004803765127891,1.1968628568058397
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040978962197385,0.9004803765127891,1.1968628568058397
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6040978962197385,0.9004803765127891,1.1968628568058397
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6041896041266994,0.9005033035791769,1.1968170030316543
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604372613468605,0.9005490560936755,1.1967254987187461
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604372613468605,0.9005490560936755,1.1967254987187461
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604372613468605,0.9005490560936755,1.1967254987187461
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6046461755751544,0.9006174468882244,1.1965887182012944
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604742128930044,0.9006477148567746,1.1965533007835054
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6047450109764838,0.9006520530546089,1.196559095132734
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604836183247434,0.9006752684789104,1.1965143537103868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604836183247434,0.9006752684789104,1.1965143537103868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604836183247434,0.9006752684789104,1.1965143537103868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604836183247434,0.9006752684789104,1.1965143537103868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604836183247434,0.9006752684789104,1.1965143537103868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604836183247434,0.9006752684789104,1.1965143537103868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604836183247434,0.9006752684789104,1.1965143537103868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604836183247434,0.9006752684789104,1.1965143537103868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604836183247434,0.9006752684789104,1.1965143537103868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604926909257246,0.9006979500719583,1.1964689908866706
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604926909257246,0.9006979500719583,1.1964689908866706
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604926909257246,0.9006979500719583,1.1964689908866706
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604926909257246,0.9006979500719583,1.1964689908866706
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604926909257246,0.9006979500719583,1.1964689908866706
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604926909257246,0.9006979500719583,1.1964689908866706
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604926909257246,0.9006979500719583,1.1964689908866706
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.604926909257246,0.9006979500719583,1.1964689908866706
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6050175284975206,0.9007206049725568,1.196423681447593
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6051080439564154,0.9007432339277482,1.1963784238990811
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6052887748015406,0.9007884168197894,1.196288058838038
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.605828748288887,0.9009234107326755,1.196018073176464
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6065441663252487,0.9011022659609008,1.195660365596553
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6076092367137371,0.9013685346334936,1.1951278325532502
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6090173523141089,0.9017205649644628,1.1944237776148168
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6105017264494952,0.9020916600178989,1.1936815935863025
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.611889983407165,0.9024387256890469,1.1929874679709287
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6126677206493283,0.9026331608061735,1.1925986009630187
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6130989183020278,0.9027409606679404,1.1923830030338531
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.613357352912737,0.902805569589958,1.192253786267179
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.613357352912737,0.902805569589958,1.192253786267179
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6135295282162154,0.9028486135954686,1.1921676989747219
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6137876239315623,0.9029131377938933,1.1920386516562242
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6137876239315623,0.9029131377938933,1.1920386516562242
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6138736120900554,0.9029346349234135,1.1919956577567716
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6143240734255353,0.9030730431154982,1.191822012805461
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6144303944902941,0.9031249879262389,1.1918195813621835
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6146979259734171,0.903204367219294,1.1917108084651709
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6151560575000102,0.9033554768040298,1.1915548961080495
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.615954450048167,0.9035898345423096,1.1912252190364523
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6166785040807745,0.9038212956479226,1.1909640872150706
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6171165555102966,0.9039449443196693,1.190773333129042
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6179792042912737,0.9041733443083206,1.1903674843253675
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.61892817170385,0.9044268241284072,1.1899254765529645
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6194480323279818,0.9045692825078179,1.189690532687654
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6197979174718586,0.9046695280084466,1.1895411385450345
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6210986069461719,0.9050307373508979,1.1889628677556239
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6247303134279301,0.9059386655079523,1.1871470175879746
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6325578938245564,0.9079295184300842,1.183301143035612
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6493712281810966,0.9121801218928074,1.1749890156045182
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6791915445038945,0.9196414904714645,1.1600914364390345
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7250433878513272,0.9311080930925811,1.137172798333835
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7845609019209296,0.9459875215171378,1.107414141113346
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8462874444961073,0.9614317097058607,1.076575974915614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9028575160521712,0.9755743863917632,1.0482912567313551
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9421877828336732,0.9854315917333117,1.0286754006329504
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9647355381995539,0.991092410304631,1.0174492824097081
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9768081501390193,0.9941834779132657,1.011558805687512
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.982723866061197,0.9956765094083192,1.0086291527554414
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9858767091616741,0.9964647206262324,1.0070527320907907
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9865524727126581,0.996637696244014,1.0067229197753698
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9870001336780193,0.9967496114863271,1.006499089294635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9878193176023765,0.9969544074693817,1.006089497336387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9883395194967218,0.9970844579443593,1.0058293963919966
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9900419982313344,0.9975100776335823,1.0049781570358303
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9916590130530615,0.9979143313464099,1.0041696496397585
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9934066232150797,0.9983512338989868,1.003295844582894
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9942003283458897,0.9985496601895749,1.00289899203326
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9949882858145801,0.9987466495670467,1.0025050133195135
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952020343869633,0.9988000867135198,1.0023981390400765
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9955570510018078,0.9988888408735586,1.0022206307453094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9956985969990536,0.998924227375684,1.0021498577523142


==> fig/tradeoff_SecAgg_ADULT_n-70_alpha-inf.csv <==
0.9995605089271131,0.9998901272317783,1.0002197455364434,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992679405360719,0.999816985134018,1.0003660297319639,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990842594464493,0.9997710648616124,1.0004578702767755,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989593243495253,0.9997398310873813,1.0005203378252374,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9982473627096873,0.9995618406774218,1.0008763186451564,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9980478163479383,0.9995119540869846,1.0009760918260309,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978465345708674,0.9994616336427168,1.0010767327145662,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.997779090903798,0.9994447727259494,1.0011104545481009,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975758016007842,0.9993939504001961,1.001212099199608,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973027174139215,0.9993256793534805,1.0013486412930395,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.997234115480708,0.9993085288701771,1.001382942259646,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971653896150805,0.9992913474037701,1.0014173051924598,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971653896150805,0.9992913474037701,1.0014173051924598,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.997096543644051,0.9992741359110127,1.0014517281779742,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.997096543644051,0.9992741359110127,1.0014517281779742,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.997096543644051,0.9992741359110127,1.0014517281779742,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970275812002358,0.9992568953000589,1.001486209399882,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970275812002358,0.9992568953000589,1.001486209399882,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970275812002358,0.9992568953000589,1.001486209399882,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970275812002358,0.9992568953000589,1.001486209399882,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970275812002358,0.9992568953000589,1.001486209399882,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9969585057354151,0.9992396264338538,1.0015207471322924,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9969585057354151,0.9992396264338538,1.0015207471322924,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9969585057354151,0.9992396264338538,1.0015207471322924,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9969585057354151,0.9992396264338538,1.0015207471322924,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9968893205329008,0.9992223301332253,1.0015553397335497,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9968893205329008,0.9992223301332253,1.0015553397335497,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9968200287188367,0.9992050071797092,1.0015899856405817,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966811370360041,0.999170284259001,1.001659431481998,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966115427225716,0.9991528856806429,1.001694228638714,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9964021966889662,0.9991005491722416,1.0017989016555169,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962621869242448,0.9990655467310612,1.0018689065378776,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962621869242448,0.9990655467310612,1.0018689065378776,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962621869242448,0.9990655467310612,1.0018689065378776,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962621869242448,0.9990655467310612,1.0018689065378776,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961920548617109,0.9990480137154277,1.0019039725691445,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961920548617109,0.9990480137154277,1.0019039725691445,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961920548617109,0.9990480137154277,1.0019039725691445,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961920548617109,0.9990480137154277,1.0019039725691445,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961920548617109,0.9990480137154277,1.0019039725691445,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961218407148127,0.9990304601787031,1.0019390796425935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961218407148127,0.9990304601787031,1.0019390796425935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961218407148127,0.9990304601787031,1.0019390796425935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961218407148127,0.9990304601787031,1.0019390796425935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961218407148127,0.9990304601787031,1.0019390796425935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961218407148127,0.9990304601787031,1.0019390796425935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961218407148127,0.9990304601787031,1.0019390796425935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961218407148127,0.9990304601787031,1.0019390796425935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961218407148127,0.9990304601787031,1.0019390796425935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961218407148127,0.9990304601787031,1.0019390796425935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961218407148127,0.9990304601787031,1.0019390796425935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960515464101279,0.999012886602532,1.001974226794936,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959811737992954,0.9989952934498237,1.002009413100352,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956989349222471,0.9989247337305617,1.0021505325388762,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9954865144913316,0.9988716286228329,1.002256742754334,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9953445696953134,0.9988361424238283,1.0023277151523433,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9951311819090051,0.9987827954772512,1.0024344090454975,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949172580467328,0.9987293145116831,1.0025413709766335,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949172580467328,0.9987293145116831,1.0025413709766335,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949172580467328,0.9987293145116831,1.0025413709766335,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9948458361385019,0.9987114590346255,1.0025770819307491,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9947743589867758,0.9986935897466939,1.0026128205066118,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9947028275842513,0.9986757068960628,1.0026485862078742,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946312428938557,0.9986578107234638,1.002684378553072,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9945596058499858,0.9986399014624965,1.0027201970750073,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9945596058499858,0.9986399014624965,1.0027201970750073,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9944161783037186,0.9986040445759297,1.0027919108481407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9944161783037186,0.9986040445759297,1.0027919108481407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9942725518930151,0.9985681379732538,1.0028637240534926,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9940564158319731,0.9985136820595096,1.0029709482870461,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9939123201907684,0.9984776581476954,1.0030429961046223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9934757397128259,0.9983644810916321,1.0032532224704385,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9932391925170146,0.9982825431810713,1.0033258938451282,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.993013181425433,0.9982165781616941,1.003419974897955,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9927949950660245,0.9981615959223331,1.0035281967786416,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9925676600732211,0.9980947847784079,1.0036219094835945,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.992254528697225,0.9979899526741562,1.0037253766510876,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9920715902330615,0.9979036109009908,1.00373563156892,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9919670896700661,0.9978450298017781,1.0037229699334902,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9912466358547843,0.9976072794506873,1.00396792304659,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.990368408861948,0.9973281669292892,1.0042879249966303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9894803493252845,0.9970456660173042,1.004610982709324,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9887308359362432,0.9967976173856916,1.00486439883514,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9883451463223104,0.996688487935498,1.0050318295486855,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9878302473973574,0.996558632502323,1.0052870176072888,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9872958784823096,0.9964119733729255,1.0055280682635415,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9866308535708445,0.9962444125233759,1.0058579714759075,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.985887137825101,0.9960535104527729,1.0062198830804447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9848288274500292,0.9957640605849362,1.0066992937198431,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9837843757335217,0.9955015736531065,1.0072187715726915,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9815286296261492,0.9949255361156937,1.0083224426052382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9788156899084555,0.9942451031943242,1.009674516480193,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9744859102212365,0.9931499171510898,1.011813924080943,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9705803632176272,0.9921502401467723,1.0137201170759174,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9631431712023243,0.9902888242606662,1.017434477319008,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9554317515246081,0.9883595318061044,1.0212873120876007,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9449586932580031,0.9857286467350568,1.0264986002121104,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9268698223223745,0.981205065005786,1.0355403076891974,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8998697242606286,0.9744539278399553,1.049038131419282,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8618576704907588,0.9649500889090341,1.0680425073273094,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8150606837823705,0.9532386984214727,1.0914167130605748,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7641816076611981,0.9405185789389255,1.1168555502166528,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7221496319500987,0.9300103925562995,1.1378711531625,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6899899670959307,0.9219703644120143,1.153950761728098,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6643935298425856,0.9155711813749745,1.1667488329073634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6465956226791506,0.9111216596290761,1.1756476965790017,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6354619625436836,0.9083263927751816,1.1811908230066797,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6280217742335203,0.9064663291438245,1.1849108840541287,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6219593748251111,0.9049507162860652,1.1879420577470192,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6169501081720691,0.9036983891876323,1.1904466702031957,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6141253381447289,0.902992190916002,1.1918590436872751,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6115375262311914,0.9023452327301291,1.193152939229067,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6101473097463366,0.901997675839963,1.1938480419335895,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6098857058792868,0.9019322743543636,1.1939788428294404,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6093615075212525,0.9018012237273115,1.1942409399333704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6086603484988545,0.9016259325882645,1.1945915166776744,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6082203659004248,0.9015155138020285,1.1948106617036323,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6081322954254675,0.9014934960103288,1.19485469659519,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6078677871804739,0.901427368430084,1.194986949679694,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6076028154370232,0.9013611249750184,1.1951194345130136,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6072487547148393,0.9012726091017982,1.195296463488757,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6062700263964413,0.9010279251139363,1.1957858238314312,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6060832950934736,0.900971344618824,1.1958593941441744,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6058144477963068,0.9009041322770308,1.1959938167577548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6053646966695104,0.9007916936311897,1.1962186905928691,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6050032309847337,0.9007013265169121,1.1963994220490906,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6049969648461275,0.9006919001965341,1.1963868355469407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6049063459338109,0.9006692452959358,1.1964321446580608,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6046338358803593,0.9006011172642487,1.1965683986481381,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6045427704335382,0.9005783507294932,1.1966139310254482,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6044515846803543,0.9005555541179984,1.1966595235556423,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6042688366835018,0.9005098667719131,1.1967508968603244,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.604085558541328,0.9004640468888134,1.196842535236299,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6038095644954873,0.9003950478545848,1.1969805312136823,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037172580446893,0.9003719710672078,1.1970266840897263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6036247875131884,0.9003488532594262,1.197072919005664,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6036247875131884,0.9003488532594262,1.197072919005664,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6036247875131884,0.9003488532594262,1.197072919005664,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6036247875131884,0.9003488532594262,1.197072919005664,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6036247875131884,0.9003488532594262,1.197072919005664,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6035321463949237,0.900325692804713,1.1971192392145023,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6035321463949237,0.900325692804713,1.1971192392145023,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6035321463949237,0.900325692804713,1.1971192392145023,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6035321463949237,0.900325692804713,1.1971192392145023,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6033463241067754,0.9002792368816079,1.1972121496564405,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6033463241067754,0.9002792368816079,1.1972121496564405,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032531275206054,0.9002559375591161,1.1972587475976268,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6031597294094546,0.9002325878550819,1.1973054463007091,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6031597294094546,0.9002325878550819,1.1973054463007091,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6030661205441048,0.9002091854621834,1.197352250380262,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6030661205441048,0.9002091854621834,1.197352250380262,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6030661205441048,0.9002091854621834,1.197352250380262,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6030661205441048,0.9002091854621834,1.197352250380262,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6030661205441048,0.9002091854621834,1.197352250380262,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6030661205441048,0.9002091854621834,1.197352250380262,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6030661205441048,0.9002091854621834,1.197352250380262,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029722909642907,0.9001857278903364,1.197399164816382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029722909642907,0.9001857278903364,1.197399164816382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029722909642907,0.9001857278903364,1.197399164816382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029722909642907,0.9001857278903364,1.197399164816382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029719546565844,0.9001852215354587,1.197398488414333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029640695149951,0.9001733527382895,1.1973826359615838,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029640695149951,0.9001733527382895,1.1973826359615838,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029507047658509,0.9001532504428587,1.1973557961198664,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029430052821367,0.9001416776768837,1.1973403500716306,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029084277898997,0.9000897797585615,1.1972711317272233,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6027565828137442,0.8999797721637653,1.1972029615137865,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6027053100438013,0.8999032777201078,1.1971012453964143,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6026947834363876,0.8998876051886402,1.1970804269408928,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.602590692055599,0.8998493778395318,1.1971080636234646,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6025800894418459,0.8998336018826503,1.1970871143234545,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6024855294250171,0.8998099616717425,1.197134393918468,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6022849100943213,0.8997466027391138,1.1972082953839063,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6022741669373759,0.8997306401097044,1.1971871132820329,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6022741669373759,0.8997306401097044,1.1971871132820329,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6022741669373759,0.8997306401097044,1.1971871132820329,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6022741669373759,0.8997306401097044,1.1971871132820329,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6022741669373759,0.8997306401097044,1.1971871132820329,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.602263359135104,0.8997145928370296,1.197165826538955,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6022332535372306,0.8996695699264301,1.1971058863156296,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021068059898949,0.8995994027153748,1.1970919994408546,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6019359903743553,0.8994638088179026,1.1969916272614498,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018917876718419,0.8993983276099028,1.1969048675479637,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018468279495137,0.8993319189304623,1.1968170099114108,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017550108893956,0.8991968993708536,1.1966387878523115,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017200131344507,0.8991456441969581,1.1965712752594655,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6016610782001213,0.8990595912773316,1.196458104354542,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.60162537953458,0.8990076231616136,1.1963898667886474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.60162537953458,0.8990076231616136,1.1963898667886474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.60162537953458,0.8990076231616136,1.1963898667886474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6014089364047907,0.8989247212123788,1.1964405060199668,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6013121113476046,0.8989005142230896,1.1964889170985744,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6011171808687004,0.8988517801448642,1.196586379421028,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6007211363505579,0.8987527660564707,1.1967843957623834,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.600496354847728,0.8986677717461369,1.1968391886445457,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6003586230787731,0.8985886471957658,1.1968186713127587,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5998080410542292,0.8984247325346898,1.1970414240151503,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5996676691284158,0.898353007602186,1.197038346075956,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5996475755156103,0.8983228260975391,1.196998076679468,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5994992919254151,0.8982440942778755,1.196988896630336,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599430222243854,0.8981430030031626,1.1968557837624711,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5994085464409238,0.8981107008436313,1.1968128552463388,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993851357838496,0.8980764474009938,1.196767759018138,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5992219634251557,0.8979801166231951,1.1967382698212345,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5992097684667264,0.8979625043391313,1.1967152402115362,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5991983965072751,0.8979456859671198,1.1966929754269644,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5991983965072751,0.8979456859671198,1.1966929754269644,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5991983965072751,0.8979456859671198,1.1966929754269644,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599062881264643,0.8978972288993367,1.1967315765340303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599062881264643,0.8978972288993367,1.1967315765340303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599062881264643,0.8978972288993367,1.1967315765340303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599062881264643,0.8978972288993367,1.1967315765340303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599062881264643,0.8978972288993367,1.1967315765340303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599062881264643,0.8978972288993367,1.1967315765340303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599062881264643,0.8978972288993367,1.1967315765340303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5990625479122926,0.897896722544459,1.1967308971766253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599059691602061,0.8978923843466248,1.1967250770911886,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599059691602061,0.8978923843466248,1.1967250770911886,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599059691602061,0.8978923843466248,1.1967250770911886,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599059691602061,0.8978923843466248,1.1967250770911886,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599059691602061,0.8978923843466248,1.1967250770911886,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599059691602061,0.8978923843466248,1.1967250770911886,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.599059691602061,0.8978923843466248,1.1967250770911886,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5990482838706589,0.8978755234298574,1.196702762989056,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5990482838706589,0.8978755234298574,1.196702762989056,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5990433247966116,0.8978679928305224,1.1966926608644333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5990318813548408,0.8978510909877955,1.1966703006207502,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5990026816856537,0.8978077441843908,1.1966128066831279,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989422164421083,0.8977165816522208,1.1964909468623333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988527622476265,0.8975819844346933,1.19631120662176,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988089294319788,0.897516778228949,1.1962246270259191,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987879984334714,0.8974853297406,1.1961826610477286,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987763425367882,0.8974681792572966,1.196160015977805,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987657682603883,0.8974523068519463,1.1961388454435045,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987453579307174,0.8974218870821892,1.196098416233661,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987453579307174,0.8974218870821892,1.196098416233661,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987453579307174,0.8974218870821892,1.196098416233661,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987363827788472,0.8974082784090266,1.196080174039206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987056050345234,0.8973620249239389,1.1960184448133544,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986344076596257,0.8972548789523728,1.1958753502451198,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985788216939238,0.8971720058672267,1.1957651900405295,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985671245123344,0.8971547943744694,1.1957424642366044,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985328738633029,0.8971040516912593,1.1956752295192157,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985328738633029,0.8971040516912593,1.1956752295192157,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985328738633029,0.8971040516912593,1.1956752295192157,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985226151527039,0.8970885324078933,1.1956544496630828,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985226151527039,0.8970885324078933,1.1956544496630828,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985226151527039,0.8970885324078933,1.1956544496630828,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5984691468797148,0.897008524897271,1.1955479029148273,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5983518946433901,0.8968322872077892,1.1953126797721882,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5982171217185365,0.8966314104358547,1.195045699153173,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5980661479205709,0.8964082574370271,1.1947503669534834,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5979356367684527,0.8962166447186013,1.1944976526687499,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5978039814296058,0.8960239227584852,1.1942438640873645,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5977440080868318,0.8959361665943024,1.1941283251017731,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5976958066489688,0.8958657565943289,1.194035706539689,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5975373249157592,0.8956353967851216,1.193733468654484,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5971781963361513,0.8951170562376438,1.1930559161391363,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5968124050638893,0.8945938861654344,1.1923753672669797,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5963360206625161,0.8939209233410464,1.1915058260195768,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5959108503338899,0.8933321746506573,1.1907534989674247,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5950215023733451,0.892140782355393,1.189260062337441,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5927773116400201,0.8893428635462797,1.1859084154525392,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5859636076137595,0.8820940242203397,1.1782244408269198,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5670624225587299,0.8668958216783176,1.1667292207979054,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5306317373079682,0.845104274562177,1.1595768118163856,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4801632276197444,0.820004414105237,1.1598456005907294,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.43167236303352136,0.7960769055798932,1.160481448126265,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3961582680228857,0.7757392545815883,1.155320241140291,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.36537501923541965,0.7562612346631898,1.14714745009096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.33412133818535195,0.7389000563215828,1.1436787744578139,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3059252485266052,0.7249521785938827,1.1439791086611604,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2824632800250269,0.7144516963554246,1.1464401126858224,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2688386351606955,0.7086553810222338,1.148472126883772,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.26111745831192906,0.7054504665549274,1.1497834747979256,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2573816639579836,0.7039109064349921,1.1504401489120006,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2558007932602762,0.7032547832843643,1.1507087733084524,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.25484671802619024,0.7028535684591593,1.1508604188921283,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2539996667314351,0.7025115107368607,1.1510233547422863,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2529636370890455,0.7020965930075257,1.1512295489260058,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2517170994589195,0.7015965579952551,1.1514760165315907,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2504392436543753,0.7010709540965374,1.1517026645386994,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24926684150337441,0.7005564379195635,1.1518460343357524,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24831449087322705,0.7001455954723603,1.1519767000714936,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24786775781036757,0.6998298008607142,1.1517918439110608,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2470585838379426,0.6994459204065807,1.1518332569752188,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24659639370171016,0.6991080594321916,1.151619725162673,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24630945255346592,0.6988566388706869,1.151403825187908,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24612682168157174,0.6986290994428133,1.1511313772040548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24610757972233133,0.6985766097161988,1.1510456397100663,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2457687704607429,0.6983491292938452,1.1509294881269474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2455373996618604,0.6981362162356592,1.150735032809458,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24529900706271296,0.6979189680693885,1.150538929076064,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24493372728948143,0.6973747291821583,1.1498157310748351,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24461934302540744,0.6967176125854156,1.1488158821454237,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24409714875355593,0.6955853798856811,1.1470736110178064,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24323654577051157,0.6936367773783868,1.144037008986262,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24151397149749626,0.690135502098473,1.1387570326994496,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.23818961633991997,0.6844217937639321,1.1306539711879442,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2314876918150363,0.675275994540351,1.1190642972656657,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2199799299363669,0.6630682733830162,1.1061566168296655,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.20231627882782655,0.6484493652492171,1.0945824516706077,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.18182643445970886,0.6345568940220861,1.0872873535844634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1593451917449495,0.6213367206276772,1.0833282495104049,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.14413803231969363,0.6128519101261339,1.0815657879325742,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.13304267690715837,0.6066649465368465,1.0802872161665347,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1266839165376143,0.6025203222804767,1.078356728023339,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.12237151404026181,0.5989953171706126,1.0756191203009635,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.11938120407174047,0.595549896056424,1.0717185880411075,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.11730361140304907,0.5917268665935753,1.0661501217841016,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.11355165627717395,0.5847149459061404,1.0558782355351068,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.10590157122934185,0.5730923509317944,1.040283130634247,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.09150331593916805,0.5567032833469031,1.0219032507546382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.07269852478920186,0.5405080532813445,1.0083175817734873,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.051958243543457294,0.5261316742344255,1.0003051049253937,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.036720538377680856,0.5166673102735635,0.9966140821694461,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.02660511106823843,0.5107533932014122,0.9949016753345861,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.019805616808120485,0.5069615305781017,0.9941174443480829,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.015464140390608727,0.5044816371602276,0.9934991339298466,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.012835049110679675,0.5030030524772755,0.9931710558438713,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.011084363893735127,0.5019320503311253,0.9927797367685155,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.010175272183929829,0.5009997946712568,0.9918243171585837,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.009649971931953383,0.5004914651253698,0.9913329583187862,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.009207134241149884,0.5000236648055696,0.9908401953699892,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.008845851852425868,0.49961167092344744,0.9903774899944691,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.008486259284891107,0.4991995061080818,0.9899127529312725,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.00834831941064973,0.498985887534708,0.9896234556587663,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.007938353111472451,0.4985817819101106,0.9892252107087487,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.007796876149567811,0.49827521184145773,0.9887535475333477,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.007563486452039914,0.4978964478229809,0.9882294091939219,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.007511016806098059,0.4975304309304705,0.987549845054843,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0073187387583462105,0.4970099859155416,0.9867012330727369,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.007151818167728141,0.49609883913710695,0.9850458601064858,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.006737469731376622,0.4942716243418112,0.9818057789522459,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.006200567615790131,0.48997646157887303,0.9737523555419559,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.004085273540424095,0.48102481681408893,0.9579643600877538,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0017510172091699805,0.46709684464720347,0.9359447065035769,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.014478599474223197,0.4492906262341855,0.9130598519425941,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.03335006971418064,0.43144096062427495,0.8962319909627305,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.05275041052327878,0.41718999148598834,0.8871303934952555,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.06604238920286148,0.4087425150410667,0.8835274192849949,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07206989426652782,0.40514711338728615,0.8823641210411002,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07477774131514164,0.4035430183083076,0.8818637779317569,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07619677602680242,0.40273262499908863,0.8816620260249797,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07698690243787076,0.40226397199649194,0.8815148464308546,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07777723956221749,0.4017566584150255,0.8812905563922685,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07834009782666046,0.40135872593893496,0.8810575497045303,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07919152803516805,0.40082100288502714,0.8808335338052223,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07966461604434816,0.40055670162665874,0.8807780192976656,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07978359910182681,0.4004903359724157,0.8807642710466581,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0798630916836906,0.40044602091941195,0.8807551335225146,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07992702184077766,0.40033066496624753,0.8805883517732727,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07999472533318852,0.40023410685109884,0.8804629390353862,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.08009069561895393,0.4000617970963244,0.8802142898116028,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.08017491681501526,0.39983585023279555,0.8798466172806063,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.08013255716910689,0.3994351611021211,0.8790028793733491,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.08004834841889741,0.39903277137486987,0.8781138911686371,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07994388894052962,0.39851620532357135,0.8769762995876723,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07980187068609973,0.3975445089494344,0.8748908885849684,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0796583070727156,0.3967365777393159,0.8731314625513474,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07956621964123112,0.3961893853830213,0.8719449904072737,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07951198300684215,0.3958482349725016,0.8712084529518453,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07950606598588561,0.3958102878835469,0.8711266417529794,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07949429790759621,0.39573436972562326,0.8709630373588427,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07947242919595626,0.3956025922014439,0.8706776135988441,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07933522590442094,0.39467090443717123,0.8686770347787633,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07900265637035214,0.3917555737108793,0.8625138037921107,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07876285218533036,0.38599834240622355,0.8507595369977774,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.07997188137580924,0.3747035023126913,0.8293788860011918,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.08603073156901364,0.35803545879118004,0.8021016491513737,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.09793481135059356,0.340919892687312,0.7797745967252175,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.11464988720012831,0.3247777728708888,0.7642054329419059,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.12900821573496207,0.3136901712391854,0.756388558213333,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.1367650305282922,0.30828335739500196,0.7533317453182962,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14042540696005817,0.30582748993776737,0.752080386835593,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14156753290863738,0.3049876089384566,0.7515427507855506,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14183790631285093,0.3047220636110063,0.7512820335348636,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14187140232777823,0.30460592546575305,0.7510832532592844,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14187710038040574,0.3045301410594819,0.7509373824993695,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14233132682760452,0.3041005772235292,0.7505324812746629,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14294886661787765,0.30361848318611007,0.7501858329900978,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.1438774644908843,0.3030178860188134,0.749913236528511,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14433928283765163,0.3025655673318655,0.7494704175013827,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14530920162342503,0.30170697254507817,0.7487231467135813,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.1455403881077882,0.30123286813660183,0.7480061243809919,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.1455813859598849,0.3008504870176158,0.7472823599951165,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14540082806926724,0.3005061124302492,0.7464130529297657,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14519286024455413,0.30000334077256446,0.7451995417896831,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14488216735114284,0.2992955001730658,0.7434731676972743,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14454388604742208,0.2986275062193021,0.7417988984860263,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.1443394375610162,0.29821625426926246,0.7407719460995411,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14390323454817072,0.2970184094889407,0.7379400535260521,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.1432604844173319,0.2955340686579807,0.7343286217332934,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.14183145843576594,0.2921233379226542,0.7260781342810744,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.13973423175910676,0.2852834283641319,0.7103010884873706,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.13718743072864736,0.2733114016941525,0.6838102341169524,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.13599213399296228,0.2574880301517661,0.6509681942964944,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.13770935875501306,0.23680064884670932,0.6113106564484316,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.13914856693908953,0.21364720058027484,0.5664429680996392,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.134791012399021,0.18706829980110465,0.5089276120012303,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.11998452391760034,0.15651726440587432,0.433019052729349,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.09240872130631216,0.12116806402176956,0.33474484934985127,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0614582165383058,0.08760178587530174,0.23666178828890927,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.03471795471309209,0.05987246760698837,0.15446288992706883,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.014686347762482073,0.038491826612195426,0.09167000098687292,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.004095016091611885,0.02659754565358264,0.057290107398777164,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0002762970295472865,0.0200082926043501,0.03974028817915291,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0014597775886651572,0.017145752188450936,0.03283172678823672,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0018355908101795621,0.015635239484831302,0.029434888159483044,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0021876859785321633,0.014880437841220595,0.027573189703909026,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0023254785150920235,0.014467822624022205,0.026610166732952387,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00230912751485045,0.014137599374386963,0.025966071233923478,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0023000405379040665,0.013896495572343875,0.025492950606783686,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0023338982566709285,0.01385340744778336,0.025372916638895793,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.002261738854827897,0.013763205015193411,0.025264671175558924,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0022495963486627198,0.013674452329450174,0.025099308310237628,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0022233396835524295,0.013630015713367754,0.025036691743183077,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0021198193580897265,0.013516796503079322,0.024913773648068918,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00200476406465667,0.013402648864673386,0.0248005336646901,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0019489998917098777,0.013222374251938987,0.0244957486121681,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0019553389933420033,0.01302308813216092,0.024090837270979836,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0017519202004251683,0.012813573492542214,0.02387522678465926,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0015970139409362157,0.012582630989966023,0.02356824803899583,0.0005095680842814019,0.0009060889352120046,0.0013026097861426073
0.0015667585459785902,0.012378466389696887,0.023190174233415184,0.0004554373240955738,0.0009345960380344402,0.0014137547519733067
0.0014764960110832046,0.01221606306340704,0.022955630115730874,0.00040182708302957584,0.0009623901100049116,0.0015229531369802473
0.0013057234506746868,0.012049892129029712,0.022794060807384737,0.00040182708302957584,0.0009623901100049116,0.0015229531369802473
0.0010329397896570343,0.011849251845819508,0.022665563901981982,0.00039131422140892106,0.0010272559721228012,0.0016631977228366815
0.0009286107995056751,0.011752616756355113,0.02257662271320455,0.0002884835009306513,0.0010804363861034966,0.0018723892712763418
0.0007731068714015542,0.011611943912862544,0.022450780954323533,0.0003613788335432429,0.0011511042855793761,0.0019408297376155093
0.00041444042782660256,0.011368896932041891,0.02232335343625718,0.0003613788335432429,0.0011511042855793761,0.0019408297376155093
0.00022291935594929285,0.011244049652186953,0.022265179948424613,0.0003613788335432429,0.0011511042855793761,0.0019408297376155093
3.8636803335590636e-05,0.011118676459952976,0.02219871611657036,0.00031241464498572705,0.0011771829844043895,0.002041951323823052
-8.478551416643727e-05,0.011021959053925393,0.022128703622017222,0.00031241464498572705,0.0011771829844043895,0.002041951323823052
-0.0003487625180149459,0.010825382359497312,0.02199952723700957,0.00031241464498572705,0.0011771829844043895,0.002041951323823052
-0.00046024027571217076,0.010748706313628174,0.02195765290296852,0.00026346002576471727,0.0012029834703443504,0.0021425069149239835
-0.0005837876315765902,0.010653431261256462,0.021890650154089517,0.0004004160944776848,0.0013375137921264374,0.00227461148977519
-0.0007043598057724035,0.01057447586876163,0.021853311543295666,0.0004232045942678016,0.001368339872879352,0.0023134751514909025
-0.0008415350413541536,0.010476990711368187,0.021795516464090527,0.0004683421174495584,0.001457132652407221,0.0024459231873648836
-0.0008774321375717327,0.01045231524712687,0.021782062631825472,0.00048634429588189786,0.0015143863203302109,0.0025424283447785237
-0.0008774321375717327,0.01045231524712687,0.021782062631825472,0.0005160656436911588,0.0016813953404918615,0.0028467250372925645
-0.0008774321375717327,0.01045231524712687,0.021782062631825472,0.00045820012817869094,0.0018647348969575814,0.003271269665736472
-0.0008774321375717327,0.01045231524712687,0.021782062631825472,0.0002485166001958282,0.0022156186774072535,0.004182720754618679
-0.0008774321375717327,0.01045231524712687,0.021782062631825472,0.00010827786988159074,0.0024104073259659155,0.00471253678205024
-0.0008774321375717327,0.01045231524712687,0.021782062631825472,0.00010827786988159074,0.0024104073259659155,0.00471253678205024
-0.0008673416238782518,0.010430549314219096,0.021728440252316444,6.982701559679139e-05,0.0024585366377078326,0.004847246259818874
-0.0008753095994891904,0.010340381569813673,0.021556072739116534,6.982701559679139e-05,0.0024585366377078326,0.004847246259818874
-0.0008121174396870674,0.010165721110273281,0.02114355966023363,6.982701559679139e-05,0.0024585366377078326,0.004847246259818874
-0.0007690858013706652,0.009990429971226225,0.020749945743823113,5.0956490919141714e-05,0.0024825559466524717,0.004914155402385802
-0.000747703837909855,0.009814427273359193,0.020376558384628242,3.080531324709283e-05,0.0025064901997006546,0.004982175086154216
-0.0008173860423805971,0.009412591494766642,0.01964256903191388,9.28728032871238e-05,0.002544121757623241,0.0049953707119593585
-0.0008848602282002897,0.009010234370891207,0.018905328969982704,0.00018669486056027956,0.0026079841799294488,0.005029273499298618
-0.0012036367583372707,0.008574271733473188,0.01835218022528365,0.0002891467476925382,0.0026937449506748744,0.00509834315365721
-0.0013438868719600205,0.008433330170180678,0.018210547212321376,0.0003876128224996199,0.002875450110239096,0.0053632873979785715
-0.0013952579094523212,0.00838584364290187,0.018166945195256058,0.00041344092112516285,0.0029509164947650536,0.005488392068404945
-0.0014490477592038076,0.008338055117808966,0.01812515799482174,0.0004190994199564967,0.003049377822350207,0.005679656224743917
-0.0015053385321057208,0.00828992580606705,0.018085190144239822,0.00028553440230096386,0.0033354896769502763,0.006385444951599589
-0.0015053385321057208,0.00828992580606705,0.018085190144239822,0.000109560871414316,0.003521352069351581,0.0069331432672888466
-0.0015053385321057208,0.00828992580606705,0.018085190144239822,3.133822949441317e-05,0.0035903511035802506,0.007149363977666088
-0.0015053385321057208,0.00828992580606705,0.018085190144239822,-8.109102736581679e-05,0.00368185833276521,0.007444807692896236
-0.0015053385321057208,0.00828992580606705,0.018085190144239822,-0.00014032924543386878,0.0037274214790156577,0.007595172203465185
-0.0015053385321057208,0.00828992580606705,0.018085190144239822,-0.00020134641855279597,0.0037728679176546897,0.007747082253862175
-0.0015053385321057208,0.00828992580606705,0.018085190144239822,-0.00020134641855279597,0.0037728679176546897,0.007747082253862175
-0.0014359011684283041,0.008224405895040934,0.01788471295851017,-0.00020134641855279597,0.0037728679176546897,0.007747082253862175
-0.001397567572207865,0.00820289230807856,0.017803352188364985,-0.00020134641855279597,0.0037728679176546897,0.007747082253862175
-0.001397567572207865,0.00820289230807856,0.017803352188364985,-0.00020134641855279597,0.0037728679176546897,0.007747082253862175
-0.0013210552479494611,0.00815984830256773,0.017640751853084922,-0.00020134641855279597,0.0037728679176546897,0.007747082253862175
-0.0012828787681978034,0.008138317773654312,0.017559514315506425,-0.00020134641855279597,0.0037728679176546897,0.007747082253862175
-0.0012280833698556023,0.008027572957892816,0.017283229285641234,-0.00020134641855279597,0.0037728679176546897,0.007747082253862175
-0.001067851072380643,0.007826371548131782,0.016720594168644208,-0.0001473869920805824,0.0038059042592079825,0.007759195510496548
-0.0006836776345778535,0.007475171067308749,0.015634019769195352,-0.0001473869920805824,0.0038059042592079825,0.007759195510496548
-0.00013662128773228067,0.006941845164082997,0.014020311615898274,-9.9188702615599e-05,0.0038367303399608975,0.007772649382537394
0.000360110010320323,0.006238066479332932,0.012116022948345542,1.1041565558426742e-05,0.0039038214938360025,0.007796601422113579
0.0009168190100543108,0.005174436517122179,0.009432054024190048,0.00036890445552292036,0.004142031367033701,0.007915158278544481
0.001358919390965995,0.004296154460481619,0.007233389529997243,0.0005875974494197168,0.00430522830712263,0.008022859164825542
0.001556090822599998,0.0035591168320390784,0.005562142841478159,0.0009272038612735977,0.0045565960393774835,0.00818598821748137
0.0013406111740187742,0.0031947698545450576,0.005048928535071341,0.0013165615742134146,0.005084954087407781,0.008853346600602146
0.0009859332961972922,0.0028827091147097693,0.0047794849332222465,0.0018726127419088929,0.005788619672440844,0.009704626602972796
0.0008969459436354037,0.0028224384689611737,0.004747930994286944,0.0020187547861359725,0.006148482474630608,0.010278210163125242
0.0008468653129722768,0.002791612388208259,0.004736359463444241,0.002115487218093141,0.006714425351726958,0.011313363485360776
0.000788578058363824,0.0027585760466549663,0.004728574034946109,0.0021019086364044573,0.006991942922737698,0.01188197720907094
0.000788578058363824,0.0027585760466549663,0.004728574034946109,0.0021308655747545938,0.007269962995136645,0.012409060415518695
0.0007569276532630423,0.002730781974684495,0.004704636296105947,0.0023182761370498135,0.007621442061539807,0.0129246079860298
0.0007569276532630423,0.002730781974684495,0.004704636296105947,0.002337161043557419,0.007781291376607746,0.013225421709658073
0.0007208247189079363,0.0027022748718620593,0.004683725024816182,0.002354408736238804,0.007849871539404921,0.013345334342571038
0.0007208247189079363,0.0027022748718620593,0.004683725024816182,0.002338546441052372,0.00791758490463251,0.013496623368212647
0.0007208247189079363,0.0027022748718620593,0.004683725024816182,0.002338546441052372,0.00791758490463251,0.013496623368212647
0.0007208247189079363,0.0027022748718620593,0.004683725024816182,0.0023413778735601872,0.007940322273847602,0.013539266674135016
0.0007208247189079363,0.0027022748718620593,0.004683725024816182,0.0023413778735601872,0.007940322273847602,0.013539266674135016
0.0006500857879102881,0.0026646433139394725,0.004679200839968657,0.0023413778735601872,0.007940322273847602,0.013539266674135016
0.0006700957143081746,0.0026404363246504375,0.0046107769349927,0.0023178736902380835,0.00796245815075008,0.013607042611262075
0.0007196867699062253,0.0025671581565460287,0.004414629543185832,0.0023178736902380835,0.00796245815075008,0.013607042611262075
0.0007504325353725038,0.0024926881580315144,0.004234943780690525,0.0023178736902380835,0.00796245815075008,0.013607042611262075
0.000757491367196731,0.002416640593123209,0.004075789819049686,0.0023178736902380835,0.00796245815075008,0.013607042611262075
0.0007536101236736193,0.0023908401071832484,0.004028070090692878,0.0023178736902380835,0.00796245815075008,0.013607042611262075
0.00074622341844287,0.0023647614083582348,0.003983299398273599,0.0023178736902380835,0.00796245815075008,0.013607042611262075
0.0007350745312629942,0.002338360635403159,0.003941646739543324,0.002318163019561192,0.008007742006539958,0.013697320993518725
0.0006760682396934493,0.0022565526182117654,0.0038370369967300815,0.002318163019561192,0.008007742006539958,0.013697320993518725
0.0006113202133472407,0.002198585919436811,0.003785851625526381,0.0022972676000152124,0.008165474246218617,0.014033680892422021
0.0006113202133472407,0.002198585919436811,0.003785851625526381,0.0022543628867771615,0.008299842851203283,0.014345322815629405
0.0006113202133472407,0.002198585919436811,0.003785851625526381,0.0021519368670487047,0.00850018227409848,0.014848427681148257
0.0005765961916710061,0.0021691263234842923,0.0037616564552975787,0.0020775803092592075,0.008610934734246222,0.015144289159233236
0.0005765961916710061,0.0021691263234842923,0.0037616564552975787,0.0020100974057525077,0.0086992861673511,0.015388474928949694
0.0005350554590566954,0.0021383002427313776,0.00374154502640606,0.0019738746790523365,0.008743383728136881,0.015512892777221426
0.0005350554590566954,0.0021383002427313776,0.00374154502640606,0.0019853053822359076,0.008789348000643998,0.015593390619052088
0.0005350554590566954,0.0021383002427313776,0.00374154502640606,0.0019468301372029062,0.008833371558591731,0.015719912979980558
0.0005350554590566954,0.0021383002427313776,0.00374154502640606,0.0019468301372029062,0.008833371558591731,0.015719912979980558
0.0005486812820120199,0.0021131511763532946,0.003677621070694569,0.0019468301372029062,0.008833371558591731,0.015719912979980558
0.0005676575287601024,0.0020622526778230716,0.0035568478268860407,0.0019468301372029062,0.008833371558591731,0.015719912979980558
0.0005643275303427466,0.001957193079077402,0.0033500586278120575,0.0019468301372029062,0.008833371558591731,0.015719912979980558
0.0005363305661792125,0.0019021647029116278,0.003267998839644043,0.0019468301372029062,0.008833371558591731,0.015719912979980558
0.0004373151016773358,0.0017862313053617195,0.0031351475090461035,0.0019468301372029062,0.008833371558591731,0.015719912979980558
0.0004025525960080188,0.0017554052246088047,0.0031082578532095903,0.0019468301372029062,0.008833371558591731,0.015719912979980558
0.00032505307011775433,0.0016915428023025973,0.00305803253448744,0.001975286487128629,0.008857150437224508,0.015739014387320387
0.00032505307011775433,0.0016915428023025973,0.00305803253448744,0.002002924154302709,0.00888085808587054,0.01575879201743837
0.00022545361144124488,0.0016208749028267181,0.0030162961942121914,0.0022336147423573935,0.009092732122332251,0.01595184950230711
0.0001847356780850522,0.0015878385612734254,0.0029909414444617985,0.002326955265766758,0.009165032368697557,0.016003109471628356
0.0001847356780850522,0.0015878385612734254,0.0029909414444617985,0.002368131462056954,0.009211397662748276,0.016054663863439598
0.0001847356780850522,0.0015878385612734254,0.0029909414444617985,0.0024384990397248287,0.009260186940033983,0.01608187484034314
0.0001847356780850522,0.0015878385612734254,0.0029909414444617985,0.002454014857198231,0.009305884978344326,0.016157755099490422
0.0001299538327138095,0.0015502070033508388,0.002970460173987868,0.002454014857198231,0.009305884978344326,0.016157755099490422
0.0001299538327138095,0.0015502070033508388,0.002970460173987868,0.00246296420593316,0.009400476296797673,0.016337988387662185
0.0001299538327138095,0.0015502070033508388,0.002970460173987868,0.002731853646407687,0.00960449469922775,0.016477135752047813
0.00017672269833635297,0.0015256629134718434,0.002874603128607334,0.0027578770688610997,0.009652000168761127,0.016546123268661155
0.0002701859630973825,0.0014761687191535103,0.002682151475209638,0.0028165606633186744,0.00981321309458355,0.016809865525848428
0.0004095622204527956,0.0014007023346275526,0.0023918424488023095,0.0028958433112380904,0.010065489234239838,0.017235135157241586
0.0005894528878515612,0.001296865392328974,0.0020042778968063866,0.003114184724145681,0.01029941096622305,0.01748463720830042
0.0006806486829532244,0.0011489187143925578,0.0016171887458318911,0.0033041294741052397,0.010730356868349084,0.018156584262592926
0.0006950014746995193,0.0010555966961338318,0.0014161919175681443,0.003462504071312735,0.011048688639787595,0.018634873208262456
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.003695219644946157,0.011525968450116733,0.019356717255287308
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.004024555791421315,0.012095988925847932,0.020167422060274547
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.004233452337330466,0.012590606243998834,0.020947760150667204
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.004434984688617768,0.012906412113191504,0.021377839537765238
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.004648944223423107,0.013288037372026777,0.021927130520630445
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.004864336377713177,0.013603068240981073,0.02234180010424897
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.005000353384841626,0.013870937132989869,0.02274152088113811
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.005024624557447892,0.014222806282873608,0.023420988008299323
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.005067230454855317,0.014509231968472128,0.02395123348208894
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.004978567982409875,0.014858289185652972,0.02473801038889607
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.004968492341337947,0.015362356601588727,0.025756220861839506
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.005061798811822865,0.01597777233864956,0.026893745865476257
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.004796212520171983,0.017169707795475355,0.029543203070778727
0.0006459542506546873,0.001017965138211245,0.0013899760257678026,0.003935634037975333,0.019059524554283912,0.03418341507059249
0.0005964441990798633,0.0009472972387353656,0.001298150278390868,0.0012101410423305398,0.023777183487515976,0.04634422593270141
0.0005961680021563462,0.0008788396000598642,0.0011615111979633823,-0.0066894314721946055,0.03261862270282409,0.0719266768778428
0.0005961680021563462,0.0008788396000598642,0.0011615111979633823,-0.02068803556692752,0.046868566175602415,0.11442516791813234
0.0005961680021563462,0.0008788396000598642,0.0011615111979633823,-0.044815595872215536,0.07059214658157323,0.185999889035362
0.0005961680021563462,0.0008788396000598642,0.0011615111979633823,-0.07267121677192588,0.09980668296609231,0.2722845827041105
0.0005961680021563462,0.0008788396000598642,0.0011615111979633823,-0.10027895777254825,0.13424499234216603,0.3687689424568803
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.11917169818634801,0.1669606841714694,0.4530930665292868
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.1281065891244777,0.19648561535366044,0.5210778198317986
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.12961477884741834,0.2231279607731811,0.5758707003937805
0.0006169537682136324,0.0008458032585065712,0.00107465274879951,-0.12920090178758475,0.24753006527740468,0.624261032342394
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.1315554701019815,0.26816078977329905,0.6678770496485795
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.13506870569578883,0.28363833528189,0.7023453762595688
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.13815747439273268,0.2927203539145442,0.7235981822218212
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.14024495777273926,0.29751905341075796,0.7352830645942552
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.14114313512252774,0.29970352205490214,0.740550179232332
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.1413862281599017,0.3003853812782703,0.7421569907164423
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.14134182584572486,0.3008517153261069,0.7430452564979386
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.14146587499918667,0.3011897536473665,0.7438453822939197
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.14153203946021903,0.3013188796191572,0.7441697986985334
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.14159822740107603,0.3014478540057452,0.7444939354125664
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.1416380496478566,0.30161803279200916,0.744874115231875
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.14170683956946123,0.30184203061763093,0.745390900804723
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.14176375160162258,0.3019518118254446,0.7456673752525118
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.1417507147275361,0.3021030265022405,0.7459567677320171
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.14156831956574806,0.3022878712824366,0.7461440621306212
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.14120406383849987,0.3026558143701913,0.7465156925788825
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.14057360230425064,0.3031196663713108,0.7468129350468723
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.13930251841230779,0.3039887184477334,0.7472799553077746
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.13775870957019953,0.3049663597891211,0.7476914291484418
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.13624885336991022,0.3059571333926742,0.7481631201552587
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.13553315068212585,0.3064199474757314,0.7483730456335886
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.13537656101588164,0.3066198978345083,0.7486163566848982
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.13526149674261345,0.3067422580781539,0.7487460128989213
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.13515109800697023,0.3068633110924729,0.748877720191916
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.13467800523660478,0.30719644642956184,0.7490708980957285
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.13215056373984368,0.30903922362007996,0.7502290109800036
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.12650886127319744,0.3129336537825254,0.7523761688382482
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.11537678837393112,0.3212987852128581,0.7579743587996473
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.09936229828659832,0.33585695084331163,0.7710761999732216
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.0864275925380611,0.3524942627719101,0.7914161180818813
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07881082045470816,0.36992553814513685,0.8186618967449819
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07686561349163185,0.3835069407312549,0.8438794949541417
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07726771711295982,0.39170589940056993,0.8606795159140996
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07778307666511991,0.39521534460538327,0.8682137658758864
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07802792353312726,0.39653223016245703,0.8710923838580413
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07809861641032795,0.3968869524587436,0.8718725213278151
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07811371743804862,0.3969614494026191,0.8720366162432869
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.0781304990499661,0.397034208232108,0.872198915514182
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07814646929242691,0.39731363594745794,0.8727737411873429
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07823294926762991,0.39771886213851,0.8736706735446499
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07834017691064749,0.3982139850967177,0.8747681471040829
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07849359034031989,0.3989041857237207,0.8763019617877613
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07858400856597536,0.3995007259861245,0.8775854605382244
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07851639109526803,0.4003716299189846,0.8792596509332373
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07824083080943733,0.40091429290960556,0.8800694166286485
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07823333389364912,0.4010718499871578,0.8803770338679646
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07792681927736772,0.4012796598868422,0.8804861390510521
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07782501068848141,0.4014104905617981,0.8806459918120777
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07751705510651558,0.4016027379576207,0.880722531021757
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07728409680964632,0.401733410940636,0.8807509186909184
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07693619865771062,0.4019288701196305,0.8807939388969717
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07652941361669285,0.4022367841716428,0.8810029819599785
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07596061900324586,0.4025775900530625,0.8811157991093708
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.0753395369747275,0.4030488982869973,0.8814373335487221
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07416742365465812,0.40385261965652497,0.881872662967708
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.07234537914086908,0.40501489967685494,0.882375178494579
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.06731705178588854,0.4080414075174835,0.8833998668208556
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.05715618803553457,0.4143456218993255,0.8858474318341856
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.04065313388804559,0.42567730232809275,0.8920077385442311
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.02050713929668241,0.44261512100724165,0.9057373813111658
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,-0.005065642298225814,0.46079293658803255,0.9266515154742909
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.0034825096513037557,0.4771235992188161,0.9507646887863284
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.006590102125281716,0.4880438362615398,0.9694975703977979
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.007344121629181299,0.4934068155679417,0.9794695095067021
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.007539981911187765,0.4956552822204137,0.9837705825296397
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.007686336577710562,0.4969476583688019,0.9862089801598932
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.007700059531306813,0.49761489426700456,0.9875297290027023
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.007892031249248366,0.49821469284525455,0.9885373544412608
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.007989081599100223,0.4987251979394679,0.9894613142798356
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.00799593708973162,0.4992121057142517,0.9904282743387718
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.0081392873426534,0.49971436371611766,0.991289440089582
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.008235608217898427,0.500031074130059,0.9918265400422195
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.008473690172022208,0.5005181574257537,0.9925626246794852
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.008571548519186678,0.5008538680988028,0.993136187678419
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.008625111239498162,0.5013821512356704,0.9941391912318427
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.009039939651678375,0.5020801095606258,0.9951202794695732
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.009311595953522322,0.5026215962911874,0.9959315966288524
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.010200598028109964,0.5033288587356642,0.9964571194432186
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.011551864184374261,0.5041126325183,0.9966734008522257
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.013599204742816229,0.5051923386390865,0.9967854725353569
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.01615721125466041,0.506551911219353,0.9969466111840455
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.019429530852276278,0.5082958271463245,0.9971621234403727
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.024264550258477124,0.5109336087059766,0.9976026671534761
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.030073524338621538,0.5141201453369806,0.9981667663353396
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.039534838532118144,0.5195200381396103,0.9995052377471025
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.0558901215418145,0.5294406734517008,1.002991225361587
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.07679619610143673,0.5441318263596193,1.011467456617802
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.09584326071728261,0.5608232288136571,1.0258031969100316
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.10858612015946384,0.5759419637521083,1.0432978073447527
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.11563980531859336,0.5868417750410235,1.0580437447634536
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.11957154086082844,0.5940021060848755,1.0684326713089225
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.1233802469690885,0.598998374136376,1.0746165013036635
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.12771350379485508,0.6033215524878663,1.0789296011808776
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.13506929565221393,0.6079528262939625,1.0808363569357111
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.14498943709457923,0.6136363340004907,1.082283230906402
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.1607987412063281,0.6223976408683837,1.0839965405304393
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.1807477061894972,0.6340791093925274,1.0874105125955578
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2019577859542851,0.6484202411053344,1.0948826962563836
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.21929303717938387,0.6627761018269387,1.1062591664744934
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2316422585962445,0.6759851853220094,1.1203281120477742
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.23839393208433662,0.6852938506118529,1.132193769139369
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24160726390942966,0.6908724913697499,1.1401377188300703
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2433598507277,0.6944293434678998,1.1454988362080996
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24422272565219771,0.6963135952019075,1.1484044647516174
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24487236777566024,0.697526550033247,1.150180732290834
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24512403582264747,0.6980448436380158,1.1509656514533841
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24530331826213364,0.6985190913665569,1.1517348644709802
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24549148606030047,0.6988991739343924,1.1523068618084844
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24554775063427647,0.699056110848841,1.1525644710634055
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24564546385434383,0.6993235839483882,1.1530017040424325
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24579043989149602,0.6994412228976522,1.1530920059038083
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24599283063089022,0.6995976260516183,1.1532024214723464
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2462753250263633,0.6997101753992558,1.1531450257721483
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24675552385553817,0.6999311565620594,1.1531067892685807
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24771250835040287,0.7003406073767561,1.1529687064031093
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.24870596201137096,0.7007802750404549,1.1528545880695389
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2503031183167019,0.7014603297518297,1.1526175411869575
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.25142611512689644,0.7019220404598391,1.1524179657927818
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.25230999488913064,0.7022742329031425,1.1522384709171543
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2525961464164482,0.7024183750514439,1.1522406036864397
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2529401192423711,0.7026007320526727,1.1522613448629744
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.25339757215688347,0.7028277224755213,1.152257872794159
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2551092706864473,0.7035552162638636,1.15200116184128
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2583066574643315,0.7048796425153586,1.1514526275663857
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.26607924711115566,0.7080902447072714,1.1501012423033872
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.2797297573317136,0.7137444511669753,1.1477591450022369
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.30438325100886604,0.724421172140875,1.144459093272884
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.3383855700833782,0.740028567319869,1.1416715645563598
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.3869028653467755,0.7636897877570368,1.1404767101672981
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.4450847871134895,0.7924562248462884,1.1398276625790873
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5053210019636676,0.8244587276762398,1.143596453388812
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5528566332270046,0.8536837397113232,1.1545108461956417
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5800788260540027,0.8755857445380263,1.17109266302205
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5907381792410606,0.8869670223314511,1.1831958654218415
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5940452661371594,0.8911721574284946,1.18829904871983
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5955178677217038,0.8931782333295215,1.1908385989373391
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5960437918664082,0.8939101260637715,1.191776460261135
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5965600838839755,0.8946356589251347,1.192711233966294
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5968191344686907,0.894997931197892,1.193176727927093
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.59724448977127,0.8955942529074008,1.1939440160435315
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5974778067921362,0.8959210311993223,1.1943642556065084
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5977463501056471,0.8963006253091128,1.1948549005125786
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.597909692164482,0.896533919841165,1.195158147517848
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5979963239264474,0.896658603230368,1.1953208825342885
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5982005512282411,0.8969561393256413,1.1957117274230415
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5983296697528879,0.8971457732947996,1.1959618768367113
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5984149939898655,0.897272083576639,1.1961291731634125
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5984827410801347,0.8973725604649937,1.1962623798498528
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.598493679162251,0.8973889005456677,1.1962841219290843
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5985053954981985,0.8974061120384251,1.1963068285786518
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5985199324654457,0.897427631702666,1.1963353309398865
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5985199324654457,0.897427631702666,1.1963353309398865
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5985428835192248,0.8974615521856926,1.1963802208521603
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5985428835192248,0.8974615521856926,1.1963802208521603
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5985773765569695,0.8975126396720761,1.1964479027871826
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5986660520384701,0.8976446300844506,1.196623208130431
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.598742164665691,0.8977582427878475,1.1967743209100041
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5988060636561209,0.897853854268641,1.196901644881161
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5988807741584701,0.8979654147125075,1.1970500552665448
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989333482915999,0.8980439484825092,1.1971545486734185
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989639361301278,0.8980898687549148,1.1972158013797018
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989738012553976,0.8981047101608673,1.1972356190663371
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989738012553976,0.8981047101608673,1.1972356190663371
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989738012553976,0.8981047101608673,1.1972356190663371
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989738012553976,0.8981047101608673,1.1972356190663371
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989738012553976,0.8981047101608673,1.1972356190663371
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989738012553976,0.8981047101608673,1.1972356190663371
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989738012553976,0.8981047101608673,1.1972356190663371
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5989837887171676,0.8981197230893558,1.197255657461544
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990256563993971,0.8981815516200005,1.1973374468406037
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5990892299440622,0.8982754795549107,1.1974617291657592
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991217856846335,0.8983238230331196,1.1975258603816057
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991492773561027,0.8983646631269849,1.1975800488978672
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991716203932062,0.8983977623118952,1.1976239042305843
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991827222799369,0.8984142267176006,1.1976457311552644
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991855881307263,0.8984185649154348,1.1976515417001434
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991855881307263,0.8984185649154348,1.1976515417001434
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991855881307263,0.8984185649154348,1.1976515417001434
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991855881307263,0.8984185649154348,1.1976515417001434
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991855881307263,0.8984185649154348,1.1976515417001434
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991855881307263,0.8984185649154348,1.1976515417001434
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991855881307263,0.8984185649154348,1.1976515417001434
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991855881307263,0.8984185649154348,1.1976515417001434
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991966414167537,0.8984349687360147,1.1976732960552758
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991966414167537,0.8984349687360147,1.1976732960552758
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991969759135525,0.8984354750908924,1.1976739742682323
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991969759135525,0.8984354750908924,1.1976739742682323
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991969759135525,0.8984354750908924,1.1976739742682323
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991969759135525,0.8984354750908924,1.1976739742682323
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991969759135525,0.8984354750908924,1.1976739742682323
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991969759135525,0.8984354750908924,1.1976739742682323
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991969759135525,0.8984354750908924,1.1976739742682323
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991969759135525,0.8984354750908924,1.1976739742682323
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5991969759135525,0.8984354750908924,1.1976739742682323
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.5992298213704713,0.8984842900319489,1.1977387586934265
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.5992406568936857,0.8985004169212474,1.197760176948809
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.5994133295233217,0.8985708698500057,1.1977284101766896
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.5996908224495667,0.8986674228758167,1.1976440233020667
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6000445052557455,0.8987690560519122,1.1974936068480788
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6009214821532058,0.8990421555026409,1.197162828852076
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6012632758987808,0.8991817503345347,1.1971002247702887
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6015784782433213,0.8992877724038928,1.1969970665644643
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6020070824882007,0.899448691980328,1.1968903014724552
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6030330486554158,0.8998090387037134,1.196585028752011
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6033696088057543,0.8999657218157389,1.1965618348257234
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6034711394555059,0.9000024482966833,1.1965337571378607
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6037834040794021,0.9001252918886886,1.1964671796979751
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6039746487419397,0.9001827542342221,1.1963908597265045
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.604262311538776,0.9002714366924502,1.1962805618461245
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6044445628023111,0.9003169998387006,1.1961894368750903
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6044445628023111,0.9003169998387006,1.1961894368750903
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6045516557670338,0.9003637322129562,1.1961758086588785
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6045516557670338,0.9003637322129562,1.1961758086588785
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6045627550426809,0.9003801360335361,1.1961975170243913
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6046756336069068,0.9004354580846744,1.196195282562442
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6047082717584867,0.9004838342059898,1.1962593966534927
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6047190259015787,0.9004997968353992,1.1962805677692196
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6047508613234481,0.9005471177290983,1.1963433741347487
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6047613155360152,0.9005626789718619,1.1963640424077087
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6048624078692914,0.900600801603321,1.1963391953373508
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6048624078692914,0.900600801603321,1.1963391953373508
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6048624078692914,0.900600801603321,1.1963391953373508
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6048624078692914,0.900600801603321,1.1963391953373508
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6048624078692914,0.900600801603321,1.1963391953373508
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6049530271702694,0.9006234565039193,1.1962938858375691
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6049530271702694,0.9006234565039193,1.1962938858375691
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6050435426898269,0.9006460854591107,1.1962486282283946
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6052242736561588,0.9006912683511519,1.196158263046145
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6054144215579571,0.900751006714198,1.196087591870439
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6056135420784714,0.9008246398498789,1.1960357376212865
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.605802477827933,0.9008834746638043,1.1959644714996756
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6058289100877677,0.9009231175931502,1.1960173250985329
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6058518772126632,0.9009576213231542,1.1960633654336452
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6058631513064452,0.9009745782428673,1.1960860051792894
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6059557300271305,0.9010013404615977,1.196046950896065
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6059557300271305,0.9010013404615977,1.196046950896065
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6059560664861421,0.9010018468164755,1.196047627146809
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6059560664861421,0.9010018468164755,1.196047627146809
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6059560664861421,0.9010018468164755,1.196047627146809
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060456820274384,0.9010242507757604,1.1960028195240824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060456820274384,0.9010242507757604,1.1960028195240824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060456820274384,0.9010242507757604,1.1960028195240824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060456820274384,0.9010242507757604,1.1960028195240824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060456820274384,0.9010242507757604,1.1960028195240824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060456820274384,0.9010242507757604,1.1960028195240824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060456820274384,0.9010242507757604,1.1960028195240824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060456820274384,0.9010242507757604,1.1960028195240824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060456820274384,0.9010242507757604,1.1960028195240824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060456820274384,0.9010242507757604,1.1960028195240824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060456820274384,0.9010242507757604,1.1960028195240824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6061352191781664,0.9010466351373723,1.1959580510965782
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6062246797229085,0.9010690003474581,1.1959133209720076
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6068488951591924,0.9012250547231091,1.1956012142870258
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.60693779969669,0.9012472809311916,1.195556762165693
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6071154204153242,0.9012916862582104,1.1954679521010967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6074699418806195,0.9013803169190568,1.1952906919574942
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6075584287834468,0.9014024387183582,1.1952464486532697
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6075584287834468,0.9014024387183582,1.1952464486532697
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6075584287834468,0.9014024387183582,1.1952464486532697
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6077352377283098,0.9014466411017257,1.1951580444751415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6077352377283098,0.9014466411017257,1.1951580444751415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079118333388325,0.901490790151463,1.1950697469640936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6080000534664216,0.9015128452568988,1.195025637047376
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6080882229937042,0.9015348877122488,1.1949815524307934
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.608176342777456,0.9015569177317078,1.1949374926859595
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.608176342777456,0.9015569177317078,1.1949374926859595
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6085283407835604,0.9016449175272472,1.194761494270934
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6086162238848644,0.9016668883760619,1.1947175528672593
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6089673124484969,0.9017546608108841,1.1945420091732712
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6094052241108533,0.9018641390938129,1.1943230540767726
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6096674941784375,0.901929706831108,1.1941919194837785
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6100166620696161,0.9020169990977873,1.1940173361259585
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6101910299164934,0.9020605912064644,1.1939301524964354
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.610452322211134,0.9021259145005894,1.1937995067900449
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6107133137521241,0.9021911626063439,1.1936690114605637
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6109740157883079,0.9022563383359481,1.1935386608835883
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6114974757949694,0.9023908212568006,1.1932841667186318
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6120170135288254,0.9025207061349706,1.1930243987411158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6128807825109929,0.9027366491225145,1.1925925157340362
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6139141231893889,0.9029949851841514,1.1920758471789141
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.614429607352871,0.9031238566718075,1.191818105990744
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6151161217636109,0.9032959081154546,1.1914756944672984
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6156299533154372,0.9034243664519316,1.191218779588426
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6163994927849259,0.9036167519932812,1.1908340112016365
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.617252946879676,0.903830116267615,1.1904072856555539
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6181048471293873,0.9040430920826742,1.189981337035961
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6192101722885559,0.9043194243540196,1.1894286764194832
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6206522548149882,0.9046799462748429,1.1887076377346977
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6233577216819527,0.9053563154369396,1.1873549091919267
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6271454774669702,0.9063032578665089,1.1854610382660475
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6319205432950222,0.9074970288171278,1.1830735143392332
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6379234560847322,0.9089977628320917,1.180072069579451
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6457229008276197,0.9109476318714178,1.1761723629152159
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6540658757936411,0.9130333844065793,1.1720008930195176
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6682875032098224,0.9165888072721632,1.164890111334504
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6907612566476666,0.9222072739426326,1.1536532912375985
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7242922767279829,0.9305900798034266,1.1368878828788702
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7643006166972373,0.9405922444363993,1.1168838721755614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8129440170993439,0.9527532374164179,1.0925624577334918
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8605408684773285,0.9646526869956942,1.06876450551406
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8991153914351778,0.9742966745340574,1.049477957632937
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9267490923252953,0.9812055884514326,1.0356620845775697
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9491905172928902,0.9868167377841017,1.0244429582753134
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9634867745218181,0.9903918249585548,1.0172968753952916
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9726071069209737,0.9926731321734119,1.01273915742585
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9786130233869934,0.9941760057923222,1.009738988197651
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9841233620735808,0.9955681116143481,1.0070128611551155
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.987649088752775,0.996476020295038,1.0053029518373011
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9896646680385787,0.9970054199355008,1.004346171832423
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9916484920463229,0.997515524695158,1.0033825573439932
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9924949546954812,0.9977836990115947,1.0030724433277083
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9928909227118874,0.9979302447555339,1.0029695667991805
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9935360621712133,0.9980929748415267,1.0026498875118401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9937503632852354,0.9981475337828698,1.0025447042805042
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.994051159406299,0.9982347534107434,1.0024183474151878
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9942799391731927,0.9983037260649734,1.0023275129567542
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.994350824519912,0.998321635325941,1.00229244613197
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9946492606931813,0.9984081520426485,1.002167043392116
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9953261164502767,0.9986121156199349,1.0018981147895931
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9957834501317501,0.9987597934596707,1.0017361367875912
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.995883903250827,0.9988156758575382,1.0017474484642495
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9962394991638099,0.9989149111932226,1.0015903232226353
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9965336695118306,0.9990122791747481,1.0014908888376655
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.996757015221302,0.9990789761590717,1.0014009370968413
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968451414670182,0.9991150490020159,1.0013849565370136
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969144248313598,0.9991828148765471,1.0014512049217343
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997209863898103,0.9992755450678213,1.0013412262375396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9972304986475881,0.9993031779625874,1.0013758572775866
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9973675719587076,0.9993374469370145,1.0013073219153215
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975754634040521,0.9993934440453183,1.0012114246865844
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976433803157776,0.999410423277767,1.0011774662397563
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978465345708674,0.9994616336427168,1.0010767327145662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978465345708674,0.9994616336427168,1.0010767327145662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978465345708674,0.9994616336427168,1.0010767327145662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978465345708674,0.9994616336427168,1.0010767327145662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978465345708674,0.9994616336427168,1.0010767327145662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978465345708674,0.9994616336427168,1.0010767327145662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978465345708674,0.9994616336427168,1.0010767327145662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978465345708674,0.9994616336427168,1.0010767327145662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978465345708674,0.9994616336427168,1.0010767327145662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978465345708674,0.9994616336427168,1.0010767327145662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978465345708674,0.9994616336427168,1.0010767327145662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979138080589129,0.9994784520147283,1.0010430959705436
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979138080589129,0.9994784520147283,1.0010430959705436
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979138080589129,0.9994784520147283,1.0010430959705436
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979138080589129,0.9994784520147283,1.0010430959705436
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979138080589129,0.9994784520147283,1.0010430959705436
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979138080589129,0.9994784520147283,1.0010430959705436
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979809044515567,0.9994952261128892,1.0010095477742216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979809044515567,0.9994952261128892,1.0010095477742216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979809044515567,0.9994952261128892,1.0010095477742216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980478163479383,0.9995119540869846,1.0009760918260309
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981145358138036,0.9995286339534509,1.0009427320930984
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981810543260591,0.9995452635815149,1.0009094728369705
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982473627096873,0.9995618406774218,1.0008763186451564
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982473627096873,0.9995618406774218,1.0008763186451564
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982473627096873,0.9995618406774218,1.0008763186451564
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983134510657005,0.9995783627664251,1.0008432744671498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983134510657005,0.9995783627664251,1.0008432744671498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983134510657005,0.9995783627664251,1.0008432744671498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983134510657005,0.9995783627664251,1.0008432744671498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983134510657005,0.9995783627664251,1.0008432744671498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983134510657005,0.9995783627664251,1.0008432744671498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983134510657005,0.9995783627664251,1.0008432744671498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983793086885222,0.9995948271721306,1.000810345655739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983793086885222,0.9995948271721306,1.000810345655739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983793086885222,0.9995948271721306,1.000810345655739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983793086885222,0.9995948271721306,1.000810345655739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983793086885222,0.9995948271721306,1.000810345655739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983793086885222,0.9995948271721306,1.000810345655739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983793086885222,0.9995948271721306,1.000810345655739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983793086885222,0.9995948271721306,1.000810345655739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983793086885222,0.9995948271721306,1.000810345655739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983793086885222,0.9995948271721306,1.000810345655739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984449239708418,0.9996112309927104,1.000777538014579
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984449239708418,0.9996112309927104,1.000777538014579
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985102842935375,0.9996275710733844,1.0007448578532312
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985102842935375,0.9996275710733844,1.0007448578532312
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985102842935375,0.9996275710733844,1.0007448578532312
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985753758976991,0.9996438439744247,1.0007123120511503
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987046912922619,0.9996761728230655,1.0006476543538692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987046912922619,0.9996761728230655,1.0006476543538692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987046912922619,0.9996761728230655,1.0006476543538692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987046912922619,0.9996761728230655,1.0006476543538692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987046912922619,0.9996761728230655,1.0006476543538692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987046912922619,0.9996761728230655,1.0006476543538692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987046912922619,0.9996761728230655,1.0006476543538692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987046912922619,0.9996761728230655,1.0006476543538692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988327309005983,0.9997081827251495,1.0005836345497006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988327309005983,0.9997081827251495,1.0005836345497006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988327309005983,0.9997081827251495,1.0005836345497006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988327309005983,0.9997081827251495,1.0005836345497006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988327309005983,0.9997081827251495,1.0005836345497006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988327309005983,0.9997081827251495,1.0005836345497006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988327309005983,0.9997081827251495,1.0005836345497006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988327309005983,0.9997081827251495,1.0005836345497006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988327309005983,0.9997081827251495,1.0005836345497006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988327309005983,0.9997081827251495,1.0005836345497006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990220144753956,0.9997555036188489,1.0004889927623022
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990220144753956,0.9997555036188489,1.0004889927623022
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991460236000937,0.9997865059000235,1.0004269881999532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994459623142335,0.9998614905785583,1.0002770188428831
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995037156921589,0.9998759289230398,1.0002481421539207
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997235953789528,0.9999308988447382,1.0001382023105234
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999870090210089,0.9999675225525223,1.0000649548949556
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999870090210089,0.9999675225525223,1.0000649548949556
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999870090210089,0.9999675225525223,1.0000649548949556


==> fig/tradeoff_SecAgg_ADULT_n-80_alpha-inf.csv <==
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999501310004081,0.9999871184930754,1.0000241059857429,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999124390747431,0.9999776921726973,1.0000429452706514,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998697409249309,0.9999670161976445,1.0000642914703581,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998697409249309,0.9999670161976445,1.0000642914703581,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997744348675766,0.9999431884426933,1.00011194201781,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997744348675766,0.9999431884426933,1.00011194201781,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997744348675766,0.9999431884426933,1.00011194201781,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997232523076893,0.9999303924898605,1.0001375326720316,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999560167898308,0.9998896208769006,1.000219073855493,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991456842505269,0.9997859995451457,1.0004263148397645,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983789701809854,0.9995943208172529,1.0008096714535202,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9980474779996329,0.9995114477321069,1.0009754174645809,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977787526496854,0.9994442663710718,1.0011097800924582,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975073999298911,0.9993764281724982,1.0012454564151052,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972337773614163,0.9993080225152993,1.0013822676691824,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970962055507919,0.9992736295561351,1.0014510535614782,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9969581676659095,0.9992391200789761,1.0015200724920428,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9968889824745072,0.9992218237783475,1.0015546650821876,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9968889824745072,0.9992218237783475,1.0015546650821876,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9967502952350006,0.9991871519632582,1.0016240086915158,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9967502952350006,0.9991871519632582,1.0016240086915158,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966807990082535,0.9991697779041233,1.001658756799993,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966807990082535,0.9991697779041233,1.001658756799993,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966112047042249,0.9991523793257653,1.0016935539473055,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966112047042249,0.9991523793257653,1.0016935539473055,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966112047042249,0.9991523793257653,1.0016935539473055,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966112047042249,0.9991523793257653,1.0016935539473055,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966112047042249,0.9991523793257653,1.0016935539473055,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966112047042249,0.9991523793257653,1.0016935539473055,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966112047042249,0.9991523793257653,1.0016935539473055,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965415149156769,0.9991349568763688,1.0017283988370607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9964717321221378,0.999117511175811,1.0017632902294844,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9964018586967139,0.9991000428173639,1.001798226938014,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9964018586967139,0.9991000428173639,1.001798226938014,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9963318969123819,0.9990825523692667,1.0018332078261516,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961917168927665,0.99904750736055,1.0019032978283335,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960512084553839,0.9990123802476543,1.0019735520399247,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959808358512903,0.998994787094946,1.0020087383386018,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959808358512903,0.998994787094946,1.0020087383386018,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959103867215485,0.9989771748108822,1.002043962900216,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959103867215485,0.9989771748108822,1.002043962900216,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959103867215485,0.9989771748108822,1.002043962900216,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9958398627797276,0.9989595438238521,1.0020792248679766,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9957692656757289,0.9989418945463283,1.0021145234169277,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9957692656757289,0.9989418945463283,1.0021145234169277,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9957692656757289,0.9989418945463283,1.0021145234169277,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9957692656757289,0.9989418945463283,1.0021145234169277,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956985969990536,0.998924227375684,1.0021498577523142,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956985969990536,0.998924227375684,1.0021498577523142,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956985969990536,0.998924227375684,1.0021498577523142,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956985969990536,0.998924227375684,1.0021498577523142,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956985969990536,0.998924227375684,1.0021498577523142,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956278582818572,0.9989065426949558,1.0021852271080545,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9954861765847653,0.9988711222679552,1.002256067951145,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9954152364072927,0.9988533872222846,1.0022915380372766,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9952731640448188,0.9988178691291754,1.002362574213532,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9950595941276759,0.998764476646415,1.0024693591651541,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9948454982737837,0.9987109526797477,1.002576407085712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9947740211260903,0.9986930833918162,1.002612145657542,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946309050409217,0.9986573043685862,1.0026837036962508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9944875795141026,0.9986214729850417,1.0027553664559807,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9944875795141026,0.9986214729850417,1.0027553664559807,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9943440516991209,0.9985855910295474,1.0028271303599738,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9940564158319731,0.9985136820595096,1.0029709482870461,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9939123201907684,0.9984776581476954,1.0030429961046223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9939123201907684,0.9984776581476954,1.0030429961046223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9938402054950866,0.9984596294730445,1.0030790534510023,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.993695845784861,0.9984235395440756,1.0031512333032901,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9936236020898549,0.9984054786196414,1.0031873551494277,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9935513166866474,0.9983874072681715,1.0032234978496957,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9931167619945496,0.9982787685914278,1.003440775188306,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9928262976004313,0.9982061524906636,1.0035860073808958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.992243685499737,0.9980604994615121,1.0038773134232872,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9920977025583547,0.9980240037252617,1.0039503048921687,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9920246638541019,0.9980057440487581,1.0039868242434142,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9914389318567756,0.9978588891170534,1.0042788463773313,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9911426400635032,0.9977812047946657,1.0044197695258281,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9906281915126173,0.9976525924444577,1.0046769933762982,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9899649692286607,0.9974867866317,1.0050086040347392,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9886327918674855,0.9971533198739261,1.0056738478803666,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9875101135535241,0.996862775645021,1.0062154377365178,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9867648228098226,0.9966764518891038,1.006588080968385,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9859960964861345,0.9964580588069802,1.006920021127826,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9859213312803177,0.9964393664270321,1.0069574015737466,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9848680941504998,0.9961697721948168,1.0074714502391338,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9840204296461729,0.9959310504011585,1.007841671156144,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9822734279687332,0.9954745588422643,1.0086756897157956,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9797426755894368,0.9947977746778195,1.009852873766202,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9770082113100461,0.9940261508855844,1.0110440904611229,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9729854191665906,0.9928797133838863,1.012774007601182,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9673716278677403,0.9914423317995572,1.0155130357313742,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9631075080575148,0.9903357091912696,1.0175639103250242,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9592297000695938,0.9893387512230698,1.0194478023765456,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9535074509292049,0.9878991539522209,1.0222908569752371,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9442010030775243,0.9855711873355162,1.026941371593508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9278059862897299,0.9814421094754161,1.0350782326611023,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9008625374093826,0.9746694293918244,1.0484763213742663,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.854907761401567,0.9631565457462881,1.0714053300910091,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8025376711794777,0.9500394604076752,1.0975412496358725,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7543072550074225,0.9379814602174973,1.121655665427572,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7106663251388323,0.9270709834340938,1.1434756417293552,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6780059790246464,0.9188918207068726,1.1597776623890987,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6565970223547888,0.9135394996680063,1.1704819769812238,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6449552194194412,0.9106290085679121,1.176302797716383,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.633809711385185,0.9078303946126096,1.1818510778400342,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6281216048888398,0.906408350203043,1.1846950955172462,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6233271642869467,0.9052097254795113,1.187092286672076,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6190103340447334,0.9041305051121146,1.1892506761794959,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6152483222448201,0.9031776333246002,1.1911069444043805,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.613273417511789,0.9026839014398618,1.1920943853679344,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6114597040266965,0.9022304678836306,1.1930012317405647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6100694922322121,0.9018829109934646,1.1936963297547172,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6095459606389134,0.9017520266181082,1.193958092597303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6091086515035105,0.901642698103523,1.1941767447035356,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6086703289195827,0.9015331162267207,1.1943959035338587,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6083188880087829,0.9014452550141605,1.1945716220195381,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6075253427548893,0.9012468664833975,1.1949683902119057,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6069939069217326,0.9011140060452106,1.1952341051686886,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6064602799119857,0.9009805978108048,1.1955009157096237,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6059241768589902,0.9008465705627605,1.1957689642665308,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6053852442527349,0.9007118359226398,1.1960384275925446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6052048972298179,0.9006667486696932,1.1961286001095686,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6051142454219849,0.9006436631451047,1.1961730808682245,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6050238315282763,0.9006210594227744,1.1962182873172724,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6047519727238093,0.9005530939739366,1.1963542152240638,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6045701889668678,0.9005076475352976,1.1964451061037273,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6043879383827635,0.9004620843890472,1.1965362303953309,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6043850582979806,0.9004577461912129,1.1965304340844451,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6043737953543806,0.9004407892715,1.1965077831886193,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6042824857505658,0.9004179616232013,1.1965534374958369,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6042676948283069,0.9003957128821736,1.1965237309360401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6041762570178701,0.9003728531843869,1.1965694493509036,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6041762570178701,0.9003728531843869,1.1965694493509036,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6040846867326981,0.9003499603676749,1.1966152340026517,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6040846867326981,0.9003499603676749,1.1966152340026517,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6040846867326981,0.9003499603676749,1.1966152340026517,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6040846867326981,0.9003499603676749,1.1966152340026517,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6039929794498354,0.9003270333012872,1.196661087152739,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6039011303809028,0.9003040707881164,1.19670701119533,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6038091344497414,0.9002810715591097,1.1967530086684781,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037169862675722,0.9002580342670585,1.1967990822665449,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6036246801053295,0.9002349574796815,1.1968452348540335,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6035322098627617,0.9002118396718999,1.196891469481038,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6035322098627617,0.9002118396718999,1.196891469481038,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6033467506678285,0.9001654743778491,1.1969841980878697,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6033467506678285,0.9001654743778491,1.1969841980878697,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6033467506678285,0.9001654743778491,1.1969841980878697,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032537473256188,0.9001422232940817,1.1970306992625446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6031605510301041,0.9001189239715899,1.1970772969130756,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6031605510301041,0.9001189239715899,1.1970772969130756,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6031605510301041,0.9001189239715899,1.1970772969130756,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6031605510301041,0.9001189239715899,1.1970772969130756,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6031605510301041,0.9001189239715899,1.1970772969130756,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6030671532101002,0.9000955742675556,1.197123995325011,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6030671532101002,0.9000955742675556,1.197123995325011,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029735446364162,0.9000721718746572,1.1971707991128981,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6028797153488173,0.9000487143028101,1.1972177132568027,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6028797153488173,0.9000487143028101,1.1972177132568027,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6028797153488173,0.9000487143028101,1.1972177132568027,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6028764998859071,0.9000438697500982,1.1972112396142893,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6028551891556059,0.9000118999018968,1.1971686106481876,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6027463422144463,0.8999661357162729,1.1971859292180995,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6027208611316943,0.8999278464711138,1.1971348318105333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6026736149123791,0.8998570253981848,1.1970404358839906,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6025482812069708,0.8996702318634927,1.1967921825200145,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6025373608913553,0.8996540299041506,1.1967706989169458,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6025373608913553,0.8996540299041506,1.1967706989169458,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6025373608913553,0.8996540299041506,1.1967706989169458,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6025263848507176,0.8996377570031102,1.1967491291555028,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6025162432407629,0.8996225884269518,1.1967289336131406,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6024006685093095,0.8995673614494327,1.196734054389556,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6023799068783477,0.8995363591682581,1.1966928114581685,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6022935937660071,0.8994079202679159,1.1965222467698249,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6022154711416722,0.8992923032815161,1.1963691354213601,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6020770445000345,0.8990888780647085,1.1961007116293825,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6019592554585098,0.8989168310545945,1.1958744066506792,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6019232000522011,0.8988644945461932,1.1958057890401852,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.601899040512998,0.8988294921050128,1.1957599436970276,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018626239885081,0.8987768319764836,1.1956910399644591,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018382316729396,0.8987416265397116,1.1956450214064835,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018382316729396,0.8987416265397116,1.1956450214064835,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018382316729396,0.8987416265397116,1.1956450214064835,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017314453688097,0.8987003553417736,1.1956692653147374,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6017191937429882,0.89868270606425,1.1956462183855119,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6016243675295847,0.898658998415604,1.1956936293016234,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6016120942448075,0.8986413312449597,1.1956705682451119,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6014215706766486,0.8985936980942822,1.195765825511916,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6012297655152281,0.8985457445322893,1.1958617235493505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6008415795969659,0.8984486934619778,1.1960558073269896,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.600344950418408,0.8983245303072062,1.1963041101960044,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5997211473894373,0.8981685722099302,1.196615997030423,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5994929503178945,0.898101288844788,1.1967096273716815,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.59935030408381,0.8980298865690152,1.1967094690542204,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5993083498234755,0.8979677667359504,1.1966271836484252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5991477620061301,0.8978750274148026,1.1966022928234752,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5990515448715694,0.8977321688141341,1.1964127927566988,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989948430041417,0.8976483365246551,1.1963018300451687,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989577213177069,0.8975950360158904,1.196232350714074,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989243724384137,0.8975457899363949,1.196167207434376,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989243724384137,0.8975457899363949,1.196167207434376,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989243724384137,0.8975457899363949,1.196167207434376,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989243724384137,0.8975457899363949,1.196167207434376,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989137952861541,0.8975299175310447,1.1961460397759354,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989137952861541,0.8975299175310447,1.1961460397759354,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989137952861541,0.8975299175310447,1.1961460397759354,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989137952861541,0.8975299175310447,1.1961460397759354,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989137952861541,0.8975299175310447,1.1961460397759354,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989059969688179,0.8975180487338756,1.1961301004989333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988998004797359,0.8975086224134975,1.196117444347259,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988998004797359,0.8975086224134975,1.196117444347259,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988998004797359,0.8975086224134975,1.196117444347259,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988998004797359,0.8975086224134975,1.196117444347259,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988998004797359,0.8975086224134975,1.196117444347259,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988998004797359,0.8975086224134975,1.196117444347259,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988881448738795,0.8974914719301941,1.1960947989865085,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988694396309264,0.8974636144887345,1.1960577893465425,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988303062599751,0.8974053346300721,1.195980363000169,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.598738406222276,0.8972683317736176,1.1957982573249593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986856167129957,0.8971896282755913,1.195693639838187,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986334223811092,0.8971111496183998,1.1955888768556904,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985675066782148,0.8970128382973916,1.1954581699165685,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985241361607545,0.896947887736786,1.1953716393128175,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5984672315514878,0.8968633861222539,1.19525954069302,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5984557470744946,0.8968463702494336,1.1952369934243725,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5984557470744946,0.8968463702494336,1.1952369934243725,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5984267306131263,0.8968028902926928,1.1951790499722592,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5984177883581414,0.8967892816195301,1.1951607748809188,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5984086327769719,0.8967753569830832,1.1951420811891946,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5983696047143564,0.8967161968144136,1.1950627889144707,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.598357662722909,0.8966987284559664,1.1950397941890238,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.598347880716078,0.8966838870500139,1.1950198933839498,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5983379789849925,0.8966688741215254,1.1949997692580583,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5983279677802018,0.8966537055453669,1.194979443310532,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5982973590087345,0.8966073926063564,1.1949174262039781,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5982762071099947,0.8965754377631295,1.1948746684162643,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5982444491843857,0.8965275554556953,1.194810661727005,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5980328875054697,0.8962111963500542,1.1943895051946387,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5977746985653278,0.8958302572241055,1.1938858158828831,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5976299419629165,0.8956187855791526,1.1936076291953888,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5975225838984102,0.8954615105334662,1.1934004371685223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5974372518474933,0.8953373457723328,1.1932374396971723,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5973391827646375,0.895194988660084,1.1930507945555304,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5971286798337403,0.8948908514613804,1.1926530230890204,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.596660404524747,0.8942220720648351,1.1917837396049231,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5960287827048341,0.8933304110780826,1.1906320394513312,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5953272191469001,0.8923691094601838,1.1894109997734674,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5940988692785107,0.8907327746112076,1.1873666799439044,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5895760526868383,0.8853904754229383,1.1812048981590382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5768365603956287,0.8736829350920908,1.170529309788553,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5427177409343813,0.8516087444774355,1.1604997480204897,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.48833485409076377,0.8245551019796957,1.1607753498686277,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4372587330662673,0.8003838888234206,1.1635090445805738,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.40159800977016524,0.7803843522666843,1.1591706947632034,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.37186183121914695,0.7608637457919774,1.1498656603648079,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.34118937416338746,0.7424623022041779,1.1437352302449684,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3094546752344475,0.7264026317337512,1.143350588233055,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.28288296028696885,0.7143686186268263,1.1458542769666837,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2688246123117402,0.7083736570869834,1.1479227018622267,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.26209737110753806,0.705563647381357,1.149029923655176,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2590605717820629,0.7042943904716179,1.149528209161173,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.257058885811918,0.7034403415867071,1.1498217973614961,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2561400488768048,0.7029958638721643,1.1498516788675237,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.25475285993830954,0.7023588533157304,1.1499648466931514,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.25242684132728344,0.701380078122358,1.1503333149174326,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.25098802627186667,0.7007478304491628,1.1505076346264589,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24992979409269744,0.7002490549893945,1.1505683158860915,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24899885149715878,0.699740267265724,1.1504816830342892,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2481265404087823,0.6991596473472736,1.150192754285765,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24751234894341967,0.6986538468326002,1.1497953447217808,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24714870973463526,0.6983218909333929,1.1494950721321506,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24689313768090332,0.6980345513023287,1.149175964923754,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24657796475285243,0.6977375648169761,1.1488971648810997,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24627809544470963,0.697354022119746,1.1484299487947822,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24586106341659325,0.6966775301927638,1.1474939969689344,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24537495294879424,0.6956377714813264,1.1459005900138586,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24458906922219353,0.6939817375871217,1.1433744059520499,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2429804486392837,0.6907966567458079,1.1386128648523322,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.23946120011700045,0.6847021701962449,1.1299431402754894,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2310337461288064,0.6734563840415785,1.1158790219543506,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.21806048106730386,0.6604349467313699,1.102809412395436,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.1984586123557367,0.6451373709231283,1.0918161294905198,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.17576953001492618,0.630583321379634,1.0853971127443418,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.15497650840147342,0.6189651371237092,1.082953765845945,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.13940338891046705,0.6107557848070114,1.0821081807035557,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.1307447553261042,0.6060748115013112,1.0814048676765182,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.12570220756002232,0.6029343306481507,1.0801664537362792,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.12315200727790138,0.6005717854212822,1.077991563564663,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.12095789073396801,0.5982178067543655,1.075477722774763,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.11927737451948373,0.5954156075178647,1.0715538405162457,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.11780651377344065,0.5923757815866457,1.066945049399851,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.11474920072164257,0.5864688068581844,1.058188412994726,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.1095278445923723,0.5773162022701039,1.0451045599478355,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.0992842187948541,0.5634640569419599,1.0276438950890656,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.08014262825521729,0.5450298726254069,1.0099171169955965,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.057754895383686444,0.5281464396065271,0.9985379838293678,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.040652976376169436,0.5172039084522336,0.9937548405282979,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.029121509454019978,0.5101689358365615,0.991216362219103,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.021339652147536525,0.5056929500888026,0.9900462480300686,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.01727341877003563,0.5031389313500224,0.9890044439300092,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.014329797439600334,0.501221220039107,0.9881126426386135,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.012167573671628629,0.499499775746132,0.9868319778206354,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.0106153035271489,0.4981387467220054,0.9856621899168619,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.009820650154841792,0.49728670859432145,0.9847527670338011,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.009419043532711113,0.4968493716074905,0.9842796996822698,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.00923968453142271,0.49664907823112464,0.9840584719308265,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.009006321164187037,0.4961475531358026,0.9832887851074181,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.008891260640394028,0.4953744797125729,0.9818576987847518,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.00880759377453183,0.4938649596582188,0.9789223255419057,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.008410113359059168,0.49026720714678806,0.972124300934517,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.006755025770805889,0.482287666127867,0.9578203064849281,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.0006590854352474529,0.46733070507268604,0.9340023247101246,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.012968760405910384,0.44849584864335607,0.9099604576926226,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.03465451430260036,0.42878629214381847,0.8922270985902373,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.05425806111349324,0.4148879333100175,0.8840339277335283,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.06660968128896588,0.4072116888521986,0.881033058993363,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07139192935901756,0.40439307301437954,0.8801780753877766,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07335195398045591,0.4032470067752585,0.8798459675309729,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07460942504620333,0.40246770521943487,0.879544835485073,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0752086220896897,0.40206745297401103,0.8793435280377118,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07568977607926419,0.4017136727878109,0.879117121654886,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07575437728280082,0.40161567275402205,0.8789857227908449,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07604790650442289,0.4013883176191973,0.8788245417428175,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0764279354181086,0.4011340613843924,0.8786960581868934,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07696709584364386,0.4008306909689723,0.8786284777815885,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07782339836300417,0.40035073081156736,0.8785248599861388,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07821304664208217,0.4001125908990086,0.8784382284400993,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07852209180699371,0.39990018794276355,0.8783224676925208,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0787206325126279,0.39959083523182976,0.8779023029762874,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07864514520206495,0.39924888389095553,0.8771429129839761,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07852961977831874,0.39869963319776686,0.8759288861738525,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07836285563533069,0.3978661836573672,0.8740952229500651,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07816128068982969,0.39678024304630344,0.8717217667824366,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07803555761064607,0.3957546496779337,0.8695448569665135,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07797015018512748,0.3950486999009109,0.8680675499869492,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07793709773276597,0.39481997107272376,0.8675770398782134,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07792087842347117,0.39470551928020703,0.8673319169838852,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07789167729939289,0.3944955451791578,0.8668827676577084,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07780124125248566,0.393827477607985,0.8654561964684556,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07749918382030807,0.39092488324324076,0.8593489503067896,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07737861885796665,0.38385438908099667,0.8450873970199599,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07971532934033065,0.36977107864003167,0.819257486620394,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0890525587853832,0.3503927656858117,0.7898380901570066,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.1067803426225511,0.3301494154138959,0.7670791734503429,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.12371448403593005,0.3160263001385758,0.7557670843130817,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.13445443804830887,0.3083856995764809,0.7512258372012706,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.13834657579610016,0.30537406865987726,0.7490947131158547,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.13917081787964303,0.3046559912581364,0.7484828003959159,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.13933454590714128,0.30428520597869757,0.7479049578645365,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.13924428929302285,0.30385534270513453,0.746954974703292,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.1393932927668745,0.30344494385046034,0.7462831804677952,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.13978745920119612,0.30290342338471643,0.7455943059706289,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.1406279887443454,0.301716637507505,0.7440612637593553,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.1411489988387561,0.3005851530440039,0.7423193049267639,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.1414216333012729,0.29911870516809175,0.7396590436374564,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.14099616047970753,0.2968044856574546,0.7346051317946167,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.13987517515298564,0.29375450774018674,0.7273841906333591,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.13811539167664133,0.28930376144507564,0.7167229145667926,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.13593487218138878,0.28279451714568105,0.7015239064727509,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13405217225855892,0.27450815308301446,0.6830684784245878,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13311979518058864,0.2644378897378306,0.6619955746562498,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13383804656300186,0.25344433180888903,0.6407267101807799,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13643100392642146,0.23955278146918527,0.615536566864792,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13832127196746777,0.22321798399881967,0.5847572399651071,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13863794133832144,0.20423160958881245,0.5471011605159464,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13775103519599344,0.18122952522385075,0.500210085643695,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13853618893423061,0.15752074748225,0.45357768389873065,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13956575900313373,0.1343642085899574,0.40829417618304853,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13065269871423674,0.11171575937573748,0.3540842174657117,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.10880657343945728,0.0884757726833265,0.2857581188061103,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.07384269467850993,0.0650240720673316,0.20389083881317313,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
-0.03913379153006401,0.044846904809043714,0.12882760114815145,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
-0.015237831990995189,0.030989824395449922,0.07721748078189503,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
-0.003433921780955418,0.02336756332544099,0.0501690484318374,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.00078290244072814,0.01986152290964185,0.03894014337855556,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0017827680424086188,0.018068560083667383,0.034354352124926144,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002198974599420901,0.017016291052814714,0.031833607506208526,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0024483954883989714,0.016347741548673463,0.030247087608947953,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002510793930514236,0.01611010175259519,0.029709409574676143,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002491950420409398,0.01595594283882818,0.029419935257246965,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0025676206790295527,0.01573793352402053,0.028908246369011507,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002559730112426958,0.015672541718392087,0.028785353324357214,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0024915083867809718,0.015604867745941211,0.02871822710510145,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0024915083867809718,0.015604867745941211,0.02871822710510145,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.002560515375649969,0.015519091380355798,0.028477667385061627,0.00067872709479118,0.0009210663743517446,0.0011634056539123092
0.0024430351202736258,0.015315052478148242,0.028187069836022857,0.00067872709479118,0.0009210663743517446,0.0011634056539123092
0.002359429150101759,0.015045758664949314,0.027732088179796867,0.0006364058312760026,0.0009518924551046593,0.001267379078933316
0.0024351807995312627,0.014892057835878403,0.027348934872225544,0.0006364058312760026,0.0009518924551046593,0.001267379078933316
0.0021198103943823685,0.014614121863138716,0.02710843333189506,0.0006364058312760026,0.0009518924551046593,0.001267379078933316
0.0018008990393677694,0.01437636699197875,0.026951834944589734,0.0005882738823757395,0.000981352051057178,0.0013744302197386165
0.001478588172075055,0.014072066393704388,0.02666554461533372,0.0005882738823757395,0.000981352051057178,0.0013744302197386165
0.0012114189474645848,0.01390185841796275,0.026592297888460917,0.0004361113644246684,0.0010648875300453878,0.0016936636956661074
0.0009190892379879675,0.013709772772253265,0.026500456306518563,0.00031241464498572705,0.0011771829844043895,0.002041951323823052
0.0005653904695646569,0.013489688304603389,0.02641398613964212,0.00029782522351316006,0.0013264576895508987,0.0023550901555886372
0.0003450297812200038,0.01336176155493011,0.026378493328640215,0.00025228817497975945,0.0013517992035025933,0.0024513102320254275
0.0002623117375846421,0.013265258195728307,0.026268204653871974,0.00025228817497975945,0.0013517992035025933,0.0024513102320254275
0.00021493790775091622,0.013219754291757622,0.02622457067576433,0.00025228817497975945,0.0013517992035025933,0.0024513102320254275
0.00016581717533995823,0.013192519987562318,0.026219222799784676,0.00025228817497975945,0.0013517992035025933,0.0024513102320254275
0.00011519724425878078,0.01316472591559185,0.026214254586924918,0.0003302723625591506,0.0014451212217613193,0.002559970080963488
4.150675776736293e-05,0.013096241958011706,0.02615097715825605,0.0003302723625591506,0.0014451212217613193,0.002559970080963488
-0.00014445911813715066,0.012935228445524758,0.026014916009186664,0.00028734323025061655,0.0014702702881394022,0.002653197346028188
-0.00034135522682915247,0.012790455938358017,0.025922267103545185,0.0004265974170655773,0.0016535405372010957,0.002880483657336614
-0.0004584792559305592,0.012669294615754756,0.02579706848744007,0.0006329294852292205,0.0018730807935284743,0.003113232101827728
-0.0005546051275274553,0.012598370517192106,0.025751346161911666,0.0005589385770184165,0.0020010075432017544,0.003443076509385092
-0.0007600266396638935,0.012454466812435474,0.025668960264534843,0.0006586644429283472,0.0022750068961857437,0.00389134934944314
-0.0007600266396638935,0.012454466812435474,0.025668960264534843,0.0006800361818925923,0.0023545793622305124,0.0040291225425684325
-0.0007960936582612176,0.012430155777597884,0.025656405213456985,0.000682872553782664,0.0025853713172644625,0.004487870080746261
-0.0007960936582612176,0.012430155777597884,0.025656405213456985,0.0006858537115739718,0.0028121664027657223,0.004938479093957473
-0.0007608890686384463,0.012300011054579665,0.025360911177797776,0.0005805628058833589,0.0030803910191587753,0.005580219232434192
-0.0007320470051763363,0.012147821286313126,0.02502768957780259,0.0006095343628721543,0.003131289517688998,0.005653044672505842
-0.0007175957436314773,0.011820249745998093,0.024358095235627663,0.0006205232878735045,0.0031564385840670813,0.0056923538802606585
-0.0007961755738567378,0.011423885228907,0.023643946031670734,0.0006293059466678723,0.0031814143882632614,0.00573352282985865
-0.0010485045043134439,0.010910962646188533,0.02287042979669051,0.0007177439638257955,0.0032689170214770928,0.00582009007912839
-0.0014323978853654495,0.010409263278024859,0.022250924441415167,0.0008757822319275074,0.003381912096417821,0.005888041960908134
-0.001608708667754517,0.010246137908935107,0.022100984485624732,0.0009322493640895706,0.0035087667571771656,0.0060852841502647605
-0.0016633599994001352,0.01019904622532997,0.022061452450060075,0.0010437122296554262,0.003685084806539945,0.006326457383424464
-0.0017490818845141386,0.010127919487143536,0.02200492085880121,0.0010515470784469142,0.00387848780076821,0.006705428523089505
-0.0017861377262761262,0.010081822885139924,0.021949783496555974,0.0009792027773168756,0.004043566187305227,0.007107929597293578
-0.001816233196029523,0.010057888632091741,0.021932010460213005,0.0008466142530946523,0.00422954163140428,0.007612469009713909
-0.001816233196029523,0.010057888632091741,0.021932010460213005,0.0007090718810500432,0.004367220246519276,0.00802536861198851
-0.0018321548637890792,0.010013354262746129,0.021858863389281336,0.0005769549885074497,0.004481057479707389,0.00838515997090733
-0.001868423350758902,0.00992407658639963,0.021716576523558163,0.0005769549885074497,0.004481057479707389,0.00838515997090733
-0.001843386875682555,0.00976938186200988,0.021382150599702318,0.0005419804974537016,0.004551212703430705,0.00856044490940771
-0.0018681297034331776,0.009546331809857143,0.020960793323147466,0.0005620350083001113,0.0045758881676720205,0.00858974132704393
-0.0019168070099056765,0.009321593023705204,0.020559993057316085,0.0006320281900946134,0.004632858762273497,0.00863368933445238
-0.002011600512571805,0.009139220560026532,0.02029004163262487,0.0006509582882521367,0.0046574028521524915,0.008663847416052847
-0.001994097219951847,0.009026873572400963,0.02004784436475377,0.0006993159526149763,0.004730343919666941,0.008761371886718907
-0.002001094546026965,0.008776547600001829,0.019554189746030622,0.0007127269854901889,0.004754453922464219,0.00879618085943825
-0.0017106834276040851,0.008626727642354599,0.018964138712313283,0.0008072224628776613,0.004859298098055054,0.008911373733232447
-0.001035881493356497,0.008007238379716293,0.017050358252789083,0.0008289230966775796,0.004930424836241487,0.009031926575805394
6.891622513544981e-05,0.007142697156224076,0.014216478087312703,0.0009973844394743697,0.005183069374413526,0.009368754309352682
0.0014512580470056064,0.006068518527082596,0.010685779007159585,0.0011233146764805333,0.00538452101259276,0.009645727348704987
0.0022998374858902615,0.005169865826289892,0.008039894166689522,0.0014395265745959169,0.005688952384960672,0.009938378195325427
0.0021991123560322914,0.004424725389037673,0.006650338422043054,0.0019972446082961942,0.0062082558070163,0.010419267005736407
0.001883689439745151,0.0040130526810406904,0.00614241592233623,0.002169564140214985,0.006728959400143427,0.01128835466007187
0.0015684038196102455,0.003722942495696974,0.005877481171783702,0.0024699425154481036,0.007347623487742591,0.012225304460037079
0.0014585035448283793,0.003615842579600106,0.0057731816143718325,0.002657827934587547,0.00802232890083419,0.013386829867080834
0.0014341327147406459,0.003565717709025843,0.005697302703311041,0.002575407266712464,0.008429660450844126,0.01428391363497579
0.0014341327147406459,0.003565717709025843,0.005697302703311041,0.0024990643586986208,0.008609103900033352,0.014719143441368081
0.0013987449896279407,0.00351481921049562,0.005630893431363299,0.0026008917234659748,0.008750843021523024,0.014900794319580073
0.001315115878412594,0.0034357057215353435,0.005556295564658093,0.0025744770058539757,0.008795257485409512,0.015016037964965048
0.0012869689937878874,0.003409304948580267,0.005531640903372647,0.002547622832989955,0.00883964076980094,0.015131658706611924
0.0012471042787015533,0.003381510876609795,0.005515917474518036,0.0025333257530602213,0.00888424377933457,0.01523516180560892
0.0012471042787015533,0.003381510876609795,0.005515917474518036,0.0025253384471104166,0.008906519363837686,0.015287700280564955
0.0012471042787015533,0.003381510876609795,0.005515917474518036,0.0025443200664425755,0.008929679818550921,0.015315039570659265
0.0012471042787015533,0.003381510876609795,0.005515917474518036,0.0025269135282928604,0.00897418093335231,0.015421448338411761
0.0011820215380321775,0.003348474535056503,0.005514927532080828,0.002488734307941713,0.009040660004784772,0.015592585701627831
0.0012200190466214208,0.0032761382340255503,0.005332257421429679,0.00247847544246909,0.009062854923803725,0.01564723440513836
0.0012289100666399116,0.0032518271991879614,0.0052747443317360115,0.0024866240155127428,0.009108152462525502,0.01572968090953826
0.0012422200355397478,0.003153365871602808,0.0050645117076658685,0.0024866240155127428,0.009108152462525502,0.01572968090953826
0.0012131321029997643,0.0030523425024983225,0.00489155290199688,0.0024866240155127428,0.009108152462525502,0.01572968090953826
0.0010913790171916517,0.002918775800930217,0.004746172584668782,0.0024866240155127428,0.009108152462525502,0.01572968090953826
0.000989092745268547,0.002835240321942007,0.004681387898615467,0.0024866240155127428,0.009108152462525502,0.01572968090953826
0.0009449981388018024,0.002805780725989489,0.0046665633131771755,0.002521228616514175,0.009266048045165702,0.016010867473817227
0.0009449981388018024,0.002805780725989489,0.0046665633131771755,0.002525512802834835,0.009422882262380285,0.016320251721925735
0.0009449981388018024,0.002805780725989489,0.0046665633131771755,0.0024769645620914098,0.009667566250242258,0.016858167938393107
0.0009449981388018024,0.002805780725989489,0.0046665633131771755,0.0024249151395833377,0.00980025760249879,0.017175600065414243
0.0009573215337325229,0.0027812366361104936,0.004605151738488464,0.002343869446949076,0.009954470654225393,0.01756507186150171
0.0009674205184434953,0.002756561171869178,0.004545701825294861,0.0023306264882106773,0.009976452954312235,0.01762227942041379
0.0009613273190767204,0.0026548379301922767,0.004348348541307833,0.0023306264882106773,0.009976452954312235,0.01762227942041379
0.0009579233672958598,0.0026039394316620538,0.004249955496028248,0.0023169860991186578,0.009998423803126984,0.01767986150713531
0.0008634192067667982,0.002444411224525779,0.00402540324228476,0.0023169860991186578,0.009998423803126984,0.01767986150713531
0.0006323086999140445,0.002240593186548599,0.0038488776731831534,0.0023169860991186578,0.009998423803126984,0.01767986150713531
0.0005514204250916615,0.002176181987600392,0.003800943550109123,0.0024229616476263635,0.010091932794398437,0.01776090394117051
0.0005233984662643683,0.0021476748847779567,0.003771951303291545,0.0024718010868134237,0.010138388717503503,0.017804976348193582
0.0005064609949981518,0.002120440580582654,0.003734420166167156,0.0025614051915996945,0.010230781059426564,0.017900156927253434
0.0004849568168915849,0.002092646508612183,0.003700336200332781,0.0026022507135459935,0.010276742801604014,0.017951234889662035
0.00045842237448550423,0.0020641394057897473,0.0036698564370939903,0.0026185366054310814,0.01032183470201836,0.01802513279860564
0.00042621920923577175,0.0020346798098372283,0.0036431404104386848,0.00266034321741517,0.010346653432095378,0.018032963646775584
0.0002724173025378106,0.0019105317108255872,0.003548646119113364,0.0027585729547794586,0.010417994231418908,0.01807741550805836
0.0002724173025378106,0.0019105317108255872,0.003548646119113364,0.002789823595833721,0.010441634442326531,0.018093445288819343
0.0002724173025378106,0.0019105317108255872,0.003548646119113364,0.002820341933678588,0.010465210681335525,0.01811007942899246
0.00031801018429547913,0.0018864217080283093,0.0034548332317611394,0.002841054588075852,0.010510756145390602,0.018180457702705353
0.00031801018429547913,0.0018864217080283093,0.0034548332317611394,0.0028959581971965574,0.010537990449585904,0.01818002270197525
0.0002585541765357906,0.0017915468192633943,0.003324539461990998,0.0029396038709121382,0.010586787882311313,0.01823397189371049
0.0002585541765357906,0.0017915468192633943,0.003324539461990998,0.002981262993548492,0.010635194421514331,0.01828912584948017
0.000392914090827978,0.0017182686511589857,0.0030436232114899936,0.0031961993541713227,0.010806623806642532,0.018417048259113743
0.0007288176100443917,0.001515871902971192,0.002302926195897992,0.0033190963373527643,0.010923953390615113,0.018528810443877462
0.0007307957959047244,0.00142505993106791,0.002119324066231096,0.003571320164715436,0.011295179798333149,0.019019039431950862
0.0007793825089300896,0.0013700315549021358,0.0019606806008741822,0.004193190663737856,0.012228852467975108,0.02026451427221236
0.0007947927346802205,0.0013120648561271817,0.0018293369775741427,0.004551163097013616,0.013083611412529233,0.02161605972804485
0.0006901017451198071,0.0012105708758983872,0.0017310400066769672,0.004789426519114166,0.013775203085270448,0.022760979651426733
0.0006901017451198071,0.0012105708758983872,0.0017310400066769672,0.005119435513521727,0.014423289160627333,0.02372714280773294
0.0006901017451198071,0.0012105708758983872,0.0017310400066769672,0.005145055249474895,0.014797423143065275,0.024449791036655656
0.0006837279441480618,0.0011797447951454726,0.0016757616461428836,0.005201747081437875,0.014996095523454923,0.02479044396547197
0.0006837279441480618,0.0011797447951454726,0.0016757616461428836,0.005339375662138287,0.015153770345020892,0.0249681650279035
0.0006837279441480618,0.0011797447951454726,0.0016757616461428836,0.005341544824254219,0.015285146160647042,0.025228747497039863
0.0006837279441480618,0.0011797447951454726,0.0016757616461428836,0.005417480073539236,0.015681401681834337,0.025945323290129437
0.0006584634464293681,0.0011467084535921798,0.0016349534607549916,0.005291198741905204,0.016028308295660185,0.026765417849415166
0.0006054860612462333,0.0011090768956695933,0.0016126677300929532,0.005364140462791694,0.016618349867741453,0.02787255927269121
0.0006054860612462333,0.0011090768956695933,0.0016126677300929532,0.005316956924393972,0.017814627762385134,0.030312298600376295
0.0006054860612462333,0.0011090768956695933,0.0016126677300929532,0.004715476098640646,0.019946360715596648,0.03517724533255265
0.0006065612924188197,0.0010782508149166782,0.0015499403374145367,0.00146225433327234,0.023841834377616257,0.04622141442196018
0.0005431291665145409,0.0010075829154407988,0.0014720366643670567,-0.00826083245692033,0.030874826087489725,0.07001048463189978
0.0005752782508266917,0.0009781233194882802,0.0013809683881498688,-0.03248324589612947,0.045335037621269336,0.12315332113866814
0.0005752782508266917,0.0009781233194882802,0.0013809683881498688,-0.06595298619854005,0.06451375938777949,0.19498050497409902
0.0005752782508266917,0.0009781233194882802,0.0013809683881498688,-0.10350584235971402,0.08739373392380309,0.2782933102073202
0.0005978910309685745,0.0009142608971820728,0.001230630763395571,-0.1274782878771418,0.10818159279762007,0.3438414734723819
0.0005978910309685745,0.0009142608971820728,0.001230630763395571,-0.13819427653021019,0.1284925817455367,0.3951794400212836
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13844186168860123,0.14924557280625678,0.4369330073011148
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1391450521043335,0.17045802206641256,0.48006109623715865
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.14278577430473968,0.19157458256846036,0.5259349394416604
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.14435083441900964,0.20996166942909672,0.5642741732772031
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1431032446170634,0.22471910974232254,0.5925414641017085
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13826476903310586,0.23745632173070264,0.6131774124945111
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1336384269028503,0.2485991322512838,0.6308366914054179
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13062198785673107,0.260240608715861,0.6511032052884531
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13007228325789782,0.2714188005344211,0.67290988432674
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1311145700326649,0.2800132127130794,0.6911409954588237
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13312481278043442,0.28748614922466287,0.7080971112297602
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13520458447013767,0.2929497054916999,0.7211039954535374
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1366638941624671,0.29630849361049705,0.7292808813834613
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13758626246704914,0.2983057106683572,0.7341976838037636
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13808040628930313,0.2997309290459764,0.7375422643812559
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13793040246946803,0.3009357547109007,0.7398019118912695
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13721469928704788,0.30207410619933306,0.741362911685714
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13583370468658967,0.30343990339970284,0.7427135114859953
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13384645183568233,0.3050097086285654,0.7438658690928132
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13267746351595722,0.3059924483703552,0.7446623602566677
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13223729775254278,0.30669881446356034,0.7456349266796635
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13203834558706273,0.3070514219837227,0.7461411895545081
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13181249710225762,0.30744439555721365,0.7467012882166849
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13143570809141408,0.3077900339443637,0.7470157759801415
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.12874796687358564,0.30961906772085707,0.7479861023152998
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.12083313376175991,0.31528683584826295,0.7514068054582859
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1071885719932536,0.32626169575462527,0.7597119635025041
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.08935025783367734,0.3453937629110455,0.7801377836557684
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07848387464136553,0.36586530409743045,0.8102144828362264
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07565069608412262,0.3812094248092929,0.8380695457027083
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07601509344967533,0.39076138412931904,0.8575378617083134
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07658820599475702,0.3948078533288267,0.8662039126524104
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.0767543634203608,0.39567332645169506,0.8681010163237509
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.0767994680330975,0.395898035571376,0.8685955391758495
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07683558282208447,0.39606466079570923,0.8689649044135029
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07687198395365336,0.39623057864190303,0.8693331412374594
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.0769906718515243,0.3967638067976758,0.8705182854468759
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07710463581397176,0.397483994451275,0.8720726247165218
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07731362271462422,0.3984119896080327,0.8741376019306897
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07740873607900783,0.3992056925502748,0.8758201211795575
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07737019402356471,0.3998035266041915,0.8769772472319477
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07735276651430584,0.40010957121451574,0.8775719089433374
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07719259658221345,0.40037205057223024,0.8779366977266739
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07669225372035071,0.40069027354170494,0.8780728008037606
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.0759989987617038,0.40109752950921573,0.8781940577801353
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07565301079601894,0.40129226480556024,0.8782375404071394
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07500378430964455,0.40165869374407875,0.8783211717978021
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07470828008304325,0.4018660830173319,0.8784404461177071
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07441735084106865,0.4020917243986003,0.8786007996382692
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07408159402006526,0.4024819304375297,0.8790454548951248
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07355216128383141,0.4029415925020336,0.8794353462878985
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07143680759050103,0.4042928910009135,0.8800225895923279
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.06705507823445567,0.4069117895381457,0.8808786573107471
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.05792512657842741,0.41254406152876344,0.8830132496359543
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.040680243510506586,0.42422216793513023,0.889124579380767
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.01940403388712425,0.4419593092754063,0.9033226524379367
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.0025043969190448045,0.46231050833506443,0.9271254135891737
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.005693868932573731,0.47908579130149614,0.9524777136704186
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.008070847927847347,0.48926436314077015,0.970457878353693
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.008603490149197868,0.4938446403721694,0.9790857905951409
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.008779433886938637,0.49534508878708683,0.981910743687235
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.00889822557928599,0.49604684797363124,0.9831954703679765
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.009007880771479071,0.4966693199749673,0.9843307591784556
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.009199012802131923,0.49705655764712003,0.9849141024921082
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.009348952912433262,0.4976602196032416,0.9859714862940498
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.009680358236176967,0.49858881174457564,0.9874972652529743
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.010182735524877473,0.4998296656097739,0.9894765956946703
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.01120292654023114,0.5011408255642962,0.9910787245883612
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.012546330825595642,0.5025808777834635,0.9926154247413314
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.014588314811506575,0.5042640662149261,0.9939398176183457
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.017908229767398864,0.5063761495887265,0.994844069410054
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.02117852216055538,0.5082703322498706,0.9953621423391859
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.025780818481285273,0.5108856730237394,0.9959905275661936
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.03169063878474471,0.5142006777467352,0.9967107167087257
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.043842141075770114,0.5213401346928792,0.9988381283099883
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.06047437454170235,0.5318779188271672,1.003281463112632
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.08306042571247912,0.5485509357113358,1.0140414457101925
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.10205178332731285,0.5668485503515595,1.031645317375806
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.11296950936360062,0.5814151464321587,1.049860783500717
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.11802856435164977,0.5906260001328659,1.063223435914082
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.12051517174434528,0.5959889892090656,1.071462806673786
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.12242213144152914,0.5994275260844388,1.0764329207273486
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.12407997025275896,0.6016164998994677,1.0791530295461764
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.12687997308767918,0.6038997435886224,1.0809195140895658
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.13230380927785235,0.6072468266683925,1.0821898440589326
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.140100055957818,0.6115192198526032,1.0829383837473883
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.15530966569073162,0.619452503542866,1.0835953413950004
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.17661749755823147,0.6314738686015697,1.086330239644908
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.1990068378395119,0.6460479075540656,1.0930889772686192
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.21795319276852693,0.6611312958596163,1.1043093989507056
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.23096511180373447,0.6745264821132976,1.1180878524228608
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.23853040847361362,0.6847799342636007,1.131029460053588
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24219971613417435,0.691030335364053,1.1398609545939316
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24382540617994086,0.6944493704203285,1.145073334660716
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2446543853850055,0.6962661969831145,1.1478780085812237
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2451747635434574,0.6971608504530112,1.1491469373625651
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24545889775934515,0.6978967625352802,1.1503346273112154
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24575979312371743,0.6982961792307603,1.150832565337803
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24605459500094906,0.6986896892829086,1.1513247835648683
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24633412741422928,0.6990454748497894,1.1517568222853496
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24698840478974865,0.6994882873104858,1.151988169831223
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2472172075103704,0.6996998623473696,1.1521825171843687
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24836456116397215,0.7002612717920855,1.1521579824201988
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24997624987660555,0.7009617599418585,1.1519472700071114
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2515198131189219,0.7016465485219114,1.1517732839249009
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2529127355165654,0.7022314245471831,1.1515501135778008
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.25358865543611603,0.7025570107101531,1.1515253659841902
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2542740293867134,0.7029155167750745,1.1515570041634355
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2552007730312476,0.7033011194750813,1.1514014659189151
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.25771683340854695,0.7044067423968159,1.1510966513850849
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.26580331961785053,0.7076981762611971,1.1495930329045438
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.28034817130317147,0.713728680457218,1.1471091896112646
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.30612670540470566,0.7249482129702993,1.143769720535893
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.34418405981912925,0.7426374499747149,1.1410908401303006
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.39165903702232197,0.7662323846408914,1.140805732259461
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.45398188732191436,0.7975131515793248,1.1410444158367352
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5221167242279043,0.8341343037011943,1.1461518831744844
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5668913010595074,0.8639246711262064,1.1609580411929055
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5855278591059239,0.8807758102797886,1.1760237614536533
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5924184671467398,0.8888312390216251,1.1852440108965103
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5945003242144087,0.8915968469302389,1.188693369646069
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5953279972323731,0.892737998441407,1.190147999650441
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5959682523511507,0.8936303853937659,1.1912925184363812
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5964372078963505,0.894272303430791,1.1921073989652315
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5970129880524764,0.8950727290324287,1.193132470012381
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5973396408835852,0.8955284794630334,1.1937173180424816
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.59752032810231,0.8957828763181841,1.1940454245340582
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5977083334757427,0.8960517077070567,1.1943950819383706
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5978693648863256,0.8962834837021779,1.1946976025180303
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5980218925549401,0.8965081095655855,1.1949943265762308
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5981267868391376,0.8966625117827564,1.1951982367263752
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5981842183144241,0.8967473556379261,1.195310492961428
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5982012672004432,0.8967724985213252,1.1953437298422074
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5982190432492187,0.8967987680697016,1.1953784928901845
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5982197059360232,0.896799780779457,1.1953798556228907
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5982197059360232,0.896799780779457,1.1953798556228907
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5982197059360232,0.896799780779457,1.1953798556228907
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5982415607186851,0.8968325246807108,1.1954234886427366
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5982739409096569,0.8968811264303918,1.1954883119511266
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5983193721655189,0.8969482634453717,1.1955771547252245
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5983877995076761,0.8970493497754843,1.1957109000432926
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5983877995076761,0.8970493497754843,1.1957109000432926
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5984218306904296,0.8970996632383524,1.1957774957862752
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5984783807820124,0.8971834955278315,1.1958886102736506
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5985691678387248,0.8973181790810865,1.196067190323448
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5985914687382065,0.8973513858050574,1.1961113028719081
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5986692234127606,0.8974670594198496,1.1962648954269386
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5987326422451784,0.8975617526204905,1.1963908629958027
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5987620240953311,0.8976059970616725,1.196449970028014
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.598772377244488,0.8976215583044359,1.1964707393643839
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5988399677833208,0.8977206801953909,1.196601392607461
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5988594190225842,0.8977495492619945,1.1966396795014047
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.598894722177395,0.8978012702319107,1.1967078182864264
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.598954630084388,0.8978899084016216,1.1968251867188553
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5989855917830469,0.8979358443209368,1.1968860968588266
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5989855917830469,0.8979358443209368,1.1968860968588266
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5989958758222894,0.8979512853593479,1.1969066948964064
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5989958758222894,0.8979512853593479,1.1969066948964064
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5989958758222894,0.8979512853593479,1.1969066948964064
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5989958758222894,0.8979512853593479,1.1969066948964064
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5990073990948677,0.8979682645917964,1.196929130088725
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5990073990948677,0.8979682645917964,1.196929130088725
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5990073990948677,0.8979682645917964,1.196929130088725
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5990073990948677,0.8979682645917964,1.196929130088725
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5990077326417034,0.8979687709466739,1.1969298092516445
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5991398748947265,0.8980018072882274,1.1968637396817283
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5991398748947265,0.8980018072882274,1.1968637396817283
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5991398748947265,0.8980018072882274,1.1968637396817283
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5993925710296809,0.8980791088377529,1.196765646645825
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5995065968113619,0.8981076159405754,1.1967086350697889
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5995181224979313,0.8981245951730239,1.1967310678481164
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5996751583184847,0.8982200345056448,1.1967649106928049
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5998750677882583,0.8983816724578697,1.1968882771274811
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5999534901302452,0.8984978550375459,1.1970422199448465
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.6001050863690098,0.8985906020897673,1.1970761178105247
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.6005269887043694,0.8988307229875708,1.1971344572707723
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6012208667489776,0.8991186759990523,1.197016485249127
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6023360378108267,0.899468815956989,1.1966015941031514
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6029069282174261,0.8996222125846984,1.196337496951971
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6032778608584577,0.8997149467702983,1.1961520326821389
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.603470445251386,0.8997733158387028,1.1960761864260196
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.604027988310352,0.89992235757604,1.195816726841728
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6042102388321429,0.8999679207222904,1.1957256026124379
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6045006775445669,0.9000628516183289,1.1956250256920908
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6045975407811437,0.9000949328393052,1.1955923248974667
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6045975407811437,0.9000949328393052,1.1955923248974667
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6046880555796079,0.9001175617944966,1.1955470680093854
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6047784694472984,0.900140165516827,1.1955018615863555
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6048800970858131,0.9001794245530041,1.195478752020195
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6048800970858131,0.9001794245530041,1.195478752020195
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6049815867857002,0.9002186094481128,1.1954556321105254
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6049815867857002,0.9002186094481128,1.1954556321105254
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6049928125003466,0.90023518654402,1.1954775605876935
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6050482219001199,0.9003171898410229,1.195586157781926
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6050808145144848,0.9003655659623384,1.195650317410192
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6050808145144848,0.9003655659623384,1.195650317410192
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6050915536071009,0.9003815285917478,1.1956715035763947
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6051923517319708,0.9004199329829996,1.1956475142340284
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6051923517319708,0.9004199329829996,1.1956475142340284
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6051923517319708,0.9004199329829996,1.1956475142340284
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6052026053044832,0.9004352436408356,1.195667881977188
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6052127567633223,0.9004504122169943,1.1956880676706663
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6052227972338338,0.9004654251454826,1.1957080530571313
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6052425017212932,0.9004949176615347,1.195747333601776
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6052887713136852,0.9005643259277145,1.1958398805417438
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6053202195886344,0.9006116256105512,1.1959030316324681
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6053346921248636,0.9006334270829761,1.1959321620410885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6053346921248636,0.9006334270829761,1.1959321620410885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6053346921248636,0.9006334270829761,1.1959321620410885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6053346921248636,0.9006334270829761,1.1959321620410885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6053346921248636,0.9006334270829761,1.1959321620410885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6053346921248636,0.9006334270829761,1.1959321620410885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6053346921248636,0.9006334270829761,1.1959321620410885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.605424728722936,0.9006559363825402,1.1958871440421444
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6055146768546553,0.900678423565437,1.1958421702762188
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6055146768546553,0.900678423565437,1.1958421702762188
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6056045387040084,0.9007008891776671,1.1957972396513257
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6057840118503063,0.9007457577638119,1.1957075036773177
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.605963163936664,0.9007905460847088,1.1956179282327535
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060526241787576,0.9008129112947945,1.1955731984108313
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6060526241787576,0.9008129112947945,1.1955731984108313
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6061420095321656,0.9008352577826517,1.195528506033138
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6061420095321656,0.9008352577826517,1.195528506033138
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6061420095321656,0.9008352577826517,1.195528506033138
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6062313216501856,0.9008575859616073,1.195483850273029
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6063205621255172,0.9008798962298389,1.1954392303341606
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6063205621255172,0.9008798962298389,1.1954392303341606
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6063205621255172,0.9008798962298389,1.1954392303341606
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6063205621255172,0.9008798962298389,1.1954392303341606
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6064097324933293,0.900902188971141,1.1953946454489528
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6064097324933293,0.900902188971141,1.1953946454489528
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6064097324933293,0.900902188971141,1.1953946454489528
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6064097324933293,0.900902188971141,1.1953946454489528
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6064097324933293,0.900902188971141,1.1953946454489528
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6064097324933293,0.900902188971141,1.1953946454489528
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6066768374994539,0.9009689656704456,1.1952610938414372
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.606765741735089,0.9009911918785282,1.1952166420219674
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6069433618502273,0.9010355972055469,1.1951278325608665
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6070320801777311,0.9010577769364871,1.1950834736952431
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6074748000272536,0.9011684576437338,1.194862115260214
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6075631770529901,0.901190552049062,1.1948179270451338
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6077397720610536,0.9012347010987994,1.1947296301365453
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079161611136259,0.9012787986595854,1.1946414362055449
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079161611136259,0.9012787986595854,1.1946414362055449
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6080923511679603,0.901322846470744,1.1945533417735277
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6082683487928997,0.9013668461744968,1.194465343556094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.608619791263525,0.901454707387057,1.194289623510589
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.608619791263525,0.901454707387057,1.194289623510589
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.608619791263525,0.901454707387057,1.194289623510589
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6088829118297142,0.9015204879747032,1.194158064119692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6088829118297142,0.9015204879747032,1.194158064119692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6090631144839137,0.9015718198631945,1.1940805252424753
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6094130409126439,0.9016593020699843,1.1939055632273248
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6098495922123306,0.9017684406444587,1.1936872890765868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6104592772813896,0.901920862961363,1.1933824486413362
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6108069425663382,0.9020077798826197,1.1932086171989011
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6108966592263848,0.9020338277007338,1.1931709961750827
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6111573266037779,0.9020994173591805,1.1930415081145833
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6119367616632496,0.9022942774830925,1.1926517933029355
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6121960824112961,0.9023591081234767,1.1925221338356575
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.61305884760704,0.9025748009351773,1.1920907542633146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6142628536700329,0.9028758045733568,1.1914887554766809
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6157195281621999,0.9032399757820577,1.1907604234019156
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6167446591722309,0.9034962603660285,1.190247861559826
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6176823309101158,0.9037306799843323,1.1897790290585488
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6178526206446644,0.9037732527246576,1.1896938848046508
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6187881960321333,0.9040071482613754,1.1892261004906175
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6198917815911389,0.9042830466551596,1.1886743117191803
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6212471838076756,0.9046218996866264,1.1879966155655772
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6237810052472168,0.9052553597256902,1.1867297142041635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6266423532373155,0.9059707020837783,1.185299050930241
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6304152837188798,0.9069139418997272,1.1834126000805747
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.63634144945302,0.9083954949375752,1.1804495404221305
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6413287994975175,0.9096423425125945,1.1779558855276715
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6458867765906099,0.9107818462319092,1.1756769158732086
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.650681120668034,0.9119804424538775,1.1732797642397212
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6590043411418574,0.9140612659677905,1.1691181907937236
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6736907735629141,0.9177329088274243,1.1617750440919346
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6982461278802056,0.9238718130951646,1.1494974983101238
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7373006929477955,0.9336355842245345,1.1299704755012734
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7922315315120982,0.9473816610782112,1.1025317906443242
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8421154356099391,0.9598530250738977,1.0775906145378564
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8859543284776653,0.9708263565996784,1.0556983847216914
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9215210444620051,0.9797318916846125,1.03794273890722
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9446540294576874,0.985554352447074,1.0264546754364607
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9582796278660599,0.9890455015865767,1.0198113753070934
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9687762246994857,0.9917161696537736,1.0146561146080617
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9753602001763407,0.9933862855214357,1.0114123708665308
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9796983281598076,0.9944956257624978,1.0092929233651882
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9839403493181179,0.9955875545970707,1.0072347598760234
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.987334114899016,0.9964752871789742,1.0056164594589323
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9892321407818936,0.9969992453687023,1.004766349955511
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9910269200632433,0.9974844346350856,1.003941949206928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9921584072757336,0.9978122290619613,1.0034660508481892
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9928645727576743,0.998041149815459,1.0032177268732436
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9933955147770164,0.9982000542043554,1.0030045936316945
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.993523700014528,0.9982770693448468,1.0030304386751656
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9941356530614875,0.9984629825331286,1.0027903120047696
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.994612956366709,0.9986311646983272,1.0026493730299455
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9950563369948957,0.9987596320937031,1.0024629271925105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9955541278910692,0.9988845026757243,1.0022148774603794
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9959779094721027,0.9989904488971121,1.0020029883221215
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9963989283074632,0.9990957046195298,1.0017924809315963
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9966778654015325,0.9991654397062891,1.0016530140110458
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9967473607406532,0.9991828137654242,1.0016182667901952
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9967473607406532,0.9991828137654242,1.0016182667901952
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968889824745072,0.9992218237783475,1.0015546650821876
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9971650515091096,0.9992908410488924,1.0014166305886751
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9973023792806559,0.9993251729986026,1.0013479667165492
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9973023792806559,0.9993251729986026,1.0013479667165492
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9973023792806559,0.9993251729986026,1.0013479667165492
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9973023792806559,0.9993251729986026,1.0013479667165492
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9973708532304763,0.9993422914897264,1.0013137297489765
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974391949488308,0.9993593769231724,1.001279558897514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974391949488308,0.9993593769231724,1.001279558897514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975073999298911,0.9993764281724982,1.0012454564151052
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975073999298911,0.9993764281724982,1.0012454564151052
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975073999298911,0.9993764281724982,1.0012454564151052
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975073999298911,0.9993764281724982,1.0012454564151052
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975754634040521,0.9993934440453183,1.0012114246865844
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976433803157776,0.999410423277767,1.0011774662397563
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976433803157776,0.999410423277767,1.0011774662397563
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977787526496854,0.9994442663710718,1.0011097800924582
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979134697606131,0.9994779456598504,1.0010424215590876
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979134697606131,0.9994779456598504,1.0010424215590876
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979134697606131,0.9994779456598504,1.0010424215590876
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980474779996329,0.9995114477321069,1.0009754174645809
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980474779996329,0.9995114477321069,1.0009754174645809
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980474779996329,0.9995114477321069,1.0009754174645809
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981807159207295,0.9995447572266369,1.0009087985325442
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981807159207295,0.9995447572266369,1.0009087985325442
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981807159207295,0.9995447572266369,1.0009087985325442
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981807159207295,0.9995447572266369,1.0009087985325442
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981807159207295,0.9995447572266369,1.0009087985325442
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982470242727475,0.9995613343225441,1.0008756443723408
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982470242727475,0.9995613343225441,1.0008756443723408
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982470242727475,0.9995613343225441,1.0008756443723408
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983789701809854,0.9995943208172529,1.0008096714535202
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983789701809854,0.9995943208172529,1.0008096714535202
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983789701809854,0.9995943208172529,1.0008096714535202
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983789701809854,0.9995943208172529,1.0008096714535202
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983789701809854,0.9995943208172529,1.0008096714535202
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984445854237374,0.9996107246378327,1.000776863851928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984445854237374,0.9996107246378327,1.000776863851928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984445854237374,0.9996107246378327,1.000776863851928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984445854237374,0.9996107246378327,1.000776863851928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984445854237374,0.9996107246378327,1.000776863851928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984445854237374,0.9996107246378327,1.000776863851928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984445854237374,0.9996107246378327,1.000776863851928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984445854237374,0.9996107246378327,1.000776863851928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984445854237374,0.9996107246378327,1.000776863851928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985750372611003,0.999643337619547,1.000711637977994
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985750372611003,0.999643337619547,1.000711637977994
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985750372611003,0.999643337619547,1.000711637977994
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998639845047623,0.9996595395788891,1.0006792341101551
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987043525491539,0.9996756664681877,1.0006469803872216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988958815752766,0.9997235487756221,1.0005512159759675
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990216753515406,0.9997549972639712,1.0004883191764018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993276524183994,0.9998314917076285,1.0003353309968577
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996702999793652,0.9999171541865103,1.0001640083936554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998234529425293,0.9999554434316696,1.00008743392081
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999124390747431,0.9999776921726973,1.0000429452706514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999124390747431,0.9999776921726973,1.0000429452706514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429


==> fig/tradeoff_SecAgg_ADULT_n-90_alpha-inf.csv <==
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999979745804892,0.9999994936451223,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999802051092214,0.9999946490924104,1.0000090930755996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999501310004081,0.9999871184930754,1.0000241059857429,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999501310004081,0.9999871184930754,1.0000241059857429,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999501310004081,0.9999871184930754,1.0000241059857429,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999124390747431,0.9999776921726973,1.0000429452706514,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998697409249309,0.9999670161976445,1.0000642914703581,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998234529425293,0.9999554434316696,1.00008743392081,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999560167898308,0.9998896208769006,1.000219073855493,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994456220008343,0.9998609842236806,1.000276346446527,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988958815752766,0.9997235487756221,1.0005512159759675,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.998639845047623,0.9996595395788891,1.0006792341101551,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977787526496854,0.9994442663710718,1.0011097800924582,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973708532304763,0.9993422914897264,1.0013137297489765,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971650515091096,0.9992908410488924,1.0014166305886751,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966807990082535,0.9991697779041233,1.001658756799993,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9964717321221378,0.999117511175811,1.0017632902294844,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961215027530931,0.9990299538238254,1.0019384048945577,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961215027530931,0.9990299538238254,1.0019384048945577,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961215027530931,0.9990299538238254,1.0019384048945577,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959808358512903,0.998994787094946,1.0020087383386018,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959808358512903,0.998994787094946,1.0020087383386018,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9958398627797276,0.9989595438238521,1.0020792248679766,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956985969990536,0.998924227375684,1.0021498577523142,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9954152364072927,0.9988533872222846,1.0022915380372766,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9950595941276759,0.998764476646415,1.0024693591651541,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9950595941276759,0.998764476646415,1.0024693591651541,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9950595941276759,0.998764476646415,1.0024693591651541,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9950595941276759,0.998764476646415,1.0024693591651541,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9950595941276759,0.998764476646415,1.0024693591651541,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949882858145801,0.9987466495670467,1.0025050133195135,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949882858145801,0.9987466495670467,1.0025050133195135,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949169201778721,0.9987288081568055,1.002540696135739,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949169201778721,0.9987288081568055,1.002540696135739,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949169201778721,0.9987288081568055,1.002540696135739,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949169201778721,0.9987288081568055,1.002540696135739,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949169201778721,0.9987288081568055,1.002540696135739,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949169201778721,0.9987288081568055,1.002540696135739,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9948454982737837,0.9987109526797477,1.002576407085712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9947740211260903,0.9986930833918162,1.002612145657542,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9947740211260903,0.9986930833918162,1.002612145657542,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9947740211260903,0.9986930833918162,1.002612145657542,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9947740211260903,0.9986930833918162,1.002612145657542,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946309050409217,0.9986573043685862,1.0026837036962508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9944875795141026,0.9986214729850417,1.0027553664559807,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9942722140578059,0.998567631618376,1.0028630491789463,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9940564158319731,0.9985136820595096,1.0029709482870461,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9939123201907684,0.9984776581476954,1.0030429961046223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9935513166866474,0.9983874072681715,1.0032234978496957,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9932617701382841,0.9983150206285492,1.0033682711188143,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9932617701382841,0.9983150206285492,1.0033682711188143,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9931892851746933,0.9982968993870515,1.0034045135994096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9930442011317278,0.9982606283751465,1.0034770556185653,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9930442011317278,0.9982606283751465,1.0034770556185653,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9930442011317278,0.9982606283751465,1.0034770556185653,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9929716031075734,0.9982424788685439,1.0035133546295145,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9928989684313096,0.998224320198925,1.0035496719665404,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9928262976004313,0.9982061524906636,1.0035860073808958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9928262976004313,0.9982061524906636,1.0035860073808958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.992823386286228,0.9982018142928293,1.0035802422994307,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.992823386286228,0.9982018142928293,1.0035802422994307,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.992823386286228,0.9982018142928293,1.0035802422994307,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.992823386286228,0.9982018142928293,1.0035802422994307,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9927506799794062,0.9981836376674599,1.0036165953555134,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9926051622391775,0.9981472581378805,1.0036893540365837,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9924595073762549,0.9981108443311946,1.0037621812861341,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9923866296285485,0.9980926248500662,1.003798620071584,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9922371956345416,0.9980508103560883,1.003864425077635,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9919765347668623,0.9979370636942824,1.0038975926217024,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9914240540837159,0.9977523082274585,1.004080562371201,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9910275541797913,0.9976210000603409,1.0042144459408906,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9907605335792639,0.9975087070609039,1.0042568805425438,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9902853127323735,0.9972483817756747,1.004211450818976,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9898608484868798,0.9970599677012268,1.0042590869155739,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9894645840166267,0.9969026101210374,1.0043406362254481,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9886496261879506,0.9966502123285125,1.0046507984690742,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9880677342019776,0.9965020612762523,1.004936388350527,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9874078134166243,0.9963306815562717,1.0052535496959192,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9865273569111784,0.9961073956934561,1.0056874344757336,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9856340364976373,0.9958702813889635,1.0061065262802897,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9838505154003515,0.9954134249646893,1.006976334529027,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.98310587181593,0.9952256485563634,1.0073454252967968,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9821152822426021,0.99494942104404,1.007783559845478,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9807410528927432,0.9945807763287325,1.008420499764722,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9778729140488763,0.993848955953075,1.0098249978572735,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9747327945472632,0.9930148581729084,1.0112969217985535,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9696216970135135,0.9917211457665196,1.0138205945195258,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9625711961070256,0.9899548481144059,1.0173385001217863,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9540899601844471,0.987831649281498,1.0215733383785488,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9391808028019725,0.9840891009451518,1.028997399088331,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9195730625967304,0.9791848531090432,1.038796643621356,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8899272089625627,0.9717714716836111,1.0536157344046595,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8468370580583581,0.9609851320140665,1.075133205969775,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7933864561774528,0.9476215180980331,1.1018565800186133,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7440450920148259,0.9352856462315154,1.126526200448205,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7015358202349542,0.9246455145563672,1.1477552088777803,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6710269991958899,0.9170181316906924,1.1630092641854948,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6504723324325311,0.9118789404360157,1.1732855484395004,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6361313840558899,0.9082936389587003,1.1804558938615108,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6258424823840734,0.9057213703978834,1.1856002584116934,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6208652312188943,0.9044770375788186,1.188088843938743,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6171277534147595,0.9035426534318937,1.1899575534490279,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6146481943095983,0.9029223316706174,1.1911964690316366,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6129290279644194,0.9024925335080765,1.1920560390517334,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6115469854703994,0.9021470176402235,1.1927470498100476,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6105927554456752,0.9019084565348668,1.1932241576240585,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6097190665366836,0.901686412300263,1.1936537580638424,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6089209962926565,0.901472748470647,1.1940245006486374,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6081237516434693,0.9012645309742876,1.1944053103051058,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.607322063211329,0.9010544556370155,1.194786848062702,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6069596299364312,0.9009536279188316,1.1949476259012322,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6066043899906189,0.90086481665279,1.195125243314961,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.606158877561195,0.9007534369439518,1.1953479963267086,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.606158877561195,0.9007534369439518,1.1953479963267086,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.605890721902353,0.9006863970670533,1.1954820722317536,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6058011857398202,0.9006640127054414,1.1955268396710625,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6056218763885657,0.9006191847252601,1.1956164930619546,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6051721282397152,0.9005067460794189,1.1958413639191225,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6049011794727257,0.9004390079203329,1.1959768363679402,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6048106649433906,0.9004163789651415,1.1960220929868923,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6048106649433906,0.9004163789651415,1.1960220929868923,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6047200466333145,0.900393724064543,1.1960674014957715,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6047200466333145,0.900393724064543,1.1960674014957715,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6047200466333145,0.900393724064543,1.1960674014957715,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6047200466333145,0.900393724064543,1.1960674014957715,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6046293215543681,0.9003710424714951,1.1961127633886222,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6046293215543681,0.9003710424714951,1.1961127633886222,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6046293215543681,0.9003710424714951,1.1961127633886222,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6046293215543681,0.9003710424714951,1.1961127633886222,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6046293215543681,0.9003710424714951,1.1961127633886222,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6046293215543681,0.9003710424714951,1.1961127633886222,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6046293215543681,0.9003710424714951,1.1961127633886222,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6046293215543681,0.9003710424714951,1.1961127633886222,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.604538486570888,0.9003483334020712,1.1961581802332544,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.604538486570888,0.9003483334020712,1.1961581802332544,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.604538486570888,0.9003483334020712,1.1961581802332544,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.604538486570888,0.9003483334020712,1.1961581802332544,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6043564735465314,0.9003028294981006,1.1962491854496697,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6042652883979598,0.9002800328866056,1.1962947773752515,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6041739791033388,0.9002572052383069,1.196340431373275,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6039909716462146,0.9002114527238085,1.1964319338014024,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6039909716462146,0.9002114527238085,1.1964319338014024,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6038992646830805,0.9001885256574207,1.1964777866317609,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6038074159342222,0.90016556314425,1.1965237103542778,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037154203234971,0.9001425639152432,1.1965697075069892,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6037154203234971,0.9001425639152432,1.1965697075069892,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6036232724621455,0.9001195266231921,1.1966157807842386,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6036203953136772,0.9001151884253579,1.1966099815370386,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6035168379984813,0.9000751547182677,1.1966334714380542,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6034854075711783,0.9000278550354309,1.1965703024996834,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6034582612059495,0.899987083422471,1.1965159056389925,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6033787024045609,0.899868021052305,1.196357339700049,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032932221908256,0.8997408001651175,1.1961883781394094,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032601580383938,0.8996917833628233,1.1961234086872528,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032601580383938,0.8996917833628233,1.1961234086872528,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032500251913553,0.8996766147866648,1.1961032043819744,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032500251913553,0.8996766147866648,1.1961032043819744,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032277355279523,0.8996436282919561,1.19605952105596,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032175026575619,0.89962831763412,1.196039132610678,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6032171677625275,0.8996278112792423,1.196038454795957,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6031246981634941,0.8996046934714608,1.1960846887794274,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6031134853631426,0.8995881163755536,1.1960627473879646,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6030208452164747,0.8995649559208404,1.196109066625206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6029072876717161,0.8995107488003283,1.1961142099289406,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6028862198713194,0.8994793003119792,1.196072380752639,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6028540858782214,0.8994314180045448,1.1960087501308683,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6026728789399618,0.8992772576792266,1.1958816364184914,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6025354488846656,0.8990747919423161,1.1956141349999667,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6022427209370865,0.8988730033893217,1.195503285841557,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6021707526515689,0.8987684037953303,1.1953660549390916,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6018286247288045,0.8986102631116681,1.1953919014945318,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6016031127676333,0.8985101541131337,1.1954171954586341,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6011851818958807,0.8983618253879921,1.1955384688801036,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6002925657560465,0.898124022314739,1.1959554788734315,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6001796297812764,0.8980811382026903,1.1959826466241044,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6000427169103124,0.898003908852633,1.1959651007949537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5994870532826175,0.8978249469610453,1.196162840639473,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5992055130833462,0.8976815215370413,1.1961575299907363,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5989192718965881,0.8975438326134606,1.196168393330333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5988858567072346,0.8974948436599759,1.1961038306127172,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987996510690845,0.8973670973481885,1.1959345436272926,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987474738872618,0.8972888678466658,1.1958302618060699,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5987267318450354,0.8972576340724349,1.1957885362998342,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986931313489989,0.8972080764492357,1.1957230215494725,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986931313489989,0.8972080764492357,1.1957230215494725,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986718157031578,0.8971760665471515,1.1956803173911452,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986718157031578,0.8971760665471515,1.1956803173911452,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986718157031578,0.8971760665471515,1.1956803173911452,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986610651227223,0.8971599396578529,1.1956588141929836,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986610651227223,0.8971599396578529,1.1956588141929836,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986532831153748,0.8971480708606837,1.1956428586059926,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986532831153748,0.8971480708606837,1.1956428586059926,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986470995789979,0.8971386445403058,1.1956301895016137,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986470995789979,0.8971386445403058,1.1956301895016137,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986470995789979,0.8971386445403058,1.1956301895016137,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5986115925698094,0.8970865986660815,1.1955616047623536,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985638909235738,0.897016863579322,1.1954698362350702,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.598544903033339,0.896988697156172,1.195432491279005,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985253007653688,0.896959612397114,1.1953939240288591,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5985088528450382,0.8969345614553049,1.1953602700655717,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5984006462769303,0.8967713165247287,1.1951419867725273,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5983386548919024,0.8966776826920189,1.1950167104921352,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5983174024621785,0.8966456727899347,1.194973943117691,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5982959072911125,0.8966133439412941,1.1949307805914757,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5982959072911125,0.8966133439412941,1.1949307805914757,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5982959072911125,0.8966133439412941,1.1949307805914757,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5982727066379008,0.8965791105381034,1.194885514438306,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.598216293517174,0.8964950273343412,1.1947737611515084,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.598170525145258,0.8964270397291688,1.1946835543130796,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5981148994220506,0.8963445030719619,1.1945741067218731,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5980833419527272,0.8962971240680677,1.1945109061834083,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5980549199756644,0.8962538363047482,1.194452752633832,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5980549199756644,0.8962538363047482,1.194452752633832,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5980549199756644,0.8962538363047482,1.194452752633832,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5980252995146011,0.8962088133941488,1.1943923272736965,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5979739982349987,0.8961310519667892,1.1942881056985797,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5978755801362696,0.8959834231835344,1.1940912662307992,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5977401258648669,0.8957813419514927,1.1938225580381185,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5975398175903801,0.8954860561293986,1.193432294668417,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5973132219023511,0.8951532906941042,1.1929933594858573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5967120288138094,0.8942806493327842,1.191849269851759,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5958510970583049,0.8930610233403986,1.1902709496224924,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5947870612453647,0.8916004354447127,1.1884138096440606,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5939593934568486,0.8904987283384445,1.1870380632200404,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5933943531798107,0.8897513302990229,1.186108307418235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5922005132610327,0.888240697126121,1.184280880991209,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5874188628595058,0.8827557027650978,1.1780925426706899,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5687674655127828,0.866303781747073,1.1638400979813632,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5196761357144575,0.8352258412392126,1.1507755467639678,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.45240393660695316,0.8006055380118043,1.1488071394166555,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.39567737851068063,0.770867307213894,1.1460572359171073,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3570073158646368,0.7490817103790081,1.1411561048933794,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3219719105157767,0.7311445972284101,1.1403172839410434,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2970210419524493,0.7197324590539548,1.1424438761554603,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.27808877213617533,0.7116973622425822,1.145305952348989,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.26758781791359326,0.7073932636470847,1.147198709380576,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.26275866621442234,0.705399907456969,1.1480411486995157,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2602927374146078,0.7043932332789644,1.148493729143321,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2579465044671588,0.7034312961402029,1.1489160878132472,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.25595880972525636,0.7026170800140645,1.1492753503028728,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2533068212418986,0.7015228050509843,1.1497387888600699,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2512861503534256,0.7006983522906669,1.1501105542279082,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24973849908644613,0.7000320520634952,1.1503256050405442,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24855000273911443,0.6994663770732548,1.150382751407395,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24784359082545632,0.6990771494733723,1.1503107081212882,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24749892584964356,0.6987848027965654,1.1500706797434872,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24720099316343458,0.6984951766166447,1.149789360069855,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24705348133168142,0.6981092276792846,1.1491649740268879,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24697697680647857,0.6979084831592681,1.1488399895120578,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24685066633373343,0.6977032220477779,1.1485557777618225,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24668496076368918,0.6974023886603076,1.148119816556926,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2464251505281972,0.6967527866238633,1.1470804227195295,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2459900517779623,0.69570421129062,1.1454183708032777,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24503962472801993,0.6935657807291908,1.1420919367303617,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.24295020044248983,0.6895127987847667,1.1360753971270436,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.23855499305145145,0.6824425465933035,1.1263301001351556,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2293276540214076,0.6708908876462655,1.1124541212711234,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.2130928391791152,0.6554845906312484,1.0978763420833817,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.1904059462693642,0.6387188256212007,1.0870317049730374,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.1648541606970424,0.6228570528465639,1.0808599449960854,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.1467382184427516,0.6122344834085369,1.0777307483743224,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.1343588537174169,0.6044954693439812,1.0746320849705455,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.12678070886706155,0.5990273533949912,1.0712739979229209,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.12163883830552136,0.5940295082835865,1.0664201782616516,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.11760938432339918,0.5877865452410782,1.0579637061587572,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.11019332152176692,0.5764058024088086,1.0426182832958502,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.09733000062739022,0.5604611398005466,1.0235922789737029,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.07591082665247556,0.5414277118600672,1.006944597067659,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.053475121220822264,0.5255641385138138,0.9976531558068054,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.03701084361098489,0.5154354640653849,0.9938600845197849,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.02665497240989745,0.5094001009370829,0.9921452294642683,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.021130400891315515,0.5062003002036775,0.9912701995160393,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.017638419748214285,0.5041412416319053,0.9906440635155964,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.015141960740422067,0.5024051225647833,0.9896682843891446,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.01323398419091859,0.5009971294026293,0.98876027461434,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.012327763693040505,0.4998845836564933,0.9874414036199461,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.011754098413235214,0.4991437204865051,0.9865333425597751,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.011263801964543962,0.49832721622075854,0.9853906304769731,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.01080714637642799,0.4975236070678191,0.9842400677592102,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.01042594162018362,0.4964934147431822,0.9825608878661808,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.010009750180902499,0.49443417761354536,0.9788586050461883,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.009427535691489408,0.4906168906245659,0.9718062455576424,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
0.007366284496582776,0.48143412945697134,0.9555019744173598,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.00023298532798582405,0.46436205335411246,0.9289570920362107,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0188600460663928,0.4415147514783514,0.9018895490230956,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.04323422778928654,0.42167690676428576,0.8865880413178581,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.05985539615606611,0.410702383146554,0.881260162449174,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0676439485694279,0.4060000825353486,0.8796441136401251,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0706018541645263,0.4041602467738957,0.8789223477123178,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07248831577122172,0.40305867868596834,0.8786056731431584,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0732258577520078,0.40255726352340304,0.8783403847988138,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07416117131363259,0.4019468272781067,0.878054825869846,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07573614104515336,0.40098056456323594,0.8776972701716252,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07659726534514294,0.4004790146439968,0.8775552946331366,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07687495029533875,0.4003243004379994,0.8775235511713375,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0771498788851887,0.40017073515428486,0.8774913491937584,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07733505616749775,0.4000072339750876,0.877349524117673,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0773179917616913,0.39973506200170505,0.8767881157651014,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07727578984408084,0.3993299749224345,0.8759357396889498,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07709772142803167,0.3984635543469361,0.8740248301219038,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07686604426030574,0.3972285705337264,0.8713231853277585,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07663976424984403,0.3958457294439993,0.8683312231378426,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07650669897455964,0.39495164122886883,0.8664099814322973,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07644816610072974,0.39453210904735464,0.8655123841954391,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07643072027351533,0.39439816383468196,0.8652270479428792,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07641599425195794,0.39428330070787476,0.8649825956677075,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0763015215489165,0.39332433116356286,0.8629501838760423,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.0759558728574814,0.3884152583526136,0.8527863895627086,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.07663293391885523,0.3777557342971172,0.8321444025130895,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.08314075324739667,0.35862054365202584,0.8003818405514483,0.0006622406852629316,0.0007751353590306917,0.0008880300327984518
-0.09987765654959002,0.3363018222771096,0.7724813011038092,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.11980457730371291,0.3190128396265619,0.7578302565568367,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13206586880279503,0.31030522511938313,0.7526763190415613,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13667625107251247,0.3072083629435802,0.7510929769596729,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13775663710133668,0.30628217577361094,0.7503209886485586,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.1379233496582163,0.30591027048601654,0.7497438906302494,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13792426797290114,0.3057393412447577,0.7494029504624166,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.1382547838939085,0.3053368804018992,0.748928544697707,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.13946288538132073,0.30445728907671077,0.7483774635347422,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14077929975283737,0.3034698409118539,0.7477189815765453,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14169549792999453,0.30254432784552543,0.7467841536210453,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14204185525297153,0.30184878431978285,0.7457394238925372,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.1420280391541402,0.30127757473003,0.7445831886142001,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.14171863136356738,0.300494301507922,0.7427072343794114,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.14135579423916095,0.29978925142491153,0.7409342970889841,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.1410062001526587,0.2990976081453788,0.7392014164434162,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.14048955966773186,0.2980413604837062,0.7365722806351442,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.13979964782595655,0.2964812779275282,0.732762203681013,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.13862855544460967,0.2931659463701921,0.7249604481849938,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.13582319038290086,0.28566849019651647,0.7071601707759338,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.13057867434834725,0.26879200842714956,0.6681626912026464,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.12405525020356872,0.24223600386248356,0.6085272579285359,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.11439201249761041,0.20417503029798448,0.5227420730935793,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.09792607410312135,0.1604852793131061,0.41889663272933353,0.0006779490121764964,0.0008503984748758651,0.001022847937575234
-0.06883432189116773,0.11231589117698323,0.2934661042451342,0.0007375038011081051,0.0009256615907210386,0.001113819380333972
-0.037453586030801345,0.07220360120711482,0.18186078844503098,0.0007375038011081051,0.0009256615907210386,0.001113819380333972
-0.013524533565924167,0.04447135417823027,0.10246724192238471,0.0007375038011081051,0.0009256615907210386,0.001113819380333972
-0.0015662270122717668,0.029521281555466877,0.060608790123205525,0.0007375038011081051,0.0009256615907210386,0.001113819380333972
0.0017604472478100798,0.023270716852021228,0.04478098645623238,0.0007375038011081051,0.0009256615907210386,0.001113819380333972
0.002566083081638068,0.020479096054723766,0.038392109027809464,0.0007375038011081051,0.0009256615907210386,0.001113819380333972
0.0029225004160748184,0.01893553939298798,0.034948578369901145,0.0007375038011081051,0.0009256615907210386,0.001113819380333972
0.003066957373842511,0.018398144010471348,0.03372933064710018,0.0007375038011081051,0.0009256615907210386,0.001113819380333972
0.00302287523079736,0.01800683343213379,0.03299079163347022,0.0007375038011081051,0.0009256615907210386,0.001113819380333972
0.003049440583755697,0.01776794929541606,0.032486458007076426,0.0007375038011081051,0.0009256615907210386,0.001113819380333972
0.0030739034274520783,0.017681858570217444,0.03228981371298281,0.0007375038011081051,0.0009256615907210386,0.001113819380333972
0.002992019529684845,0.01754957040508004,0.032107121280475236,0.0007185770407047133,0.0009586979322743314,0.0011988188238439496
0.0028592039840239555,0.01730640977105035,0.03175361555807674,0.0007185770407047133,0.0009586979322743314,0.0011988188238439496
0.0026905493527373744,0.017102285568570713,0.03151402178440405,0.0007185770407047133,0.0009586979322743314,0.0011988188238439496
0.0025466888356474645,0.016791843157952104,0.03103699748025674,0.0006794571507567031,0.000989524013027246,0.0012995908752977889
0.0024822539435624662,0.016545748142597502,0.030609242341632537,0.0006794571507567031,0.000989524013027246,0.0012995908752977889
0.0022682226307249673,0.016184684749629728,0.03010114686853449,0.0005338119853408663,0.0010752847837726717,0.001616757582204477
0.0017299904393228965,0.015677388071525557,0.029624785703728215,0.00043270132863418764,0.0011292987289935942,0.0018258961293530006
0.0014615197532985846,0.015465739479103388,0.02946995920490819,0.0003319867641510975,0.0011817782007736834,0.002031569637396269
0.0008889784406026675,0.015078711324281504,0.02926844420796034,0.00023258716188979457,0.0012961087431664537,0.0023596303244431127
0.00046918208858480817,0.014830186889218758,0.029191191689852708,0.00029015765174969575,0.0013599711654726614,0.0024297846791956268
0.0003326078723966189,0.014752750719875255,0.02917289356735389,0.00029015765174969575,0.0013599711654726614,0.0024297846791956268
0.0002868623134514355,0.014707663466928641,0.029128464620405844,0.0002966965180361105,0.0014476161693565556,0.0025985358206770007
0.00014427094049845185,0.01460930016090676,0.02907432938131507,0.00034303647072900646,0.001507901846061989,0.0026727672213949713
-7.920139776265364e-05,0.014440859897264203,0.02896092119229106,0.00034303647072900646,0.001507901846061989,0.0026727672213949713
-0.00020376230313432116,0.014305168607926824,0.028814099518987966,0.0003210803460748817,0.0015891788250510766,0.0028572773040272713
-0.0005085676461650621,0.014047370516322372,0.028603308678809808,0.00036265648309722286,0.0016222151666043694,0.0028817738501115157
-0.0006664124542234435,0.013930346080454778,0.028527104615132998,0.000441525424932957,0.001738242250327541,0.003034959075722125
-0.000923115099012238,0.013758394982213925,0.028439905063440088,0.0004636123813983727,0.0018743905313632395,0.0032851686813281065
-0.0009585366225827192,0.013734375673269286,0.028427287969121293,0.0004953770812648785,0.0020601430611699605,0.0036249090410750426
-0.000930376746588208,0.01371312294790689,0.028356622642401987,0.00035223258118748796,0.0024862903830413356,0.004620348184895183
-0.000930376746588208,0.01371312294790689,0.028356622642401987,0.00012737624295620616,0.0028232174035861387,0.005519058564216072
-0.000930376746588208,0.01371312294790689,0.028356622642401987,3.510696952145143e-05,0.002941582448776396,0.005848057928031341
-0.0009025722811297054,0.013626846710074927,0.028156265701279562,2.012255283064283e-05,0.002965290097422428,0.0059104576420142135
-0.0008841536653960546,0.013562074136634631,0.02800830193866532,2.012255283064283e-05,0.002965290097422428,0.0059104576420142135
-0.000862685990774787,0.013234892032522854,0.027332470055820495,2.012255283064283e-05,0.002965290097422428,0.0059104576420142135
-0.000925007887951277,0.012665595931338897,0.02625619975062907,-1.432450226165373e-06,0.0029887476692694835,0.005978927788765132
-0.001197776009312635,0.01193631409481357,0.025070404198939775,9.266072194908347e-05,0.003082817961643756,0.006072975201338428
-0.0014454214602565591,0.011554253436310741,0.02455392833287804,0.0002530025775139811,0.003199404813142096,0.0061458070487702115
-0.0016348423177319996,0.011303844129748376,0.02424253057722875,0.0004216191547613073,0.0033825972146132913,0.006343575274465276
-0.0018179881809685747,0.011141058524724119,0.024100105230416814,0.00046661560167770124,0.0036508013546385346,0.006834987107599368
-0.0019620841145764328,0.01102316140971827,0.024008406934012974,0.0004139341152268848,0.0038876875752130945,0.007361441035199304
-0.0019620841145764328,0.01102316140971827,0.024008406934012974,0.00029405640920194057,0.004073184866767225,0.00785231332433251
-0.0019620841145764328,0.01102316140971827,0.024008406934012974,0.00012411088271801433,0.004256216984380084,0.008388323086042152
-0.0019620841145764328,0.01102316140971827,0.024008406934012974,2.8311415400724717e-05,0.004425268935740521,0.008822226456080318
-0.0019620841145764328,0.01102316140971827,0.024008406934012974,-5.453432916683286e-05,0.004492935358397962,0.009040405045962758
-0.0019310318576335455,0.01097978681273112,0.023890605483095788,-5.453432916683286e-05,0.004492935358397962,0.009040405045962758
-0.0018931954248094206,0.010958516659853092,0.023810228744515605,-8.298751022751266e-05,0.0045154446579619735,0.00911387682615146
-0.0017422446044528441,0.010873400208455978,0.0234890450213648,-8.298751022751266e-05,0.0045154446579619735,0.00911387682615146
-0.0016799134472532083,0.010786562443538199,0.023253038334329606,-7.821007812376483e-05,0.004539020896970969,0.009156251872065703
-0.0015585067665301756,0.01067764982994601,0.022913806426422198,-7.821007812376483e-05,0.004539020896970969,0.009156251872065703
-0.0013751524267692512,0.010481633132997586,0.02233841869276442,-7.821007812376483e-05,0.004539020896970969,0.009156251872065703
-0.0010529360377581239,0.009952713663055841,0.020958363363869807,-2.16702481425678e-05,0.004572057238524262,0.009165784725191091
-0.00014180062059978606,0.008923383629874207,0.0179885678803482,7.625803539587292e-05,0.004632342915229695,0.009188427795063518
0.001352061875247633,0.007320736221296834,0.013289410567346035,0.0003010081619219994,0.004776164070923338,0.009251319979924677
0.0022720509418663673,0.005856407941849547,0.009440764941832727,0.0007704102409453297,0.005105217912513731,0.009440025584082131
0.0021632222259311213,0.0045007472490909955,0.00683827227225087,0.0014151234189271394,0.005680604161954075,0.009946084904981011
0.0017269765264546484,0.003981176187792298,0.0062353758491299465,0.0020095559666789796,0.006382134019271168,0.010754712071863357
0.0013285856692841886,0.003683074254439536,0.006037562839594883,0.0024696872979766936,0.007475564814307008,0.012481442330637322
0.0011044806180799294,0.003518199994733834,0.005931919371387739,0.00262425906865061,0.008101612606838065,0.01357896614502552
0.0011044806180799294,0.003518199994733834,0.005931919371387739,0.0026641078157472256,0.008650116521313323,0.014636125226879421
0.0011044806180799294,0.003518199994733834,0.005931919371387739,0.0027449849643411363,0.008992094258298378,0.01523920355225562
0.0010437479472947971,0.0034650195807531385,0.00588629121421148,0.0027573862385617074,0.009330305593811395,0.01590322494906108
0.0010085947788210426,0.0034377852765578357,0.005866975774294628,0.0027959172381261145,0.00955531037891994,0.016314703519713765
0.0010085947788210426,0.0034377852765578357,0.005866975774294628,0.0027954639368933977,0.009622406438474718,0.01644934894005604
0.0010085947788210426,0.0034377852765578357,0.005866975774294628,0.0027941491194034803,0.009644734617430407,0.016495320115457335
0.0009465968367789353,0.003404748935004543,0.005862901033230151,0.0027922646656673667,0.009667044885661905,0.01654182510565644
0.0009627870459838414,0.0033809700563717663,0.005799153066759691,0.0027922646656673667,0.009667044885661905,0.01654182510565644
0.0009775539058607405,0.003357115784327046,0.005736677662793351,0.002774572151814499,0.009711437852153934,0.01664830355249337
0.0010206246582087578,0.00326084523024791,0.005501065802287063,0.0028428165795010936,0.009760765691496797,0.0166787148034925
0.0010312120286478728,0.0032121111520224963,0.00539301027539712,0.0028428165795010936,0.009760765691496797,0.0166787148034925
0.0009604751542650223,0.0030092554267502104,0.0050580356992353985,0.0028428165795010936,0.009760765691496797,0.0166787148034925
0.0009041477726035021,0.00293097546903016,0.004957803165456818,0.0028428165795010936,0.009760765691496797,0.0166787148034925
0.0008163378133771129,0.0028491674518387666,0.004881997090300421,0.0028512325132124105,0.009805675868975282,0.016760119224738156
0.0007788009465608758,0.002820660349016331,0.004862519751471787,0.0028581574210744514,0.010029065466546309,0.017199973512018164
0.0007788009465608758,0.002820660349016331,0.004862519751471787,0.002824703299761781,0.01020656999245297,0.017588436685144156
0.000741700127987896,0.002792153246193895,0.004842606364399894,0.0027173848509855526,0.01047117060064333,0.018224956350301108
0.0006996690996846737,0.0027626936502413765,0.004825718200798079,0.002626851459148082,0.01062473588435788,0.018622620309567676
0.0006996690996846737,0.0027626936502413765,0.004825718200798079,0.002597575105675558,0.010668516768444153,0.018739458431212747
0.0006996690996846737,0.0027626936502413765,0.004825718200798079,0.002624220908430938,0.010759072496982453,0.018893924085533968
0.0007146056587661255,0.002738382615403787,0.004762159572041449,0.002608417867950432,0.010780928363796866,0.0189534388596433
0.0007477833664668941,0.0026647400178956516,0.004581696669324409,0.002608417867950432,0.010780928363796866,0.0189534388596433
0.0007604369662150374,0.0025897964172443707,0.004419155868273704,0.002608417867950432,0.010780928363796866,0.0189534388596433
0.0007096479896459838,0.002434217188039022,0.00415878638643206,0.002608417867950432,0.010780928363796866,0.0189534388596433
0.0005779384599734823,0.00226988812280427,0.003961837785635058,0.002608417867950432,0.010780928363796866,0.0189534388596433
0.0003629520029081474,0.002111140474652486,0.003859328946396824,0.0026350462187699885,0.010804179447564444,0.0189733126763589
0.0003359569875852023,0.0020826333718300507,0.0038293097560748992,0.0027586000054540313,0.010919776628824991,0.01908095325219595
0.0003359569875852023,0.0020826333718300507,0.0038293097560748992,0.0028462082100591916,0.011011558254102112,0.019176908298145032
0.0002651114417043976,0.002022347695124617,0.0037795839485448364,0.0030231576741293186,0.01117355120295371,0.0193239447317781
0.00021846332077026897,0.0019893113535713242,0.0037601593863723793,0.0031396714210992095,0.011267449125055683,0.01939522682901216
0.00021846332077026897,0.0019893113535713242,0.0037601593863723793,0.00316627826801524,0.011290609579768917,0.019414940891522594
0.00021846332077026897,0.0019893113535713242,0.0037601593863723793,0.003222167864618066,0.011360166982990607,0.019498166101363148
0.0002639640311497581,0.001965377100523141,0.0036667901698965236,0.0032640075482542937,0.011408832002541362,0.019553656456828432
0.0002724173025378106,0.0019105317108255872,0.003548646119113364,0.0032640075482542937,0.011408832002541362,0.019553656456828432
0.0003180592262779947,0.0018291783771859811,0.0033402975280939677,0.003283566391599494,0.011523122345063436,0.01976267829852738
0.0004811780834456439,0.0016687744568406524,0.002856370830235661,0.0034281561986162726,0.011687536168650087,0.0199469161386839
0.0005675858642648099,0.001618649586266389,0.0026697133082679682,0.0037938762550834212,0.012235842852440377,0.020677809449797333
0.0006270763074006629,0.0015043190438736188,0.0023815617803465746,0.004200064911758297,0.01287552010530026,0.021550975298842222
0.0007793825089300896,0.0013700315549021358,0.0019606806008741822,0.004380447948139984,0.013961355791813308,0.02354226363548663
0.0007947927346802205,0.0013120648561271817,0.0018293369775741427,0.00475124376019956,0.014834071208794639,0.02491689865738972
0.0007501775133540745,0.0012482024338209738,0.0017462273542878733,0.005047953304145314,0.01572046318308231,0.026392973062019306
0.0006901017451198071,0.0012105708758983872,0.0017310400066769672,0.005378265130193226,0.016321486050709676,0.027264706971226127
0.0006901017451198071,0.0012105708758983872,0.0017310400066769672,0.005696537877242535,0.016896448827014653,0.028096359776786768
0.0006901017451198071,0.0012105708758983872,0.0017310400066769672,0.005784635635968127,0.01742079523926326,0.029056954842558394
0.0006901017451198071,0.0012105708758983872,0.0017310400066769672,0.005776930844766999,0.018030191877259554,0.03028345290975211
0.0006901017451198071,0.0012105708758983872,0.0017310400066769672,0.005766999251704975,0.018788826380642297,0.03181065350957962
0.0006901017451198071,0.0012105708758983872,0.0017310400066769672,0.00566128625299641,0.020151229848937212,0.034641173444878014
0.0006837279441480618,0.0011797447951454726,0.0016757616461428836,0.005096494492729933,0.02216355532654406,0.03923061616035819
0.0006837279441480618,0.0011797447951454726,0.0016757616461428836,0.0025956763449657416,0.027079518638223294,0.051563360931480846
0.000638441632392179,0.0009849287966579522,0.0013314159609237254,-0.006846140137792681,0.03764742547681874,0.08214099109143017
0.0005964441990798633,0.0009472972387353656,0.001298150278390868,-0.026824341846484315,0.057646177825748976,0.14211669749798228
0.0005964441990798633,0.0009472972387353656,0.001298150278390868,-0.0568625745795803,0.08996109457448528,0.23678476372855087
0.0005978910309685745,0.0009142608971820728,0.001230630763395571,-0.08278628194214774,0.13037991381679045,0.3435461095757286
0.0005978910309685745,0.0009142608971820728,0.001230630763395571,-0.09912625532648203,0.17587760592060056,0.4508814671676832
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.10936225783186015,0.21990445772347827,0.5491711732788167
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.11910340016865656,0.25534423858654176,0.6297918773417401
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.12771163079532138,0.2789087720194673,0.685529174834256
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.133511942041165,0.2920993338554939,0.7177106097521528
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1360115901420491,0.2976980750973627,0.7314077403367745
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.137005717086928,0.299867447111572,0.736740611310072
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13712037491536355,0.30063256461905613,0.7383855041534758
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13717420145532144,0.30091869418560935,0.7390115898265401
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13724380084983667,0.30131697476623065,0.739877750382298
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1374039322141793,0.3016350279630319,0.7406739881402431
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1374603667951998,0.30174721133070503,0.7409547894566099
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13755732522780018,0.3019311212905847,0.7414195678089696
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13747707747462917,0.30212750983324466,0.7417320971411185
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13738665910605619,0.30230465820127433,0.7419959755086049
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1368578493287682,0.3026833778098325,0.7422246049484332
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1352882874128994,0.30372108633235967,0.7427304600776188
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13317959167266358,0.3051674846444282,0.74351456096152
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.1312542543570237,0.30654148757833977,0.7443372295137032
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.13000130585907937,0.3074919807359612,0.7449852673310018
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.12957182110579796,0.3078996965818709,0.7453712142695397
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.12940272379035728,0.30806220063416456,0.7455271250586863
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.12894442854330912,0.3083933142063252,0.7457310569559595
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.12590590328307227,0.31050622498567937,0.746918353254431
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.11668425604147398,0.31719232348696424,0.7510689030154025
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.10018566220474423,0.331284230752995,0.7627541237107343
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.08330685656822567,0.35219777829420085,0.7877024131566274
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07519328592590063,0.3734701182234606,0.8221335223728219
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07447856653217905,0.387414824138317,0.8493082148088131
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07517971510257931,0.39325753452692935,0.861694784156438
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07550105673875118,0.39501746249226166,0.8655359817232745
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07557437773541958,0.39537289246006274,0.866320162655545
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07560622187343624,0.39552181822371824,0.8666498583208727
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07563820844266622,0.39585705172620933,0.8673523118950849
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07577168866446082,0.39665267972131923,0.8690770481070993
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.0760711554037532,0.3979884543157514,0.872048064035256
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07629069929591303,0.3989442860223082,0.8741792713405294
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07625124020390622,0.39973162787184446,0.8757144959475951
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07597717455388109,0.40026079064180103,0.8764987558374832
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07558567150521928,0.40065372009585964,0.8768931116969385
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07516404426286816,0.40091041399464633,0.8769848722521608
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.0747826245485323,0.4011455388325751,0.8770737022136825
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07409639588652589,0.40157309952341114,0.8772425949333482
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07340327026552473,0.401963732242241,0.8773307347500068
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07269087838095656,0.4024076927572491,0.8775062638954547
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.07137906134969751,0.40329756775131553,0.8779741968523286
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.06853613936797814,0.4051974521025675,0.8789310435731132
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.06272471285988135,0.40880462696893194,0.8803339667977452
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.0490792322701894,0.4175466503714341,0.8841725330130576
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.026981324405226992,0.4341268953308851,0.8952351150669973
0.0005638743131164562,0.000876629339259486,0.001189384365402516,-0.005908408678120702,0.4560356744412788,0.9179797575606783
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.005649183178187578,0.47680433661697885,0.9479594900557702
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.008673195709253734,0.48808051008854914,0.9674878244678445
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.009451359426076333,0.4934844530820225,0.9775175467379686
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.009652763287515354,0.49544781147070155,0.9812428596538878
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.00987487095962114,0.4967740132694061,0.9836731555791911
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.010073499509297867,0.49778686355046436,0.9855002275916309
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.01023563078549683,0.4990067135727296,0.9877777963599623
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.010541022926361776,0.5007401809818062,0.9909393390372505
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.010686826896567858,0.501995345504353,0.9933038641121381
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.01113822919505597,0.5028013588831239,0.994464488571192
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.012154432577642149,0.5035846618670362,0.9950148911564303
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.01375601062812698,0.5045339576326003,0.9953119046370738
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.016709337512255673,0.5060864084819552,0.9954634794516547
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.020728058649541248,0.5082011782357585,0.9956742978219757
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.02524744548430574,0.5106394996094842,0.9960315537346627
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.03078698520806411,0.5137145097710512,0.9966420343340382
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.04097606318645797,0.5195338560282216,0.9980916488699851
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.0574843881856868,0.5295528300219738,1.0016212718582609
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.07848586538733177,0.5441821394337623,1.0098784134801928
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.10024055654553155,0.5633851330872435,1.0265297096289554
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.11376074487760329,0.5796661458293871,1.045571546781171
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.12152554187237702,0.5909634813462269,1.0604014208200767
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.1272152350618524,0.5986519444316585,1.0700886538014647
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.1345619902862743,0.6046658849268334,1.0747697795673925
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.1462284328198179,0.6120106102945027,1.0777927877691873
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.1652604400855791,0.6230187889024015,1.080777137719224
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.18828536175730543,0.637473927226454,1.0866624926956026
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2117726287520233,0.6548686777443,1.0979647267365769
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.22818154125404339,0.6705021442767398,1.1128227472994363
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2374492788162813,0.6823999172184462,1.1273505556206111
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24171587703206704,0.689557664340638,1.137399451649209
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24384647271488252,0.6938310790363786,1.1438156853578747
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24478889133364118,0.6960378795741011,1.1472868678145611
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2451942748801761,0.6970601028690703,1.1489259308579645
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24543373370715316,0.6976856587119291,1.1499375837167052
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24569366840154278,0.6980826509881982,1.1504716335748537
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24586286748876102,0.6982422467559257,1.1506216260230904
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24596644445015114,0.6983757283256553,1.1507850122011596
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24605546149016488,0.6984880670064216,1.1509206725226784
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24633278800122965,0.6986901051303167,1.1510474222594038
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2470787360538106,0.6991240284127892,1.1511693207717677
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24800480517579337,0.6995830897436192,1.151161374311445
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.24949283008806739,0.7002053856926417,1.150917941297216
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.25102094223302257,0.7008593875749234,1.1506978329168243
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.25277951868328247,0.7016816529541794,1.1505837872250764
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.25481165731267885,0.7025797639836383,1.1503478706545978
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.25780747606263116,0.7038618244666395,1.1499161728706477
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.2624920956465304,0.7058676801408017,1.149243264635073
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.267062882057176,0.707731263994927,1.148399645932678
0.0005638743131164562,0.000876629339259486,0.001189384365402516,0.27431456715783886,0.7107609238083694,1.1472072804589
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.2923920431177932,0.7182561809694994,1.1441203188212055
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.3253879818974042,0.7324751627363169,1.1395623435752296
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.388981893196289,0.7607799506298842,1.1325780080634795
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.47034105905989676,0.8002260246745916,1.1301109902892863
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5421119799708294,0.8425887431168523,1.1430655062628752
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5768404463537127,0.8713092763120656,1.1657781062704184
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5881549006205007,0.8834712325401164,1.178787564459732
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.591449376768876,0.8874562229907845,1.183463069212693
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5924286967361923,0.8886856576425319,1.1849426185488716
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5933319366710657,0.8898570741185143,1.186382211565963
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.594584412321419,0.8915351297212591,1.1884858471210993
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5955239974392509,0.8928257271980108,1.1901274569567706
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5963737126026127,0.8939987221203743,1.191623731638136
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5969015526878032,0.8947414116619934,1.1925812706361836
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5973620760231324,0.8953943903067767,1.193426704590421
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5977212783795216,0.8959105039105214,1.1940997294415212
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5979572706858964,0.8962561101445129,1.1945549496031294
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5979932333437161,0.896308625069674,1.194624016795632
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5980748215218581,0.8964283862418908,1.1947819509619235
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5980748215218581,0.8964283862418908,1.1947819509619235
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5980748215218581,0.8964283862418908,1.1947819509619235
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5981108245503064,0.8964809584229793,1.1948510922956521
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5981467087326301,0.896533416389358,1.194920124046086
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5982052994288027,0.896619756613419,1.1950342137980352
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5982631597418965,0.8967053437370247,1.195147527732153
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5983427702186741,0.8968236353225378,1.1953045004264016
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5984217441116504,0.8969409549873827,1.195460165863115
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5985217952702329,0.8970896970425273,1.1956575988148217
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5985445584695496,0.8971232366185216,1.1957019147674934
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5985445584695496,0.8971232366185216,1.1957019147674934
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5985445584695496,0.8971232366185216,1.1957019147674934
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5985445584695496,0.8971232366185216,1.1957019147674934
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5985567471134308,0.8971408858960453,1.19572502467866
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.598573874552165,0.8971669201522285,1.1957599657522922
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5985924155489879,0.8971949510980863,1.1957974866471848
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5986468786611893,0.8972750328193311,1.195903186977473
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5986659975624475,0.8973032823705551,1.1959405671786627
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5987323670047571,0.8974002660429189,1.1960681650810807
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5987759782897701,0.8974644015684003,1.1961528248470306
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5988469032925385,0.897568253220412,1.1962896031482855
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5988819853428444,0.8976197966628796,1.1963576079829148
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5988936192094187,0.8976369151540033,1.196380211098588
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5988936192094187,0.8976369151540033,1.196380211098588
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5988936192094187,0.8976369151540033,1.196380211098588
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5988936192094187,0.8976369151540033,1.196380211098588
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5988936192094187,0.8976369151540033,1.196380211098588
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5988936192094187,0.8976369151540033,1.196380211098588
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.598893952068781,0.897637421508881,1.196380890948981
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.598893952068781,0.897637421508881,1.196380890948981
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5990290102824449,0.8976854882005878,1.1963419661187307
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.599040739317644,0.8977026996933452,1.1963646600690463
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5991702740294182,0.8977493407557045,1.1963284074819907
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5993307934536103,0.8978462535157258,1.1963617135778413
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5993999620210939,0.8979482283970711,1.1964964947730483
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.5998177688004414,0.8981641202385552,1.196510471676669
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.6003075855925419,0.8985048922207668,1.1967021988489916
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.6011896659627223,0.8988300459648378,1.1964704259669534
0.0005345158406505166,0.0008389977813368992,0.0011434797220232819,0.6018490161097829,0.8990964222219553,1.1963438283341277
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.603109193667249,0.8994638828090695,1.19581857195089
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6035889881490948,0.8996084640810873,1.1956279400130798
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6039787584846416,0.8997364645631633,1.1954941706416848
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6045234642143852,0.8998726429853956,1.1952218217564061
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6049030260488475,0.8999904074774477,1.195077788906048
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6053523423578195,0.9001027381582836,1.1948531339587476
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6054705371829224,0.9001676154371477,1.1948646936913732
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6054705371829224,0.9001676154371477,1.1948646936913732
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6056163663549365,0.9002731364522957,1.1949299065496548
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6057280242029119,0.9003283698886667,1.1949287155744215
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6059396288063443,0.9004218594965359,1.1949040901867274
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6060397249121086,0.9004602966540661,1.1948808683960237
0.0005961680021563461,0.0008081717005839845,0.001020175399011623,0.6063070308098464,0.9005271237647138,1.1947472167195812
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6067620356456804,0.900654224633389,1.1945464136210975
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6069392942080861,0.9006985396863927,1.1944577851646994
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6069392942080861,0.9006985396863927,1.1944577851646994
0.0006622406852629316,0.0007751353590306917,0.0008880300327984518,0.6069392942080861,0.9006985396863927,1.1944577851646994
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6069392942080861,0.9006985396863927,1.1944577851646994
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6070278368911382,0.9007206755632952,1.1944135142354522
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6070278368911382,0.9007206755632952,1.1944135142354522
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6071163232639374,0.9007427973625965,1.1943692714612557
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6071267501084497,0.9007583586053599,1.19438996710227
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6071574763450958,0.9008042788777656,1.1944510814104354
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6071774182746472,0.9008341332122066,1.194490848149766
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6072334228574469,0.9009181925884858,1.1946029623195247
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6072648422649094,0.9009654922713228,1.1946661422777363
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.607279301373737,0.9009872937437476,1.1946952861137583
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6074561092504732,0.9010314961271151,1.194606883003757
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6074561092504732,0.9010314961271151,1.194606883003757
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6074561092504732,0.9010314961271151,1.194606883003757
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6074561092504732,0.9010314961271151,1.194606883003757
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6075444327171325,0.9010535772008232,1.1945627216845138
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6077209233869909,0.9010977002822884,1.194474477177586
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6079852819697671,0.9011637905487971,1.1943422991278272
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6083370900704526,0.9012517434014514,1.1941663967324503
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6085127206704617,0.9012956514651101,1.1940785822597586
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6087758405393905,0.9013614320527561,1.1939470235661216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6091260854965882,0.9014489941192023,1.1937719027418163
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6093009695603202,0.9014927155487025,1.1936844615370847
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6093009695603202,0.9014927155487025,1.1936844615370847
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6095630101893129,0.9015582263263215,1.19355344246333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6095630101893129,0.9015582263263215,1.19355344246333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6095630101893129,0.9015582263263215,1.19355344246333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6096502830418427,0.9015800447462545,1.1935098064506664
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6097375197223018,0.9016018541231767,1.1934661885240516
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6098247207173035,0.9016236545787427,1.193422588440182
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6098247207173035,0.9016236545787427,1.193422588440182
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6098247207173035,0.9016236545787427,1.193422588440182
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6098247207173035,0.9016236545787427,1.193422588440182
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6098247207173035,0.9016236545787427,1.193422588440182
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6098247207173035,0.9016236545787427,1.193422588440182
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6098247207173035,0.9016236545787427,1.193422588440182
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6099990175426776,0.901667229198746,1.1933354408548142
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6100861142925935,0.9016890035930711,1.1932918928935488
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6103472031981685,0.901754276440081,1.1931613496819935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6105210989146674,0.901797750783024,1.1930744026513806
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6105210989146674,0.901797750783024,1.1930744026513806
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6113021008181587,0.9019930031220198,1.1926839054258809
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6115619089571338,0.9020579557782158,1.1925540025992978
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6119079352922563,0.9021444631909752,1.192380991089694
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6123398768724904,0.9022524496229233,1.1921650223733562
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6127711933337576,0.9023602797759439,1.1919493662181302
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.613029696335157,0.9024249061493377,1.1918201159635182
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6137180401213871,0.9025969937590199,1.1914759473966527
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6142333960279046,0.9027258339847102,1.1912182719415156
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6151763545999835,0.9029615759218512,1.190746797243719
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6162879113472366,0.9032394678274898,1.190191024307743
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6171410398768267,0.9034527520573465,1.1897644642378664
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6189277532612534,0.9038994348266971,1.1888711163921408
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6201156025261185,0.9041964001066842,1.18827719768725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6208779565535466,0.9043869905254839,1.1878960244974213
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6226582562293153,0.904838352229579,1.1870184482298427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.625105482055616,0.9054537842855959,1.1858020865155758
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6280461787883351,0.9061893886329638,1.1843325984775925
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6331496955738494,0.9074652815018525,1.1817808674298556
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6396441181400647,0.9090889051038958,1.178533692067727
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.648343532389179,0.9112637837673716,1.1741840351455641
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6625141937107677,0.9148064927655278,1.167098791820288
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6803702479170048,0.919270566874107,1.1581708858312092
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7084572015238462,0.9262924155975625,1.1441276296712788
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7479230003551107,0.9361590620461779,1.1243951237372452
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7979572181135544,0.9486679770073122,1.09937873590107
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8496264713939752,0.9615859162972559,1.0735453612005366
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8944221585753095,0.9727858819020507,1.0511496052287919
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9264643721675804,0.9807979740761571,1.035131575984734
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9500628193311754,0.986700010794914,1.0233372022586527
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9651858691307812,0.9904841135905442,1.0157823580503074
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9752787310194474,0.9930248025686907,1.010770874117934
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9809453161273998,0.9944461750892921,1.0079470340511845
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9847715472339187,0.9954206097651381,1.0060696722963576
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9875101767253587,0.9961848316801358,1.004859486634913
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9892293002369913,0.9966551927652072,1.0040810852934232
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9905463408487609,0.9970008482482529,1.0034553556477448
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9914631233462888,0.9973004766641769,1.003137829982065
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9919048081782831,0.9974321153411175,1.002959422503952
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9929064413988014,0.9977074240656618,1.0025084067325223
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9934648403031965,0.9978522000919614,1.0022395598807263
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.994084429774316,0.9980136065441843,1.0019427833140524
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9945148471956603,0.9981368118252298,1.0017587764547995
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9948070702519881,0.9982239742689638,1.0016408782859396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952080781672831,0.9983602781322949,1.0015124780973068
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952291071524666,0.9983760540891764,1.0015230010258862
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9954393259461866,0.9984732828307488,1.001507239715311
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9955838397643401,0.998564988348637,1.0015461369329342
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9958737775218711,0.9986913899975987,1.0015090024733262
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9962913432257923,0.9988779189178173,1.0014644946098423
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9966707135990391,0.9990470020954563,1.0014232905918734
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968775320889138,0.9992051104284665,1.0015326887680192
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968827827789773,0.9992126410278015,1.0015424992766258
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968860460901767,0.9992174855805134,1.00154892507085
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969552302742639,0.9992347818811419,1.0015143334880199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969552302742639,0.9992347818811419,1.0015143334880199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969552302742639,0.9992347818811419,1.0015143334880199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970243046749435,0.9992520507473472,1.0014797968197509
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970272431191195,0.9992563889451812,1.0014855347712428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970272431191195,0.9992563889451812,1.0014855347712428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970272431191195,0.9992563889451812,1.0014855347712428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970272431191195,0.9992563889451812,1.0014855347712428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970272431191195,0.9992563889451812,1.0014855347712428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970272431191195,0.9992563889451812,1.0014855347712428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970272431191195,0.9992563889451812,1.0014855347712428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970272431191195,0.9992563889451812,1.0014855347712428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970962055507919,0.9992736295561351,1.0014510535614782
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970962055507919,0.9992736295561351,1.0014510535614782
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970962055507919,0.9992736295561351,1.0014510535614782
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9972337773614163,0.9993080225152993,1.0013822676691824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9972337773614163,0.9993080225152993,1.0013822676691824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9973708532304763,0.9993422914897264,1.0013137297489765
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974391949488308,0.9993593769231724,1.001279558897514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975073999298911,0.9993764281724982,1.0012454564151052
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975754634040521,0.9993934440453183,1.0012114246865844
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976433803157776,0.999410423277767,1.0011774662397563
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997711145298992,0.9994273645283448,1.0011435837576976
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997711145298992,0.9994273645283448,1.0011435837576976
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977787526496854,0.9994442663710718,1.0011097800924582
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977787526496854,0.9994442663710718,1.0011097800924582
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978461962953245,0.9994611272878391,1.0010760582803537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979134697606131,0.9994779456598504,1.0010424215590876
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979134697606131,0.9994779456598504,1.0010424215590876
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979134697606131,0.9994779456598504,1.0010424215590876
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980474779996329,0.9995114477321069,1.0009754174645809
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980474779996329,0.9995114477321069,1.0009754174645809
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980474779996329,0.9995114477321069,1.0009754174645809
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981141974379508,0.9995281275985732,1.0009420577591956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982470242727475,0.9995613343225441,1.0008756443723408
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984445854237374,0.9996107246378327,1.000776863851928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985099457035531,0.9996270647185067,1.0007441837334603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987043525491539,0.9996756664681877,1.0006469803872216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990216753515406,0.9997549972639712,1.0004883191764018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994456220008343,0.9998609842236806,1.000276346446527
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994456220008343,0.9998609842236806,1.000276346446527
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997744348675766,0.9999431884426933,1.00011194201781
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997744348675766,0.9999431884426933,1.00011194201781
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999501310004081,0.9999871184930754,1.0000241059857429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999504993918124,0.9999876248479531,1.000024750304094


==> fig/tradeoff_SecAgg_EMNIST_n-40_alpha-inf.csv <==
0.9984911160897525,0.9994329648833304,1.0003748136769084,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9984911160897525,0.9994329648833304,1.0003748136769084,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983972609263233,0.9994016198203951,1.0004059787144668,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983972609263233,0.9994016198203951,1.0004059787144668,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983972609263233,0.9994016198203951,1.0004059787144668,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983972609263233,0.9994016198203951,1.0004059787144668,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983972609263233,0.9994016198203951,1.0004059787144668,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983972609263233,0.9994016198203951,1.0004059787144668,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983972609263233,0.9994016198203951,1.0004059787144668,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9983027650707899,0.999370067906632,1.000437370742474,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9982072518004212,0.9993373103861763,1.0004673689719314,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9982072518004212,0.9993373103861763,1.0004673689719314,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9982072518004212,0.9993373103861763,1.0004673689719314,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9982072518004212,0.9993373103861763,1.0004673689719314,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9982072518004212,0.9993373103861763,1.0004673689719314,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.9982072518004212,0.9993373103861763,1.0004673689719314,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9982072518004212,0.9993373103861763,1.0004673689719314,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9982000026630667,0.9993222491875062,1.0004444957119458,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9982000026630667,0.9993222491875062,1.0004444957119458,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9982000026630667,0.9993222491875062,1.0004444957119458,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9982000026630667,0.9993222491875062,1.0004444957119458,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9982000026630667,0.9993222491875062,1.0004444957119458,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9982000026630667,0.9993222491875062,1.0004444957119458,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.998091095067971,0.9992689719785819,1.0004468488891927,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.998091095067971,0.9992689719785819,1.0004468488891927,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.998091095067971,0.9992689719785819,1.0004468488891927,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.998091095067971,0.9992689719785819,1.0004468488891927,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978984925710417,0.999204623654635,1.0005107547382284,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978984925710417,0.999204623654635,1.0005107547382284,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978984925710417,0.999204623654635,1.0005107547382284,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978984925710417,0.999204623654635,1.0005107547382284,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978984925710417,0.999204623654635,1.0005107547382284,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978984925710417,0.999204623654635,1.0005107547382284,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978984925710417,0.999204623654635,1.0005107547382284,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978014722315405,0.9991722197359509,1.0005429672403614,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978014722315405,0.9991722197359509,1.0005429672403614,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978014722315405,0.9991722197359509,1.0005429672403614,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978014722315405,0.9991722197359509,1.0005429672403614,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978014722315405,0.9991722197359509,1.0005429672403614,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978014722315405,0.9991722197359509,1.0005429672403614,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9978014722315405,0.9991722197359509,1.0005429672403614,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9977040097102909,0.99913967393387,1.0005753381574491,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9977040097102909,0.99913967393387,1.0005753381574491,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9977040097102909,0.99913967393387,1.0005753381574491,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9977040097102909,0.99913967393387,1.0005753381574491,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9977040097102909,0.99913967393387,1.0005753381574491,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9977040097102909,0.99913967393387,1.0005753381574491,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9977040097102909,0.99913967393387,1.0005753381574491,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9977040097102909,0.99913967393387,1.0005753381574491,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9977040097102909,0.99913967393387,1.0005753381574491,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9977040097102909,0.99913967393387,1.0005753381574491,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9977040097102909,0.99913967393387,1.0005753381574491,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9976061295902627,0.9991069937725223,1.000607857954782,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9976061295902627,0.9991069937725223,1.000607857954782,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9976061295902627,0.9991069937725223,1.000607857954782,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9976061295902627,0.9991069937725223,1.000607857954782,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9975078542109703,0.9990741861313623,1.0006405180517544,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9975078542109703,0.9990741861313623,1.0006405180517544,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9975078542109703,0.9990741861313623,1.0006405180517544,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9974092039496498,0.9990412573199515,1.0006733106902532,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9974092039496498,0.9990412573199515,1.0006733106902532,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9973101974580484,0.9990082131419449,1.0007062288258415,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9973101974580484,0.9990082131419449,1.0007062288258415,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9973101974580484,0.9990082131419449,1.0007062288258415,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9972108518632061,0.9989750589501307,1.0007392660370553,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9971111829387806,0.9989417996940031,1.0007724164492255,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9971111829387806,0.9989417996940031,1.0007724164492255,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9971111829387806,0.9989417996940031,1.0007724164492255,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9971111829387806,0.9989417996940031,1.0007724164492255,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9970967459577029,0.9989186541620534,1.0007405623664039,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9970967459577029,0.9989186541620534,1.0007405623664039,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9970967459577029,0.9989186541620534,1.0007405623664039,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9969968699312894,0.9988852944291207,1.0007737189269519,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9969875579253153,0.9988664417883646,1.0007453256514138,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9968873769332462,0.9988329858401738,1.0007785947471013,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9968873769332462,0.9988329858401738,1.0007785947471013,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9967710755228708,0.9987749276658994,1.000778779808928,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9966704462232536,0.9987412909218765,1.0008121356204993,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9966704462232536,0.9987412909218765,1.0008121356204993,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9966704462232536,0.9987412909218765,1.0008121356204993,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9966704462232536,0.9987412909218765,1.0008121356204993,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9966704462232536,0.9987412909218765,1.0008121356204993,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9966594099908853,0.9987199389717709,1.0007804679526564,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9966594099908853,0.9987199389717709,1.0007804679526564,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9966421043392255,0.9986943470661054,1.0007465897929853,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9965288164307471,0.9986374797006208,1.0007461429704945,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9964278337208785,0.998603676015167,1.0007795183094554,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9963265897345241,0.998569793514011,1.0008129972934978,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9963265897345241,0.998569793514011,1.0008129972934978,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9963265897345241,0.998569793514011,1.0008129972934978,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9963265897345241,0.998569793514011,1.0008129972934978,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9963123816374714,0.9985452835360583,1.0007781854346454,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9962109463566996,0.9985113250711614,1.0008117037856232,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9962109463566996,0.9985113250711614,1.0008117037856232,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9962109463566996,0.9985113250711614,1.0008117037856232,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9961930571489664,0.9984848484644606,1.000776639779955,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9961930571489664,0.9984848484644606,1.000776639779955,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9961930571489664,0.9984848484644606,1.000776639779955,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
0.9961734211906967,0.9984576311181351,1.0007418410455735,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9961734211906967,0.9984576311181351,1.0007418410455735,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9961734211906967,0.9984576311181351,1.0007418410455735,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9961734211906967,0.9984576311181351,1.0007418410455735,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9959704345664736,0.9983894968738435,1.0008085591812135,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9958685740431181,0.9983553260069515,1.000842077970785,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.995766481611541,0.9983210890247036,1.0008756964378662,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.995766481611541,0.9983210890247036,1.0008756964378662,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9956493202105235,0.9982611961524313,1.000873072094339,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9956493202105235,0.9982611961524313,1.000873072094339,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9954441596923017,0.9981924102341029,1.000940660775904,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9954411249894457,0.9981837338384348,1.000926342687424,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9954411249894457,0.9981837338384348,1.000926342687424,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9953382068007084,0.9981492526165272,1.000960298432346,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9953382068007084,0.9981492526165272,1.000960298432346,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9951261555269465,0.9980650610841894,1.001003966641432,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9951261555269465,0.9980650610841894,1.001003966641432,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.995118701614742,0.9980462084434333,1.0009737152721245,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9949113969170307,0.9979768648132549,1.001042332709479,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
0.9948927184708568,0.997949015540361,1.0010053126098652,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9948927184708568,0.997949015540361,1.0010053126098652,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9948927184708568,0.997949015540361,1.0010053126098652,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9948855436122717,0.9979301628996051,1.0009747821869386,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9946776868182385,0.997860617624619,1.0010435484309994,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9944691937615839,0.9977908813247109,1.001112568887838,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9944691937615839,0.9977908813247109,1.001112568887838,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9944691937615839,0.9977908813247109,1.001112568887838,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9942601008526362,0.9977209637116221,1.001181826570608,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.994121836834401,0.9976310665012778,1.0011402961681544,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.994121836834401,0.9976310665012778,1.0011402961681544,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9941017798886218,0.9976021898123151,1.0011025997360083,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9939759392046532,0.9975378215608492,1.0010997039170453,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9938712567586789,0.9975027144874001,1.0011341722161213,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9938712567586789,0.9975027144874001,1.0011341722161213,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9938712567586789,0.9975027144874001,1.0011341722161213,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9938712567586789,0.9975027144874001,1.0011341722161213,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9937582075484118,0.997446215384952,1.0011342232214924,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9937382269990321,0.9973985598750497,1.001058892751067,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9935162288044558,0.9973025570958398,1.001088885387224,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9931997868833703,0.9971966622254437,1.0011935375675172,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9930799909383321,0.9971340755176618,1.0011881600969914,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9929741626900808,0.9970986718748671,1.0012231810596535,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9928682211975435,0.9970632346636604,1.0012582481297774,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.992747116293087,0.9969999152994257,1.0012527143057643,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.992747116293087,0.9969999152994257,1.0012527143057643,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9926285558201668,0.9969379363860569,1.001247316951947,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.992415934521542,0.9968668376751955,1.001317740828849,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9921871972763416,0.9967672209235084,1.0013472445706753,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9920639321686648,0.9967026900758096,1.0013414479829543,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9919385440340973,0.9966373244434218,1.0013361048527463,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9916180633601146,0.9965301092121809,1.0014421550642472,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9913741674379419,0.9964019787785239,1.0014297901191058,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9911597564287166,0.9963302650053902,1.0015007735820638,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9911597564287166,0.9963302650053902,1.0015007735820638,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9909191104963528,0.996207073992956,1.0014950374895593,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9907720495465081,0.9961101726673647,1.0014482957882214,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9905361418002925,0.9960073343304119,1.0014785268605313,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.990506717905644,0.9959530663129351,1.001399414720226,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9904639649447803,0.9958693619991538,1.0012747590535274,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.990340769147575,0.9958036665386937,1.0012665639298124,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9902206231891333,0.9957392347461432,1.0012578463031532,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.989815452516509,0.9954832063628352,1.0011509602091613,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9894784446092962,0.9953454763431727,1.001212508077049,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9892463244088127,0.9952427522605953,1.0012391801123781,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9892100526045924,0.9951811441898715,1.0011522357751506,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9889472175972723,0.9950443302816003,1.0011414429659284,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9888391613884926,0.995008068690353,1.0011769759922133,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9883822164794147,0.9948304325701403,1.0012786486608658,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9882738959294157,0.9947940793194011,1.0013142627093865,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9878630415240627,0.9945328493317392,1.0012026571394157,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.987848158816456,0.9945022280160671,1.0011562972156782,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.987483055148618,0.9943294823850121,1.0011759096214061,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9873285813115552,0.9942001240207388,1.0010716667299222,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9872199219546365,0.9941636362217784,1.0011073504889203,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9870024125526761,0.9940906131952311,1.0011788138377862,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9869778125911209,0.9940576843838203,1.0011375561765197,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9866103637534146,0.9938836448982362,1.0011569260430577,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9861760996233961,0.9936116194579107,1.0010471392924252,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9860180956406607,0.9934827702780445,1.0009474449154283,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9858940690794646,0.9933898861612376,1.0008857032430105,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9858443767283304,0.9932959093621898,1.0007474419960494,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9856702491762263,0.9931328284578639,1.0005954077395016,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9849578268707319,0.9928148856904159,1.0006719445100998,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9846962527758899,0.9926753219981193,1.0006543912203487,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9846651752864173,0.9926109928206163,1.0005568103548153,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.98429463017805,0.9923780464816634,1.0004614627852768,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9836540186566137,0.9920294826734735,1.000404946690333,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9831382818327519,0.9917495237249915,1.000360765617231,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.983014038253309,0.9916802042153436,1.0003463701773783,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9827856314931521,0.9915757182813456,1.0003658050695392,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9827668015757749,0.9915424590252178,1.0003181164746606,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9823782177168199,0.99133164281359,1.00028506791036,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.982022881799142,0.9911865654286407,1.0003502490581395,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9818243136921534,0.9909843081368048,1.0001443025814563,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9810578515859271,0.9905932464532871,1.0001286413206472,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9809009437953506,0.9904579328603885,1.0000149219254264,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9806296634694767,0.9903149530746017,1.0000002426797268,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9802640005278545,0.9901367040630472,1.00000940759824,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9793897912747718,0.9897080417345213,1.0000262921942709,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9789259299264382,0.989525012154747,1.0001240943830556,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9781791522822617,0.9891652972188203,1.0001514421553788,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9781061782379278,0.9890615906558281,1.0000170030737283,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9773256432539956,0.988604081738296,0.9998825202225963,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9768980298684241,0.9882606983438931,0.999623366819362,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9763957440289469,0.9879776597287397,0.9995595754285326,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9755121628772803,0.9875436890073915,0.9995752151375028,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
0.9748454084040208,0.9871197485258996,0.9993940886477783,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9746578895790389,0.9869443843705135,0.999230879161988,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9737710239939446,0.986274431238068,0.9987778384821915,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9731449155591544,0.9858445616552913,0.9985442077514283,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9719617106326172,0.9852257552929112,0.9984897999532053,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9711361763669033,0.9847543927929692,0.998372609219035,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9703399910560399,0.9843184578589137,0.9982969246617875,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9695811615363235,0.9837134795059146,0.9978457974755057,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9683016310669841,0.9829889041667486,0.997676177266513,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9677960346289554,0.9825927546725127,0.9973894747160701,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9666854281463715,0.9820427688937448,0.997400109641118,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9649968076771628,0.9813014134339102,0.9976060191906576,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9644190077286279,0.980902901197549,0.9973867946664701,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9634418948082024,0.9801766339952639,0.9969113731823254,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9624839732999628,0.9795915747638935,0.9966991762278241,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9610666322497894,0.9788875569250679,0.9967084816003464,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9598166083990575,0.9780785230843698,0.9963404377696822,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9586924773110399,0.9773461028922183,0.9959997284733968,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9571993119275478,0.9762115277475836,0.9952237435676193,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9559411299932996,0.9751890055360237,0.9944368810787478,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.953994419408634,0.9740395840932706,0.9940847487779072,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9524023775023792,0.9729693399656153,0.9935363024288514,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9510349614221721,0.9721173113045408,0.9931996611869095,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9494337766184098,0.9710432395215116,0.9926527024246135,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9481901151852141,0.9699738052687359,0.9917574953522577,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9469820094612125,0.9689395538825835,0.9908970983039544,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9451164686196484,0.9678912824824893,0.9906660963453303,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9432514126407422,0.9666247106525143,0.9899980086642864,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9412490104557005,0.9652808396498955,0.9893126688440905,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.939901403079904,0.9643105440931554,0.9887196851064068,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.937413812436858,0.9628084183336603,0.9882030242304626,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.935719550104007,0.961648237845852,0.9875769255876969,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9332932272565523,0.9598148188474174,0.9863364104382825,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9313357332868161,0.9582775917128987,0.9852194501389814,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9281050036796462,0.9565361004362313,0.9849671971928163,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9256704120141566,0.9549512149285206,0.9842320178428847,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9243167071892923,0.9537136506391015,0.9831105940889108,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9210722066271673,0.9516694423965681,0.982266678165969,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9179942847260744,0.949438848314134,0.9808834119021937,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9149341951265065,0.9470584570383682,0.9791827189502299,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9109410584215614,0.9444359633796477,0.9779308683377341,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9077072169568604,0.9422312342287746,0.9767552515006889,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9046933152919084,0.939465897065546,0.9742384788391835,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.9011527271108133,0.9367635420232666,0.9723743569357199,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8979491120551891,0.9342499687925685,0.9705508255299479,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8950207066974739,0.9316613639424043,0.9683020211873347,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.890167005062628,0.9278421329826243,0.9655172609026206,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8861934771807389,0.9242899312317905,0.962386385282842,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8826317623100024,0.921077685281233,0.9595236082524636,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8789783008567463,0.9177471844009226,0.9565160679450989,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8735046225526307,0.9127624347780653,0.9520202470034999,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8696444581293491,0.9092670417924442,0.9488896254555393,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8660392782182801,0.9053118706848011,0.9445844631513222,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8606379714770626,0.9004597418250901,0.9402815121731177,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8555697973758833,0.8955652238683589,0.9355606503608345,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8505480818338593,0.8903202343808829,0.9300923869279065,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8450276091952112,0.8846037245563156,0.92417983991742,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.838613959806289,0.8782968069169568,0.9179796540276245,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8329757161794139,0.8727563785856496,0.9125370409918853,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8270256725486659,0.8671698409590747,0.9073140093694835,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8193306991168784,0.8604088225359681,0.9014869459550577,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8116922375108409,0.8535244295057447,0.8953566215006485,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.8044971817846148,0.8467900882889788,0.8890829947933429,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.7963911126877964,0.8393846662453985,0.8823782198030007,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.7879451421743959,0.8307272250725758,0.8735093079707557,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.7801446917615643,0.822723377261662,0.8653020627617597,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.7732206299427676,0.8143645269415363,0.8555084239403049,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.7630629589014271,0.8047354701720908,0.8464079814427545,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.7563146887243136,0.7967491485880417,0.8371836084517698,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.7471640974763893,0.7872613111442833,0.8273585248121773,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.7371482821146952,0.7773700502497914,0.8175918183848877,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.7285801950154331,0.7679439259014771,0.807307656787521,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.7183764865271787,0.7569747147816995,0.7955729430362204,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.7076232653835595,0.7461107039980309,0.7845981426125024,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.696398174394739,0.733780900947321,0.771163627499903,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.6849969127009939,0.7215167919893344,0.7580366712776748,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.6730205810054042,0.7091212248294662,0.7452218686535281,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.6630795599956556,0.6966794169280918,0.7302792738605279,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.6525157807985748,0.6837901590974468,0.7150645373963188,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.6415003002744227,0.6705322261961362,0.6995641521178496,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.6294419552344708,0.657458125374292,0.6854742955141133,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.6167911077802747,0.6441738022173523,0.67155649665443,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.6042580246363402,0.6304820011222837,0.6567059776082272,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.5918029418965749,0.6172151496637478,0.6426273574309207,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.5795486597060894,0.6042556347539293,0.6289626098017692,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.5667774624391689,0.589735144482284,0.6126928265253991,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.5562925336773104,0.5762791960490908,0.5962658584208713,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.5410473095215577,0.5615328362986023,0.5820183630756469,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.5268846266433028,0.5457788467929324,0.564673066942562,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.5138666184601854,0.5307699861222197,0.547673353784254,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.5002647354748793,0.5158277122954528,0.5313906891160263,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.4876869534460858,0.5010336082948115,0.5143802631435371,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.47476051463204316,0.4856266506406116,0.49649278664918006,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.4618458239430666,0.4694851362617771,0.47712444858048764,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.4480807925056236,0.45509247751274806,0.4621041625198725,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.4338125265427699,0.44024655766496057,0.4466805887871512,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.41922215481090214,0.4242232093721645,0.4292242639334269,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.4042594498035319,0.4094311634777078,0.4146028771518837,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.3884834404001974,0.39591337042762903,0.40334330045506067,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.3759564291737266,0.38367421990798906,0.3913920106422515,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.3616594143927699,0.3696121541231293,0.37756489385348874,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.3451807241188332,0.35481072799838664,0.36444073187794007,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.33035493375479313,0.3410858537826933,0.35181677381059345,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.31581681678639617,0.32730831394529425,0.3387998111041923,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.2990410859442895,0.31278813736301947,0.3265351887817494,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.2859346173716999,0.3007648850282892,0.3155951526848785,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.27232770250153376,0.28808256002914706,0.30383741755676036,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.25617209283884473,0.2745334732685835,0.2928948536983223,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.24180964078691983,0.2612557518284541,0.28070186286998844,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.22854195182933187,0.24922355490727816,0.2699051579852244,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.21702148821076067,0.23779097709751298,0.2585604659842653,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.20369881781412,0.2262614483330224,0.24882407885192478,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.1925723148455972,0.2159443643159106,0.239316413786224,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
0.18264408918831188,0.20594483515848755,0.22924558112866322,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.17007017153512727,0.19425559672087717,0.21844102190662706,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.16069906701460596,0.18488636784691745,0.20907366867922894,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.15024934856006303,0.1748492453410283,0.19944914212199358,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.1402651624895534,0.16590448405179403,0.19154380561403467,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.1318125154036047,0.15748575617045701,0.18315899693730933,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.12218365025797082,0.1480265257934984,0.17386940132902598,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.11269106117471547,0.13933318352317095,0.16597530587162643,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.1041655523575564,0.13186303976649846,0.15956052717544053,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.09587682389140145,0.12425921507506513,0.1526416062587288,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.08857358632426243,0.11738865284215969,0.14620371936005694,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.08240767651593488,0.11137999866277326,0.14035232080961166,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.07695913827690166,0.10565510936709446,0.13435108045728725,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.06969303533504179,0.09862814302829082,0.12756325072153984,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.0633810204536823,0.0925037732934825,0.1216265261332827,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.05710335418675618,0.08682324519254343,0.11654313619833068,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.05132480831414797,0.08142394683385587,0.11152308535356377,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.046872801529348446,0.07614989397750804,0.10542698642566764,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.041572686954663915,0.07114701052630444,0.10072133409794497,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.03794396921111676,0.0671506372187959,0.09635730522647504,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.03389527350792691,0.0628066077292526,0.0917179419505783,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
0.030470316842494613,0.05917015457717273,0.08786999231185084,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.027981211312238373,0.05541069384644446,0.08284017638065055,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.02478896303458856,0.05175567150061337,0.0787223799666382,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.021816654371432237,0.048430144149805274,0.07504363392817831,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.0196068537687574,0.04582758288029117,0.07204831199182495,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.017331466025119223,0.04330254955524877,0.06927363308537832,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.01499491374924583,0.04021416077072758,0.06543340779220932,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.013157383016810017,0.0375915701377746,0.062025757258739184,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.011443141393163596,0.03547666566815934,0.05951018994315508,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.010142256224025696,0.033577152542559704,0.05701204886109371,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.009212236428550444,0.031847937280352755,0.054483638132155066,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.007386926455350766,0.02992616664933278,0.05246540684331479,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.006671771186752981,0.02845100995483425,0.05023024872291552,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.006424003543191746,0.02724198350151627,0.048059963459840795,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.005688676415486892,0.02593276863733159,0.046176860859176286,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.004415083078401126,0.024476256802987505,0.04453743052757388,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.003472485726473934,0.02345580320385488,0.04343912068123583,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.002160775839834119,0.021768899363213152,0.04137702288659219,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.0018197870486134846,0.020842147190097374,0.03986450733158126,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.0011790059028321288,0.019772243811834483,0.03836548172083684,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.000792620790760843,0.018928567091987248,0.03706451339321365,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
0.0004583788392078514,0.01786088308375693,0.03526338732830601,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-8.939329026145734e-05,0.0167804146984298,0.03365022268712106,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0003850404695666665,0.0161495932120019,0.032684226893570464,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.000736321866048991,0.0152884569339409,0.031313235733930786,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.001196159862460319,0.014551941010797534,0.030300041884055384,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0015887127452514846,0.014132540704943936,0.029853794155139356,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0016397335872443877,0.013542152287787976,0.02872403816282034,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0016388685615132126,0.013183832700566622,0.028006533962646456,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0017412868732809231,0.012545911625179096,0.026833110123639113,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.001561285996317269,0.011964603231686594,0.025490492459690456,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.001368846151562882,0.011660192426433366,0.024689231004429615,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0013326641502834531,0.011339466612919248,0.02401159737612195,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0012216622592757694,0.010983598272048424,0.023188858803372618,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0011555306432319123,0.010302810677085697,0.021761151997403305,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.001050295131353421,0.009717408096569211,0.020485111324491843,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0014366938077299326,0.009373343926485233,0.020183381660700397,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.001602760588776557,0.009038231269261714,0.019679223127299986,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.001597717864561303,0.008529219126450436,0.018656156117462176,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0015470730341784374,0.008346757331612912,0.018240587697404262,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0015380838739374285,0.007978022297556519,0.017494128469050466,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0014916547560669229,0.00765095717793097,0.016793569111928863,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0013602126802846172,0.007378118440807308,0.016116449561899233,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0012934456436628503,0.0071972283007020925,0.015687902245067036,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0011208453079133368,0.007021939672987069,0.015164724653887476,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0009884874342279675,0.006658104505818817,0.014304696445865602,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.001076936488723394,0.006457455040337541,0.013991846569398477,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.001164979980790213,0.006311598004359225,0.013788175989508662,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0012094835674555035,0.0062104988880142716,0.013630481343484047,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0012386999584892795,0.005967570413882907,0.013173840786255095,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.001308184756639296,0.005915413016232881,0.013139010789105059,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.001365553135968602,0.005662193297484487,0.012689939730937575,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0012778159087100845,0.005573621105725253,0.01242505812016059,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0012339205187541918,0.005529291437672133,0.012292503394098458,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0013410686102399367,0.005463218754565548,0.012267506119371031,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0015857911954786502,0.005229142469423959,0.012044076134326568,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0016125999434972432,0.005131193349334812,0.011874986642166867,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0017142711867831045,0.00491732824215835,0.011548927671099805,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0016981583913498336,0.004773857404164964,0.011245873199679762,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0017756456553638484,0.004567480447107696,0.01091060654957924,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0017313386662206288,0.004522859910644702,0.010777058487510031,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.001642644825893113,0.004433510577018967,0.010509665979931047,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0015982572325527553,0.004388780156847497,0.01037581754624775,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0015982572325527553,0.004388780156847497,0.01037581754624775,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0015982572325527553,0.004388780156847497,0.01037581754624775,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0015093988197542579,0.0042992035150538985,0.010107805849862055,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0014204269055270377,0.004209466342763993,0.009839359591055023,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0013758974312787931,0.00416453511830416,0.009704967667887114,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.001331338437239136,0.004119560752510295,0.009570459942259725,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.001242130377770283,0.004029478181578778,0.009301086740927838,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0012975162835964157,0.003918294964382457,0.00913410621236133,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0012081499860542313,0.0038279291803000903,0.008864008346654411,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0012833566509767324,0.003770914974655219,0.008825186600287171,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0012833566509767324,0.003770914974655219,0.008825186600287171,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0012384366800526,0.003725657064272304,0.008689750808597208,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0011484791529388556,0.003634984076979707,0.00841844730689827,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0010583599460597375,0.003544091199701644,0.008146542345463026,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0010583599460597375,0.003544091199701644,0.008146542345463026,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
-0.0010132378378659218,0.0034985581301904536,0.008010354098246828,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0010132378378659218,0.0034985581301904536,0.008010354098246828,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0008776123353649006,0.003361590215030171,0.007600792765425243,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0008776123353649006,0.003361590215030171,0.007600792765425243,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0007415820285679568,0.0032240254224892733,0.007189632873546504,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0006506603832965121,0.00313195238037349,0.006914565144043492,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0006051270657529313,0.0030857988056193944,0.00677672467699172,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0005595446035499721,0.0030395631900562744,0.0066386709836625205,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0005139124686321587,0.002993242280629806,0.006500397029891771,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0005139124686321587,0.002993242280629806,0.006500397029891771,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0005906619210279255,0.002934323088724769,0.006459308098477463,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0006750683705415927,0.002872670927218939,0.0064204102249794705,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0006750683705415927,0.002872670927218939,0.0064204102249794705,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0006750683705415927,0.002872670927218939,0.0064204102249794705,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0006750683705415927,0.002872670927218939,0.0064204102249794705,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0007237574857699445,0.002760188565437382,0.0062441346166447085,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0006308288757729506,0.002667087752918812,0.005965004381610575,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0005842233774170399,0.002620388344850213,0.005825000067117466,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
-0.0005375183680542584,0.0025735835590534268,0.0056846854861611115,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
-0.0004907094454834338,0.002526668415359316,0.005544046276202066,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
-0.00034961004592219853,0.0023852046263337953,0.005120019298589789,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
-0.00030233434757494845,0.0023377893290417316,0.004977913005658412,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
-0.00030233434757494845,0.0023377893290417316,0.004977913005658412,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
-0.00030233434757494845,0.0023377893290417316,0.004977913005658412,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
-0.00020738117327965796,0.0022425230276867376,0.004692427228653134,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
-0.00020738117327965796,0.0022425230276867376,0.004692427228653134,-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092
-0.00020738117327965796,0.0022425230276867376,0.004692427228653134,-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092
-6.383258395066278e-05,0.0020983958981065374,0.0042606243801637375,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
3.271861337757285e-05,0.0020013598498532887,0.003970001086329005,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
8.128262782959345e-05,0.0019525137630776392,0.003823744898325685,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
8.128262782959345e-05,0.0019525137630776392,0.003823744898325685,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
8.128262782959345e-05,0.0019525137630776392,0.003823744898325685,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
8.128262782959345e-05,0.0019525137630776392,0.003823744898325685,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
8.128262782959345e-05,0.0019525137630776392,0.003823744898325685,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
8.128262782959345e-05,0.0019525137630776392,0.003823744898325685,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
8.128262782959345e-05,0.0019525137630776392,0.003823744898325685,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.00013005607289187106,0.0019034255833196491,0.0036767950937474274,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.00013005607289187106,0.0019034255833196491,0.0036767950937474274,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.00013005607289187106,0.0019034255833196491,0.0036767950937474274,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.00013005607289187106,0.0019034255833196491,0.0036767950937474274,-0.00020262863356791845,0.0016776362357841287,0.003557901105136176
0.00013005607289187106,0.0019034255833196491,0.0036767950937474274,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
0.00013005607289187106,0.0019034255833196491,0.0036767950937474274,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
0.00013005607289187106,0.0019034255833196491,0.0036767950937474274,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
0.00013005607289187106,0.0019034255833196491,0.0036767950937474274,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
0.00013005607289187106,0.0019034255833196491,0.0036767950937474274,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
0.00013005607289187106,0.0019034255833196491,0.0036767950937474274,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
0.00017905345002055596,0.001854074654837018,0.00352909585965348,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
0.00017905345002055596,0.001854074654837018,0.00352909585965348,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
0.00017905345002055596,0.001854074654837018,0.00352909585965348,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
6.423228448899855e-05,0.0017788115389918446,0.003493390793494691,-0.0003005629001015585,0.0017755705023177685,0.0038517039047370957
0.00011336098405486544,0.0017291740788378089,0.003344987173620752,-0.0003005629001015585,0.0017755705023177685,0.0038517039047370957
0.00011336098405486544,0.0017291740788378089,0.003344987173620752,-0.0003005629001015585,0.0017755705023177685,0.0038517039047370957
0.00011336098405486544,0.0017291740788378089,0.003344987173620752,-0.0003005629001015585,0.0017755705023177685,0.0038517039047370957
0.00011336098405486544,0.0017291740788378089,0.003344987173620752,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.00011336098405486544,0.0017291740788378089,0.003344987173620752,-0.0003975989483548071,0.0018726065505710176,0.0041428120494968424
0.00011336098405486544,0.0017291740788378089,0.003344987173620752,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.00011336098405486544,0.0017291740788378089,0.003344987173620752,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.00011336098405486544,0.0017291740788378089,0.003344987173620752,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.00011336098405486544,0.0017291740788378089,0.003344987173620752,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.00011336098405486544,0.0017291740788378089,0.003344987173620752,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.00011336098405486544,0.0017291740788378089,0.003344987173620752,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.0001627335384588929,0.0016792224704454475,0.003195711402432002,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.0001627335384588929,0.0016792224704454475,0.003195711402432002,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.0001627335384588929,0.0016792224704454475,0.003195711402432002,-0.0005417260779350076,0.0020167336801512176,0.004575193438237443
0.0001627335384588929,0.0016792224704454475,0.003195711402432002,-0.0005417260779350076,0.0020167336801512176,0.004575193438237443
0.0001627335384588929,0.0016792224704454475,0.003195711402432002,-0.0005417260779350076,0.0020167336801512176,0.004575193438237443
0.0001627335384588929,0.0016792224704454475,0.003195711402432002,-0.0005417260779350076,0.0020167336801512176,0.004575193438237443
0.0002622763246997858,0.0015782413097858935,0.0028942062948720012,-0.0005417260779350076,0.0020167336801512176,0.004575193438237443
0.0002622763246997858,0.0015782413097858935,0.0028942062948720012,-0.0005417260779350076,0.0020167336801512176,0.004575193438237443
0.0003124805292955095,0.0015271273406288362,0.002741774151962163,-0.0005417260779350076,0.0020167336801512176,0.004575193438237443
0.0003124805292955095,0.0015271273406288362,0.002741774151962163,-0.0005894346220244478,0.0020644422242406587,0.004718319070505765
0.0003124805292955095,0.0015271273406288362,0.002741774151962163,-0.0005894346220244478,0.0020644422242406587,0.004718319070505765
0.0003124805292955095,0.0015271273406288362,0.002741774151962163,-0.0005894346220244478,0.0020644422242406587,0.004718319070505765
0.0003124805292955095,0.0015271273406288362,0.002741774151962163,-0.0005894346220244478,0.0020644422242406587,0.004718319070505765
0.0004138278728943892,0.0014233689710988879,0.0024329100693033867,-0.0005894346220244478,0.0020644422242406587,0.004718319070505765
0.0004138278728943892,0.0014233689710988879,0.0024329100693033867,-0.0005894346220244478,0.0020644422242406587,0.004718319070505765
0.0004138278728943892,0.0014233689710988879,0.0024329100693033867,-0.0005894346220244478,0.0020644422242406587,0.004718319070505765
0.0004138278728943892,0.0014233689710988879,0.0024329100693033867,-0.0005894346220244478,0.0020644422242406587,0.004718319070505765
0.0004138278728943892,0.0014233689710988879,0.0024329100693033867,-0.0006369923792900012,0.002111999981506212,0.004860992342302426
0.0004138278728943892,0.0014233689710988879,0.0024329100693033867,-0.0006369923792900012,0.002111999981506212,0.004860992342302426
0.0004138278728943892,0.0014233689710988879,0.0024329100693033867,-0.0006844076765820653,0.002159415278798276,0.005003238234178618
0.0004138278728943892,0.0014233689710988879,0.0024329100693033867,-0.0006844076765820653,0.002159415278798276,0.005003238234178618
0.0004138278728943892,0.0014233689710988879,0.0024329100693033867,-0.0006844076765820653,0.002159415278798276,0.005003238234178618
0.0004138278728943892,0.0014233689710988879,0.0024329100693033867,-0.0006844076765820653,0.002159415278798276,0.005003238234178618
0.0004138278728943892,0.0014233689710988879,0.0024329100693033867,-0.0007316880983973119,0.002206695700613523,0.005145079499624358
0.00046498060483012797,0.0013705674251887365,0.002276154245547345,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00046498060483012797,0.0013705674251887365,0.002276154245547345,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00046498060483012797,0.0013705674251887365,0.002276154245547345,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00046498060483012797,0.0013705674251887365,0.002276154245547345,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00040857363760101546,0.0012417450272923232,0.002074916416983631,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00040857363760101546,0.0012417450272923232,0.002074916416983631,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00040857363760101546,0.0012417450272923232,0.002074916416983631,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00040857363760101546,0.0012417450272923232,0.002074916416983631,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00040857363760101546,0.0012417450272923232,0.002074916416983631,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00040857363760101546,0.0012417450272923232,0.002074916416983631,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00040857363760101546,0.0012417450272923232,0.002074916416983631,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0007788405764153038,0.002253848178631515,0.005286536933678334
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0008727866093016963,0.0023477942115179076,0.0055683750323375115
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0008727866093016963,0.0023477942115179076,0.0055683750323375115
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0009195913950984826,0.002394598997314694,0.00570878938972787
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0009195913950984826,0.002394598997314694,0.00570878938972787
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0009662908031670817,0.002441298405383293,0.005848887613933668
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010593916156856511,0.0025343992179018625,0.006128190051489376
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010593916156856511,0.0025343992179018625,0.006128190051489376
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0011521222037870912,0.002627129806003302,0.006406381815793696
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0011521222037870912,0.002627129806003302,0.006406381815793696
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001198357819350211,0.002673365421566422,0.0065450886624830555
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001244511394104308,0.0027195189963205185,0.0066835493867453445
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001244511394104308,0.0027195189963205185,0.0066835493867453445
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0011803334318235968,0.0028408566962681288,0.006862046824359855
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001226272794708362,0.0028868551542814746,0.006999983103271311
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001226272794708362,0.0028868551542814746,0.006999983103271311
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001226272794708362,0.0028868551542814746,0.006999983103271311
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010202858190312514,0.003028190953233234,0.007076667725497719
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010202858190312514,0.003028190953233234,0.007076667725497719
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010202858190312514,0.003028190953233234,0.007076667725497719
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010660200618470158,0.0030741159795747894,0.007214252020996594
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0009508237241683984,0.003149379095419962,0.007249581915008322
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0009508237241683984,0.003149379095419962,0.007249581915008322
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0009508237241683984,0.003149379095419962,0.007249581915008322
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0009508237241683984,0.003149379095419962,0.007249581915008322
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001042202165929148,0.0032410188616193046,0.007524239889167757
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001042202165929148,0.0032410188616193046,0.007524239889167757
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001042202165929148,0.0032410188616193046,0.007524239889167757
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0011333376316082265,0.0033323935537898806,0.007798124739187988
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010472530167309384,0.0033940457152957107,0.00783534444732236
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010472530167309384,0.0033940457152957107,0.00783534444732236
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010926048045097623,0.0034396389382854164,0.007971882681080594
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0011379062501585464,0.0034851720077966066,0.00810825026575176
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010849523379666787,0.0035967194293333783,0.008278391196633435
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010849523379666787,0.0035967194293333783,0.008278391196633435
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010849523379666787,0.0035967194293333783,0.008278391196633435
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0010849523379666787,0.0035967194293333783,0.008278391196633435
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0011301381191276341,0.0036421375681812557,0.008414413255490145
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001265423545478611,0.003778068465856768,0.008821560477192146
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0013104314522693838,0.003823275910517483,0.00895698327330435
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0013553973589730275,0.0038684342499391336,0.009092265858851294
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001445206831550667,0.003958608755832363,0.009362424343215391
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0014082051891898938,0.004062546546865424,0.009533298282920741
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0012349883224039085,0.004183117900276291,0.00960122412295649
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0012795614099599794,0.0042280922660701565,0.009735745942100292
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.001311264984799043,0.00442883334592648,0.010168931676652004
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0013648104937909657,0.004620154613536419,0.010605119720863804
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0014534328246923857,0.0047095039471621546,0.010872440719016694
0.00046111244942578604,0.001187276418901718,0.0019134403883776497,-0.0013313229940507534,0.004784767063007328,0.010900857120065409
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.001420100092757716,0.0048739730820745895,0.011168046256906896
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0013049885154162565,0.005031126600666631,0.01136724171674952
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0014374752210681184,0.005164581246434663,0.011766637713937444
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0014815909549899418,0.005209002062434251,0.011899595079858445
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0015697543235451573,0.005297751362352592,0.012165257048250342
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.001582704479860959,0.005440850076750599,0.012464404633362156
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0017293615703896197,0.005715491625360622,0.013160344821110864
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0018605246145614986,0.005847822698990805,0.013556170012543108
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0018605246145614986,0.005847822698990805,0.013556170012543108
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0018605246145614986,0.005847822698990805,0.013556170012543108
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0019211191707216623,0.006177939081319064,0.01427699733335979
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0018464472255446326,0.006231498363370303,0.014309443952285238
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.001689625119116786,0.006573174075437624,0.014835973269992035
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0017758891182454248,0.006660902817764415,0.015097694753774255
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.001905239787387299,0.006792337829042032,0.015489915445471363
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0019359421749339193,0.006985242670499043,0.015906427515932006
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.001967235381389435,0.007263177903126068,0.01649359118764157
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.001984037361624875,0.007401547465993601,0.016787132293612075
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0021556000209430864,0.007575846405782365,0.017307292832507815
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.002173393760525036,0.007713576459927771,0.01760054668038058
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.002301773061062898,0.007844023813591377,0.01798982068824565
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.00218065198484939,0.008083004100035443,0.018346660184920274
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0020977137333680514,0.008422821478039359,0.01894335668944677
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.001908629157150444,0.008910674188413906,0.019729977533978257
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0020325884731604883,0.009268636281294016,0.02056986103574852
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.001721461814944602,0.010042451953937308,0.02180636572281922
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.001764663634710435,0.01036423441689047,0.022493132468491377
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0018265315794735691,0.0106806164021691,0.02318776438381177
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0014424118065175448,0.011020427742870313,0.02348326729225817
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.001361427877613437,0.011657524837303928,0.024676477552221292
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0013297411068353363,0.012249614570312643,0.02582897024746062
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.001277252030862373,0.012791003272067891,0.026859258574998157
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0009687900253575604,0.013383823378332918,0.027736436782023397
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,-0.0009703947163624046,0.0140493650379276,0.029069124792217606
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.00032769394006394205,0.01514690568663667,0.03062150531333728
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.00012658863223804703,0.01586563152784693,0.03185785168793191
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.00019924952900464074,0.016444026206556134,0.03308730194211691
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.0003796040869609371,0.017014120540424324,0.034407845167809585
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,-0.0006241739745012249,0.017839785542714988,0.0363037450599312
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,-0.00029217556903321507,0.018996173302090198,0.03828452217321361
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,-0.00027476629692760324,0.019783917482296954,0.03984260126152151
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,0.00013423375811780214,0.02068090392220786,0.041227574086297916
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,0.0013538521494193233,0.022293251069175818,0.04323264998893231
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,0.0019665708323626067,0.023448302006334725,0.04493003318030685
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,0.002393999320322082,0.024672109994838848,0.04695022066935561
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,0.0033259622277847824,0.025951695513410488,0.04857742879903619
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,0.00422876394418005,0.027361164988910835,0.05049356603364162
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,0.004908525027721915,0.028927899485970604,0.05294727394421929
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,0.006081215746536337,0.030630540969093227,0.05517986619165012
0.0004755966487454791,0.0009994109534707306,0.001523225258195982,0.007268686300766384,0.03279902341336118,0.058329360525955984
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.008809193599305425,0.0348809101657093,0.06095262673211318
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.010122421539375374,0.037331187983705785,0.0645399544280362
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.01249827338576259,0.04000748629108854,0.06751669919641448
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.014613434856931794,0.04250071702809683,0.07038799919926186
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.016489703740948287,0.044984438572365656,0.07347917340378303
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.018157162181949373,0.04703530120809773,0.07591344023424608
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.02041380728688207,0.05027014717217852,0.08012648705747498
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.02340811348621497,0.05367525606084907,0.08394239863548318
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.026623686881001696,0.057199670128649696,0.0877756533762977
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.029294236611337676,0.06024780863401753,0.09120138065669739
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.03361605307552029,0.06414596201442373,0.09467587095332716
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.037176559572578115,0.06823261458130817,0.09928866959003821
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.04145512756050612,0.0728582509345734,0.10426137430864069
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.046096645436272767,0.07760113302300325,0.10910562060973375
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.050011449257604944,0.08162316723917724,0.11323488522074954
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.05443276307400127,0.08655528174528353,0.11867780041656578
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.058731068205389626,0.09151815183827126,0.12430523547115291
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0641503170735385,0.09788757199779902,0.13162482692205954
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.071551308623334,0.10491882247287117,0.13828633632240833
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.07658705428553164,0.11089133918682563,0.14519562408811962
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.08442977755679948,0.11806559555489586,0.15170141355299224
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.09213984563428984,0.12572059751239176,0.15930134939049367
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.10014459901955694,0.1332406608525838,0.16633672268561064
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.10953192450345048,0.14133075025083347,0.17312957599821646
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.11861891478333261,0.14989783807487506,0.1811767613664175
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.1258163791719272,0.15684899870588448,0.18788161823984176
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.13458425265071547,0.16539334129531885,0.19620242993992223
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.14466259039639184,0.17425887559537667,0.2038551607943615
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.15596530632456276,0.184505065893746,0.21304482546292922
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.1668956997195973,0.19445095400262735,0.2220062082856574
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.17720856671376595,0.2040166024645885,0.23082463821541105
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.18892335856225717,0.21536607435581515,0.24180879014937312
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.20146003012418637,0.22646001608421756,0.25146000204424873
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.21302273794467969,0.23656454141797562,0.26010634489127155
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.2247740988026048,0.24751191431761432,0.27024972983262385
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.23791709003468928,0.2592621343910527,0.28060717874741614
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.2521806730568106,0.272136884998468,0.2920930969401254
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.26733124403282615,0.28499922241644515,0.30266720080006415
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.2816245333580491,0.2982114527527035,0.3147983721473579
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.29610169487831295,0.31096619981154267,0.3258307047447724
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.31070475724194996,0.3249209809451107,0.3391372046482714
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.3250915723391741,0.3372075611097261,0.34932354988027814
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.34070060595563084,0.35053322491219674,0.36036584386876264
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.3568553751974381,0.36485490366372525,0.3728544321300124
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.374186646993909,0.38045254552560165,0.3867184440572943
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.39035444980641093,0.39470706156585456,0.3990596733252982
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.40565853295510235,0.40935112343501967,0.413043713914937
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.420213382213536,0.4243038048007037,0.42839422738787136
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.43573303562434623,0.44028728690976504,0.44484153819518385
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.450096045127617,0.45513325519033626,0.46017046525305555
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.4645369696477914,0.47020721419433,0.47587745874086856
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.4764309952423444,0.48466707401651454,0.4929031527906847
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.48980694679383774,0.4995956438446297,0.5093843408954216
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.5026332645329807,0.5131130524085574,0.5235928402841341
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.5152788707257795,0.5282169837447068,0.5411550967636342
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.5292469028144536,0.5445451608852162,0.5598434189559788
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.5421694185251981,0.5585465734031319,0.5749237282810656
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.55439961275936,0.5726555601660557,0.5909115075727513
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.5665305818264769,0.5865937659737293,0.6066569501209816
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.5784635987948181,0.6013942789419053,0.6243249590889925
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.5906722930240732,0.6152292590399489,0.6397862250558245
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.60381027358438,0.6292918624191659,0.6547734512539518
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.6164538490113088,0.6434998898098279,0.6705459306083469
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6282791021678052,0.6574956662534256,0.6867122303390459
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6404492264105093,0.6705698132549311,0.700690400099353
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6523405495150529,0.6837108370824481,0.7150811246498432
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6654694768165639,0.6971974965707217,0.7289255163248796
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6775566332480348,0.7099200263826064,0.742283419517178
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6872721588493829,0.7214438509078989,0.7556155429664149
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6979680266166088,0.7324482479524494,0.7669284692882901
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7092663198671814,0.7440730050691443,0.7788796902711073
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7174003454372819,0.7535976111224482,0.7897948768076144
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.726177555543152,0.7638607483915811,0.8015439412400103
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7346572693570358,0.7736821702593842,0.8127070711617327
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7441170733543687,0.7831060900489544,0.82209510674354
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7515923432074648,0.7926308406372344,0.833669338067004
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.761040198561434,0.8016458398902021,0.8422514812189702
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7703876773809049,0.8107687048428854,0.851149732304866
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.778010298286108,0.8192514235242587,0.8604925487624094
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.78602665455679,0.8269105030467347,0.8677943515366795
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7935116133793745,0.834908621708467,0.8763056300375596
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8018227484025549,0.8430568700798536,0.8842909917571524
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8103419455047217,0.8506929783245502,0.8910440111443786
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8170818609928536,0.8578852969256348,0.8986887328584159
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8241918628165581,0.8645688276245309,0.9049457924325037
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8306863249011942,0.8705082399676914,0.9103301550341887
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.836233006003136,0.8763194194529161,0.9164058329026963
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8421567376063875,0.8814343799766373,0.9207120223468871
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8478815859188995,0.8869648981043635,0.9260482102898275
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.85487281671018,0.8926881597027922,0.9305035026954045
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8598454374175768,0.8981981930952008,0.9365509487728247
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8641217052839849,0.9025869426240613,0.9410521799641376
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8687345503621636,0.9072394642722508,0.9457443781823379
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8744599889353629,0.9117412399004076,0.9490224908654522
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8788242581188148,0.915921985672132,0.9530197132254492
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8828144482135905,0.919752569250574,0.9566906902875576
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8875896634603341,0.9233576464272637,0.9591256293941933
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8917498463002841,0.9270259491158255,0.9623020519313669
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8955706373471849,0.9301200168067844,0.9646693962663838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8996838023879401,0.9333634521760932,0.9670431019642463
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9030091251303121,0.9360684770760775,0.969127829021843
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9059210809344491,0.9387634070879451,0.9716057332414412
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9084443878503943,0.9413005228825048,0.9741566579146153
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9108581763549337,0.9433845686984936,0.9759109610420535
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9144893075136701,0.9462644742337684,0.9780396409538666
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9173532434332311,0.9486800405517692,0.9800068376703074
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9208083785368816,0.9513974657043395,0.9819865528717974
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9231639089281318,0.9534647729755893,0.9837656370230468
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9259116147336673,0.9553885658324066,0.9848655169311459
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9288676620156914,0.9571673998563115,0.9854671376969316
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9310194174725546,0.958930480320566,0.9868415431685775
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9330052041985408,0.9605751201616188,0.9881450361246968
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9356498222567924,0.9621561258787213,0.9886624295006503
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9382287869647409,0.9638428900352594,0.9894569931057778
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9403326482660784,0.9651543103348542,0.98997597240363
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9420016039744254,0.9665997021770554,0.9911978003796853
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9444737219901611,0.9679874818532468,0.9915012417163325
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9461466059466666,0.9689960221306959,0.9918454383147253
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9480085703110901,0.9704411685513415,0.992873766791593
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9495805627189472,0.971588540494811,0.9935965182706749
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9514129307551232,0.9725944761631957,0.9937760215712682
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9523744867677566,0.9734010693286527,0.9944276518895487
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9537976702926557,0.9741462159315011,0.9944947615703464
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.955283913094464,0.9750341203718914,0.9947843276493188
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9564503359460017,0.9758420432081577,0.9952337504703137
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9576013138138891,0.9766130222274032,0.9956247306409173
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9593236144980851,0.9777155576036545,0.9961075007092238
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9608897384867301,0.9785301832765596,0.9961706280663891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9616482778483215,0.9789353783760217,0.996222478903722
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9623453916739904,0.9794428375825447,0.996540283491099
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9638223202364065,0.9802525399803794,0.9966827597243524
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.964350893607642,0.9806862306832407,0.9970215677588393
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9646990284955367,0.9809408842435383,0.99718273999154
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9658851323061521,0.9816671659868378,0.9974491996675234
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9667441959339387,0.9822124077968019,0.997680619659665
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9676683458893849,0.9828622722286677,0.9980561985679506
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9683165223680889,0.9832258303550686,0.9981351383420484
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9689746454066438,0.9837941510630228,0.9986136567194018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9695413196650423,0.9841214540434207,0.998701588421799
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9702069236424993,0.9845172919571766,0.998827660271854
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9709515007953226,0.9848823473212948,0.998813193847267
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9721303723532522,0.9855000153330303,0.9988696583128085
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9732232947724067,0.9860441221280458,0.998864949483685
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9742362103771539,0.9866173367525827,0.9989984631280114
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9745623001259814,0.9868977613304007,0.99923322253482
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9751189289132551,0.9872528194891768,0.9993867100650984
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9758318477762854,0.9875783431462773,0.9993248385162693
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.976283479892146,0.9879286802222287,0.9995738805523113
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9770718053016695,0.988326180636555,0.9995805559714405
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9779413194764781,0.9887565785103055,0.9995718375441329
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9784169014980216,0.9890046667611883,0.9995924320243549
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9792371141437227,0.9894357415696449,0.999634368995567
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9796976381642417,0.9896496738160133,0.9996017094677849
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9800722765471386,0.9898292825871129,0.9995862886270872
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9805005988265645,0.9901084509272883,0.9997163030280121
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.980984970573364,0.9903869913136898,0.9997890120540156
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9813456784845908,0.9905331443138172,0.9997206101430437
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9821901096191468,0.9908951563811307,0.9996002031431146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9824295492188423,0.9910713867699922,0.9997132243211421
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.982609694998885,0.9912407242144636,0.9998717534300423
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9830106880267372,0.9914528039316173,0.9998949198364974
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9833156617688924,0.9916600778927641,1.0000044940166357
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9837024540752556,0.9918394377105614,0.9999764213458672
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9842783770002074,0.9921178789115576,0.9999573808229077
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9844631127820582,0.9922559968250765,1.0000488808680947
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9844841984715694,0.9923186237125989,1.0001530489536283
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9848604302035,0.9925252076650188,1.0001899851265377
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9851570130334313,0.9927587675217968,1.0003605220101623
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9857289723137063,0.9929761297429804,1.0002232871722545
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9859749555211313,0.9930833217303988,1.0001916879396664
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9863264468158106,0.9932559451054335,1.0001854433950563
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9864814302946773,0.9933587816679303,1.0002361330411833
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9867062674601215,0.9934618617193172,1.0002174559785129
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9874295505689635,0.9937804208887288,1.0001312912084939
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9876699101249158,0.9939149918068401,1.0001600734887643
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9878923135849951,0.9940170181251602,1.0001417226653253
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9880230940000491,0.9941141554894648,1.0002052169788807
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9883864739845892,0.9942873103341652,1.0001881466837412
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9885041778554613,0.9943539090777296,1.0002036402999979
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.988729246639092,0.9945237746942981,1.0003183027495042
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9890173409302367,0.9947226780084275,1.0004280150866183
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9892917881351753,0.9948905364732656,1.000489284811356
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9894101728160835,0.9949563619881102,1.000502551160137
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9895172460205091,0.9949924838369789,1.0004677216534488
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9898378746626764,0.9951007210442183,1.0003635674257603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9898481346679698,0.9951300232644172,1.0004119118608645
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9898853895626358,0.9951913486933053,1.0004973078239747
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899921030312638,0.9952273838683785,1.000462664705493
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9900987113509083,0.9952633965169337,1.0004280816829592
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903116020544276,0.9953353527770641,1.0003591034997006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9905885778201577,0.9955005515324103,1.000412525244663
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.990694893892606,0.9955364459154197,1.0003779979382335
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9908112449804883,0.9956011921323619,1.0003911392842353
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9910868507427854,0.9957925286687249,1.0004982065946644
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9914040381063329,0.9958998252910479,1.000395612475763
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9917529197562454,0.9960678316923716,1.0003827436284978
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9919629661201077,0.9961390518265814,1.000315137533055
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920975749992218,0.9962070205765766,1.0003164661539314
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9921128470551107,0.9962370464335532,1.0003612458119955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9923307079416057,0.9963352999660972,1.0003398919905886
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9923603073970282,0.9963675537446942,1.0003748000923602
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925159563773681,0.9965181029034277,1.0005202494294874
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9927568831340357,0.9966716662545003,1.000586449374965
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.992931472535715,0.9967975320268261,1.0006635915179372
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9931687350739931,0.9969465660808184,1.0007243970876438
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9934795487579987,0.9970522389284232,1.0006249290988478
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9935827630398635,0.9970873860807655,1.0005920091216676
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9936219817561275,0.9971436408694183,1.000665299982709
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9936521003315582,0.9971751927831815,1.0006982852348048
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9936521003315582,0.9971751927831815,1.0006982852348048
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9938995800845173,0.9973031875575333,1.0007067950305495
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9941061753268561,0.9973731924398941,1.000640209552932
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9942091683881701,0.9974081291567887,1.0006070899254071
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9944216153447377,0.9975010109886467,1.0005804066325559
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9944408259917444,0.997551112872265,1.0006613997527856
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9945429487950211,0.9975859100289812,1.0006288712629414
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9945429487950211,0.9975859100289812,1.0006288712629414
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9946759813197431,0.9976517806327777,1.0006275799458122
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9947056117706169,0.9976826627096,1.0006597136485833
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9947153120230551,0.9977071726875526,1.00069903335205
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9949196236163729,0.997776516317731,1.0006334090190891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951229346377151,0.9978456466513986,1.0005683586650822
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952241868275205,0.9978801278733063,1.000536068919092
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952542758423878,0.9979107491889783,1.0005672225355688
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9953556357817646,0.997945172174493,1.0005347085672214
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9955575043324661,0.9980138360739135,1.0004701678153607
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9955575043324661,0.9980138360739135,1.0004701678153607
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.995587038780383,0.9980441732262305,1.000501307672078
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.995587038780383,0.9980441732262305,1.000501307672078
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9956879316995249,0.9980784102084781,1.0004688887174313
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9956879316995249,0.9980784102084781,1.0004688887174313
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9958888015451641,0.9981466835740214,1.0004045656028786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9959887465772185,0.9981807153196618,1.000372684062105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9959968957088471,0.9982038608516115,1.0004108259943758
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.996126534724057,0.9982678451734854,1.0004091556229138
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.996226155834368,0.9983017276746413,1.0003772995149147
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9962547289175007,0.9983314104865464,1.000408092055592
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9962887354545424,0.9983820646568511,1.0004753938591597
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9963887568982455,0.998415868342305,1.0004429797863645
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9963887568982455,0.998415868342305,1.0004429797863645
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9963887568982455,0.998415868342305,1.0004429797863645
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9963887568982455,0.998415868342305,1.0004429797863645
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9964884416682577,0.9984495901758397,1.0004107386834218
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9965877710800317,0.9984832269198625,1.0003786827596932
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9965877710800317,0.9984832269198625,1.0003786827596932
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.996686724601918,0.9985167751161844,1.0003468256304509
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9966961482942952,0.9985399206481341,1.000383693001973
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968926972384189,0.9986067363292574,1.000320775420096
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968926972384189,0.9986067363292574,1.000320775420096
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969002623957691,0.9986280882793631,1.000355914162957
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969977613965577,0.998661347535491,1.0003249336744242
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970325450365777,0.9987090768652095,1.0003856086938414
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970325450365777,0.9987090768652095,1.0003856086938414
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970325450365777,0.9987090768652095,1.0003856086938414
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970389549726096,0.9987279295059658,1.000416904039322
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970389549726096,0.9987279295059658,1.000416904039322
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970389549726096,0.9987279295059658,1.000416904039322
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970751195055363,0.9987776780735483,1.0004802366415604
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9971729603834377,0.9988108322653625,1.0004487041472874
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9972703422619812,0.9988438764433691,1.000417410624757
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9972703422619812,0.9988438764433691,1.000417410624757
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9972703422619812,0.9988438764433691,1.000417410624757
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9973672336809073,0.99887680525478,1.0003863768286525
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9973743564486137,0.998895657895536,1.0004169593424583
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974756279871643,0.9989435267353661,1.0004114254835679
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974756279871643,0.9989435267353661,1.0004114254835679
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975712337786271,0.9989762068967138,1.0003811800148006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975712337786271,0.9989762068967138,1.0003811800148006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975712337786271,0.9989762068967138,1.0003811800148006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975712337786271,0.9989762068967138,1.0003811800148006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975712337786271,0.9989762068967138,1.0003811800148006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975712337786271,0.9989762068967138,1.0003811800148006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975712337786271,0.9989762068967138,1.0003811800148006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975712337786271,0.9989762068967138,1.0003811800148006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975712337786271,0.9989762068967138,1.0003811800148006
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976662152683278,0.9990087526987947,1.0003512901292617
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976662152683278,0.9990087526987947,1.0003512901292617
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976662152683278,0.9990087526987947,1.0003512901292617
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977605199070706,0.9990411566174788,1.0003217933278872
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978845992081277,0.9991012596689698,1.0003179201298118
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978845992081277,0.9991012596689698,1.0003179201298118
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.99791195763781,0.9991284770152953,1.0003449963927806
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.99791195763781,0.9991284770152953,1.0003449963927806
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980063964514165,0.9991605715606449,1.0003147466698732
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980063964514165,0.9991605715606449,1.0003147466698732
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980063964514165,0.9991605715606449,1.0003147466698732
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980063964514165,0.9991605715606449,1.0003147466698732
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981257037926787,0.9992189734261643,1.0003122430596498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981257037926787,0.9992189734261643,1.0003122430596498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981257037926787,0.9992189734261643,1.0003122430596498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981257037926787,0.9992189734261643,1.0003122430596498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981257037926787,0.9992189734261643,1.0003122430596498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981257037926787,0.9992189734261643,1.0003122430596498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981257037926787,0.9992189734261643,1.0003122430596498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981257037926787,0.9992189734261643,1.0003122430596498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998219416718384,0.9992507182368644,1.0002820197553448
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998219416718384,0.9992507182368644,1.0002820197553448
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998219416718384,0.9992507182368644,1.0002820197553448
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998219416718384,0.9992507182368644,1.0002820197553448
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998219416718384,0.9992507182368644,1.0002820197553448
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998219416718384,0.9992507182368644,1.0002820197553448
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998219416718384,0.9992507182368644,1.0002820197553448
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983123651616206,0.9992822701506278,1.000252175139635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983123651616206,0.9992822701506278,1.000252175139635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983123651616206,0.9992822701506278,1.000252175139635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983123651616206,0.9992822701506278,1.000252175139635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983123651616206,0.9992822701506278,1.000252175139635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983123651616206,0.9992822701506278,1.000252175139635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983123651616206,0.9992822701506278,1.000252175139635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983123651616206,0.9992822701506278,1.000252175139635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983123651616206,0.9992822701506278,1.000252175139635
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983149184943134,0.999290946546296,1.0002669745982786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983149184943134,0.999290946546296,1.0002669745982786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983149184943134,0.999290946546296,1.0002669745982786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.99840691669063,0.999322291609231,1.000237666527832
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.99840691669063,0.999322291609231,1.000237666527832
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984979709841322,0.999353414094758,1.0002088572053838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985033514297994,0.9993684752934282,1.000233599157057
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985033514297994,0.9993684752934282,1.000233599157057
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985033514297994,0.9993684752934282,1.000233599157057
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998529188988906,0.9993940671990937,1.0002589454092816
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986200553666792,0.999424949275916,1.0002298431851526
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986200553666792,0.999424949275916,1.0002298431851526
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986200553666792,0.999424949275916,1.0002298431851526
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986200553666792,0.999424949275916,1.0002298431851526
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987098675139967,0.9994555705915882,1.0002012736691797
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987098675139967,0.9994555705915882,1.0002012736691797
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987984916388194,0.9994859077439052,1.000173323848991
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987984916388194,0.9994859077439052,1.000173323848991
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987984916388194,0.9994859077439052,1.000173323848991
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987984916388194,0.9994859077439052,1.000173323848991
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998804401459061,0.9995009689425753,1.0001975364260898
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998804401459061,0.9995009689425753,1.0001975364260898
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998804401459061,0.9995009689425753,1.0001975364260898
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998804401459061,0.9995009689425753,1.0001975364260898
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998804401459061,0.9995009689425753,1.0001975364260898
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998804401459061,0.9995009689425753,1.0001975364260898
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998804401459061,0.9995009689425753,1.0001975364260898
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988294394746675,0.999525478920528,1.0002215183663885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988294394746675,0.999525478920528,1.0002215183663885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988294394746675,0.999525478920528,1.0002215183663885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988294394746675,0.999525478920528,1.0002215183663885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988294394746675,0.999525478920528,1.0002215183663885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988294394746675,0.999525478920528,1.0002215183663885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988294394746675,0.999525478920528,1.0002215183663885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989177984510033,0.9995555047775048,1.0001932111040064
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989177984510033,0.9995555047775048,1.0001932111040064


==> fig/tradeoff_SecAgg_EMNIST_n-50_alpha-inf.csv <==
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999994936451223,0.999994936451223,0.999994936451223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999515544728818,0.9999515544728818,0.9999515544728818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998762484795307,0.9998762484795307,0.9998762484795307,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998762484795307,0.9998762484795307,0.9998762484795307,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997819852757505,0.9997819852757505,0.9997819852757505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996752255252221,0.9996752255252221,0.9996752255252221,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996752255252221,0.9996752255252221,0.9996752255252221,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996752255252221,0.9996752255252221,0.9996752255252221,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996752255252221,0.9996752255252221,0.9996752255252221,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996752255252221,0.9996752255252221,0.9996752255252221,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9995594978654733,0.9995594978654733,0.9995594978654733,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9995594978654733,0.9995594978654733,0.9995594978654733,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9995594978654733,0.9995594978654733,0.9995594978654733,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994369479757105,0.9994369479757105,0.9994369479757105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994369479757105,0.9994369479757105,0.9994369479757105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994369479757105,0.9994369479757105,0.9994369479757105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994369479757105,0.9994369479757105,0.9994369479757105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994369479757105,0.9994369479757105,0.9994369479757105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994369479757105,0.9994369479757105,0.9994369479757105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994369479757105,0.9994369479757105,0.9994369479757105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994369479757105,0.9994369479757105,0.9994369479757105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994369479757105,0.9994369479757105,0.9994369479757105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994369479757105,0.9994369479757105,0.9994369479757105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994369479757105,0.9994369479757105,0.9994369479757105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993089884473824,0.9993089884473824,0.9993089884473824,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993089884473824,0.9993089884473824,0.9993089884473824,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993089884473824,0.9993089884473824,0.9993089884473824,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993089884473824,0.9993089884473824,0.9993089884473824,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993089884473824,0.9993089884473824,0.9993089884473824,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991766054138786,0.9991766054138786,0.9991766054138786,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991766054138786,0.9991766054138786,0.9991766054138786,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990405186822514,0.9990405186822514,0.9990405186822514,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989012723177827,0.9989012723177827,0.9989012723177827,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989012723177827,0.9989012723177827,0.9989012723177827,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989012723177827,0.9989012723177827,0.9989012723177827,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989012723177827,0.9989012723177827,0.9989012723177827,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989012723177827,0.9989012723177827,0.9989012723177827,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989012723177827,0.9989012723177827,0.9989012723177827,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9987592892303971,0.9987592892303971,0.9987592892303971,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9986149057855839,0.9986149057855839,0.9986149057855839,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984683946845891,0.9984683946845891,0.9984683946845891,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984683946845891,0.9984683946845891,0.9984683946845891,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984683946845891,0.9984683946845891,0.9984683946845891,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984683946845891,0.9984683946845891,0.9984683946845891,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984683946845891,0.9984683946845891,0.9984683946845891,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984683946845891,0.9984683946845891,0.9984683946845891,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983199806250636,0.9983199806250636,0.9983199806250636,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.99816985134018,0.99816985134018,0.99816985134018,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.99816985134018,0.99816985134018,0.99816985134018,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9980181655785948,0.9980181655785948,0.9980181655785948,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9980181655785948,0.9980181655785948,0.9980181655785948,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9980181655785948,0.9980181655785948,0.9980181655785948,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978650590002344,0.9978650590002344,0.9978650590002344,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978650590002344,0.9978650590002344,0.9978650590002344,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978650590002344,0.9978650590002344,0.9978650590002344,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.997710648616123,0.997710648616123,0.997710648616123,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975550361884891,0.9975550361884891,0.9975550361884891,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975550361884891,0.9975550361884891,0.9975550361884891,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973983108738131,0.9973983108738131,0.9973983108738131,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973983108738131,0.9973983108738131,0.9973983108738131,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973983108738131,0.9973983108738131,0.9973983108738131,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972405513049974,0.9972405513049974,0.9972405513049974,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972405513049974,0.9972405513049974,0.9972405513049974,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972405513049974,0.9972405513049974,0.9972405513049974,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972405513049974,0.9972405513049974,0.9972405513049974,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972405513049974,0.9972405513049974,0.9972405513049974,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970818272514962,0.9970818272514962,0.9970818272514962,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970818272514962,0.9970818272514962,0.9970818272514962,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9969222009574026,0.9969222009574026,0.9969222009574026,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9969222009574026,0.9969222009574026,0.9969222009574026,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9967617282306545,0.9967617282306545,0.9967617282306545,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9967617282306545,0.9967617282306545,0.9967617282306545,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966004593376688,0.9966004593376688,0.9966004593376688,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.996438439744248,0.996438439744248,0.996438439744248,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962757107338437,0.9962757107338437,0.9962757107338437,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962757107338437,0.9962757107338437,0.9962757107338437,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962757107338437,0.9962757107338437,0.9962757107338437,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962757107338437,0.9962757107338437,0.9962757107338437,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962757107338437,0.9962757107338437,0.9962757107338437,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961123099271048,0.9961123099271048,0.9961123099271048,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959482717213054,0.9959482717213054,0.9959482717213054,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9957836276642512,0.9957836276642512,0.9957836276642512,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9957836276642512,0.9957836276642512,0.9957836276642512,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956184067742183,0.9956184067742183,0.9956184067742183,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956184067742183,0.9956184067742183,0.9956184067742183,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9954526358151474,0.9954526358151474,0.9954526358151474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949522611288919,0.9949522611288919,0.9949522611288919,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946163364271685,0.9946163364271685,0.9946163364271685,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946163364271685,0.9946163364271685,0.9946163364271685,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9942787088322255,0.9942787088322255,0.9942787088322255,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9942787088322255,0.9942787088322255,0.9942787088322255,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9939395040019603,0.9939395040019603,0.9939395040019603,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9935988327805018,0.9935988327805018,0.9935988327805018,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9930852887017697,0.9930852887017697,0.9930852887017697,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9930852887017697,0.9930852887017697,0.9930852887017697,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9929134740377012,0.9929134740377012,0.9929134740377012,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9927413591101278,0.9927413591101278,0.9927413591101278,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9927413591101278,0.9927413591101278,0.9927413591101278,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9923962643385379,0.9923962643385379,0.9923962643385379,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9923962643385379,0.9923962643385379,0.9923962643385379,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9920500717970917,0.9920500717970917,0.9920500717970917,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9917028425900103,0.9917028425900103,0.9917028425900103,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9915288568064291,0.9915288568064291,0.9915288568064291,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9908305872414447,0.9908305872414447,0.9908305872414447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9901288660253199,0.9901288660253199,0.9901288660253199,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9899529344982387,0.9899529344982387,0.9899529344982387,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9897768116575989,0.9897768116575989,0.9897768116575989,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9894240090120604,0.9894240090120604,0.9894240090120604,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9892473373056181,0.9892473373056181,0.9892473373056181,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9887162862283292,0.9887162862283292,0.9887162862283292,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9883614242382834,0.9883614242382834,0.9883614242382834,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9881837548405311,0.9881837548405311,0.9881837548405311,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9881837548405311,0.9881837548405311,0.9881837548405311,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9874715592192459,0.9874715592192459,0.9874715592192459,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9867570689606285,0.9867570689606285,0.9867570689606285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.986219793399194,0.986219793399194,0.986219793399194,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9860404457592966,0.9860404457592966,0.9860404457592966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9858609738442496,0.9858609738442496,0.9858609738442496,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9855016654445259,0.9855016654445259,0.9855016654445259,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9851418841438733,0.9851418841438733,0.9851418841438733,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9842404589895336,0.9842404589895336,0.9842404589895336,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9835174025386452,0.9835174025386452,0.9835174025386452,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9827927494630555,0.9827927494630555,0.9827927494630555,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9826113473002438,0.9826113473002438,0.9826113473002438,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9822482655380277,0.9822482655380277,0.9822482655380277,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9815210269059232,0.9815210269059232,0.9815210269059232,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9806100581638973,0.9806100581638973,0.9806100581638973,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9800625040363593,0.9800625040363593,0.9800625040363593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9789653292582026,0.9789653292582026,0.9789653292582026,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9778655570225527,0.9778655570225527,0.9778655570225527,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9765794335204727,0.9765794335204727,0.9765794335204727,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9762113972741805,0.9762113972741805,0.9762113972741805,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.975290246801171,0.975290246801171,0.975290246801171,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9741829528451378,0.9741829528451378,0.9741829528451378,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9730736837587779,0.9730736837587779,0.9730736837587779,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9717771838619579,0.9717771838619579,0.9717771838619579,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9704782974862759,0.9704782974862759,0.9704782974862759,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9693631730155026,0.9693631730155026,0.9693631730155026,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9682464778838384,0.9682464778838384,0.9682464778838384,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9667552339897884,0.9667552339897884,0.9667552339897884,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9663820259889181,0.9663820259889181,0.9663820259889181,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9643266870494701,0.9643266870494701,0.9643266870494701,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9633909979476075,0.9633909979476075,0.9633909979476075,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9618921197617288,0.9618921197617288,0.9618921197617288,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9596399249318431,0.9596399249318431,0.9596399249318431,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9583241161446739,0.9583241161446739,0.9583241161446739,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.956065179647148,0.956065179647148,0.956065179647148,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9539910707777295,0.9539910707777295,0.9539910707777295,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9522917827484128,0.9522917827484128,0.9522917827484128,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9504013942212748,0.9504013942212748,0.9504013942212748,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9475615452381627,0.9475615452381627,0.9475615452381627,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9464242436885666,0.9464242436885666,0.9464242436885666,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9437676764650709,0.9437676764650709,0.9437676764650709,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.941487578735799,0.941487578735799,0.941487578735799,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9388241188248454,0.9388241188248454,0.9388241188248454,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9348225977814892,0.9348225977814892,0.9348225977814892,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9313870829605065,0.9313870829605065,0.9313870829605065,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9267989081120368,0.9267989081120368,0.9267989081120368,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.921436065439128,0.921436065439128,0.921436065439128,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9175993876993566,0.9175993876993566,0.9175993876993566,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.912989168620274,0.912989168620274,0.912989168620274,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9102969198240544,0.9102969198240544,0.9102969198240544,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9070249804085704,0.9070249804085704,0.9070249804085704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9014367629937629,0.9014367629937629,0.9014367629937629,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8956475424342972,0.8956475424342972,0.8956475424342972,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8898504539894962,0.8898504539894962,0.8898504539894962,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8832715550770679,0.8832715550770679,0.8832715550770679,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8782346680412408,0.8782346680412408,0.8782346680412408,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8710584341084573,0.8710584341084573,0.8710584341084573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8627069410567156,0.8627069410567156,0.8627069410567156,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8537600174071867,0.8537600174071867,0.8537600174071867,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.848502793420753,0.848502793420753,0.848502793420753,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8393417553765697,0.8393417553765697,0.8393417553765697,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8301692381479748,0.8301692381479748,0.8301692381479748,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8227452525954915,0.8227452525954915,0.8227452525954915,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.812183904731305,0.812183904731305,0.812183904731305,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8010220288020089,0.8010220288020089,0.8010220288020089,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7912199166283247,0.7912199166283247,0.7912199166283247,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7819970404465766,0.7819970404465766,0.7819970404465766,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7684422562461091,0.7684422562461091,0.7684422562461091,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7562483176454604,0.7562483176454604,0.7562483176454604,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7422685655151404,0.7422685655151404,0.7422685655151404,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7257085723038128,0.7257085723038128,0.7257085723038128,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7140644390356998,0.7140644390356998,0.7140644390356998,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7022126251345717,0.7022126251345717,0.7022126251345717,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6877793683700371,0.6877793683700371,0.6877793683700371,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6737277540725971,0.6737277540725971,0.6737277540725971,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6620410308116316,0.6620410308116316,0.6620410308116316,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6489572456244757,0.6489572456244757,0.6489572456244757,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6320909934968606,0.6320909934968606,0.6320909934968606,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6171944799383173,0.6171944799383173,0.6171944799383173,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6046711042354702,0.6046711042354702,0.6046711042354702,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5861673368756914,0.5861673368756914,0.5861673368756914,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5686401611587342,0.5686401611587342,0.5686401611587342,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5534889774970435,0.5534889774970435,0.5534889774970435,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5369275256535754,0.5369275256535754,0.5369275256535754,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5181526835851793,0.5181526835851793,0.5181526835851793,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5015586098364807,0.5015586098364807,0.5015586098364807,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.48274685919172117,0.48274685919172117,0.48274685919172117,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4619108910331465,0.4619108910331465,0.4619108910331465,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.44707047573328373,0.44707047573328373,0.44707047573328373,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.42739773195519754,0.42739773195519754,0.42739773195519754,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.40911024191896395,0.40911024191896395,0.40911024191896395,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.38879012826373194,0.38879012826373194,0.38879012826373194,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.37529675797082074,0.37529675797082074,0.37529675797082074,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3567502269949012,0.3567502269949012,0.3567502269949012,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.34282599882966996,0.34282599882966996,0.34282599882966996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3262618167088518,0.3262618167088518,0.3262618167088518,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3147367356702302,0.3147367356702302,0.3147367356702302,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2979378755391245,0.2979378755391245,0.2979378755391245,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.28720011205662427,0.28720011205662427,0.28720011205662427,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2721930493766574,0.2721930493766574,0.2721930493766574,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.25676165078664676,0.25676165078664676,0.25676165078664676,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2439546126735088,0.2439546126735088,0.2439546126735088,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.23072566757453822,0.23072566757453822,0.23072566757453822,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.21584875987528782,0.21584875987528782,0.21584875987528782,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.20503371111195107,0.20503371111195107,0.20503371111195107,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1956368804611008,0.1956368804611008,0.1956368804611008,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.18500226044771037,0.18500226044771037,0.18500226044771037,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1751735256296856,0.1751735256296856,0.1751735256296856,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.16738361222544745,0.16738361222544745,0.16738361222544745,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.15814793477262984,0.15814793477262984,0.15814793477262984,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.14951668770954246,0.14951668770954246,0.14951668770954246,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1416973769844168,0.1416973769844168,0.1416973769844168,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.13118669370985975,0.13118669370985975,0.13118669370985975,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.12375511910836351,0.12375511910836351,0.12375511910836351,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.11693311287150816,0.11693311287150816,0.11693311287150816,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.10906492739254858,0.10906492739254858,0.10906492739254858,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.10159729297146511,0.10159729297146511,0.10159729297146511,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.09619500830589772,0.09619500830589772,0.09619500830589772,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.09140922903046815,0.09140922903046815,0.09140922903046815,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.08494777772192477,0.08494777772192477,0.08494777772192477,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.07889056128596353,0.07889056128596353,0.07889056128596353,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.07428642333145387,0.07428642333145387,0.07428642333145387,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.06925393362074748,0.06925393362074748,0.06925393362074748,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.06442053747243148,0.06442053747243148,0.06442053747243148,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.05978648519507784,0.05978648519507784,0.05978648519507784,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.05683147054363443,0.05683147054363443,0.05683147054363443,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.05387128784300342,0.05387128784300342,0.05387128784300342,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0504813302181436,0.0504813302181436,0.0504813302181436,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.04729591702567462,0.04729591702567462,0.04729591702567462,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.04474197224063622,0.04474197224063622,0.04474197224063622,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.04132811163776341,0.04132811163776341,0.04132811163776341,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.039188948396313476,0.039188948396313476,0.039188948396313476,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0364009956670939,0.0364009956670939,0.0364009956670939,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.03425044408154175,0.03425044408154175,0.03425044408154175,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.031662116395169804,0.031662116395169804,0.031662116395169804,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.030147992883935076,0.030147992883935076,0.030147992883935076,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.029064376115464727,0.029064376115464727,0.029064376115464727,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.02863041240434205,0.02863041240434205,0.02863041240434205,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.027109077847954223,0.027109077847954223,0.027109077847954223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.02580183005070963,0.02580183005070963,0.02580183005070963,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.024709979407044346,0.024709979407044346,0.024709979407044346,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.02449132378018849,0.02449132378018849,0.02449132378018849,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.022957897239266403,0.022957897239266403,0.022957897239266403,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.021198809964548038,0.021198809964548038,0.021198809964548038,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.020316343859315602,0.020316343859315602,0.020316343859315602,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.018766795424164026,0.018766795424164026,0.018766795424164026,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.017655468925136395,0.017655468925136395,0.017655468925136395,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.016986682984768946,0.016986682984768946,0.016986682984768946,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.016092440599664276,0.016092440599664276,0.016092440599664276,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.015644160797851105,0.015644160797851105,0.015644160797851105,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.014519774339439323,0.014519774339439323,0.014519774339439323,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.013616103196664238,0.013616103196664238,0.013616103196664238,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.013162738260201253,0.013162738260201253,0.013162738260201253,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.01270827387381094,0.01270827387381094,0.01270827387381094,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.011566840783334717,0.011566840783334717,0.011566840783334717,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.010185633825584088,0.010185633825584088,0.010185633825584088,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.009489470047401105,0.009489470047401105,0.009489470047401105,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.009256476822484042,0.009256476822484042,0.009256476822484042,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.008788955853157115,0.008788955853157115,0.008788955853157115,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.00855438013468656,0.00855438013468656,0.00855438013468656,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0076099847030986385,0.0076099847030986385,0.0076099847030986385,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.007372195916770871,0.007372195916770871,0.007372195916770871,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0068943106658418355,0.0068943106658418355,0.0068943106658418355,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006654117576395448,0.006654117576395448,0.006654117576395448,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006413017548422666,0.006413017548422666,0.006413017548422666,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006170947655532314,0.006170947655532314,0.006170947655532314,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.006170947655532314,0.006170947655532314,0.006170947655532314,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.005927837307156423,0.005927837307156423,0.005927837307156423,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.005438165974488224,0.005438165974488224,0.005438165974488224,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.005191411332075068,0.005191411332075068,0.005191411332075068,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0049432240313048905,0.0049432240313048905,0.0049432240313048905,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0049432240313048905,0.0049432240313048905,0.0049432240313048905,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004693465989343084,0.004693465989343084,0.004693465989343084,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004441975325562257,0.004441975325562257,0.004441975325562257,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.004188560186045313,0.004188560186045313,0.004188560186045313,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0039329903402600275,0.0039329903402600275,0.0039329903402600275,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.001113819380333972,0.001113819380333972,0.001113819380333972
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0034141984926102853,0.0034141984926102853,0.0034141984926102853,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0031501907630595285,0.0031501907630595285,0.0031501907630595285,0.0014441827958669,0.0014441827958669,0.0014441827958669
0.0031501907630595285,0.0031501907630595285,0.0031501907630595285,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0031501907630595285,0.0031501907630595285,0.0031501907630595285,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0031501907630595285,0.0031501907630595285,0.0031501907630595285,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0031501907630595285,0.0031501907630595285,0.0031501907630595285,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.00288239435280333,0.00288239435280333,0.00288239435280333,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0026100513108503033,0.0026100513108503033,0.0026100513108503033,0.0017524436033960471,0.0017524436033960471,0.0017524436033960471
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0020470395629212336,0.0020470395629212336,0.0020470395629212336
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0023321105911455896
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0023321105911455896,0.0023321105911455896,0.0023321105911455896,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0026100513108503033,0.0026100513108503033,0.0026100513108503033
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.00288239435280333,0.00288239435280333,0.00288239435280333
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0031501907630595285,0.0031501907630595285,0.0031501907630595285
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0034141984926102853,0.0034141984926102853,0.0034141984926102853
0.0020470395629212336,0.0020470395629212336,0.0020470395629212336,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.0017524436033960471,0.0017524436033960471,0.0017524436033960471,0.0036749854808604205,0.0036749854808604205,0.0036749854808604205
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.0039329903402600275,0.0039329903402600275,0.0039329903402600275
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.004188560186045313,0.004188560186045313,0.004188560186045313
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.004441975325562257,0.004441975325562257,0.004441975325562257
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.004693465989343084,0.004693465989343084,0.004693465989343084
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.004693465989343084,0.004693465989343084,0.004693465989343084
0.0014441827958669,0.0014441827958669,0.0014441827958669,0.004693465989343084,0.004693465989343084,0.004693465989343084
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.004693465989343084,0.004693465989343084,0.004693465989343084
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0049432240313048905,0.0049432240313048905,0.0049432240313048905
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.0049432240313048905,0.0049432240313048905,0.0049432240313048905
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.005438165974488224,0.005438165974488224,0.005438165974488224
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.005683606873278174,0.005683606873278174,0.005683606873278174
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.005683606873278174,0.005683606873278174,0.005683606873278174
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.005927837307156423,0.005927837307156423,0.005927837307156423
0.001113819380333972,0.001113819380333972,0.001113819380333972,0.005927837307156423,0.005927837307156423,0.005927837307156423
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.006170947655532314,0.006170947655532314,0.006170947655532314
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0068943106658418355,0.0068943106658418355,0.0068943106658418355
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.007133653196323667,0.007133653196323667,0.007133653196323667
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0076099847030986385,0.0076099847030986385,0.0076099847030986385
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.008083463298635194,0.008083463298635194,0.008083463298635194
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.008319225688725153,0.008319225688725153,0.008319225688725153
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.008319225688725153,0.008319225688725153,0.008319225688725153
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.008319225688725153,0.008319225688725153,0.008319225688725153
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.008319225688725153,0.008319225688725153,0.008319225688725153
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.008319225688725153,0.008319225688725153,0.008319225688725153
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00855438013468656,0.00855438013468656,0.00855438013468656
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.008788955853157115,0.008788955853157115,0.008788955853157115
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.009022979782141047,0.009022979782141047,0.009022979782141047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.009022979782141047,0.009022979782141047,0.009022979782141047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.009489470047401105,0.009489470047401105,0.009489470047401105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00972198088507689,0.00972198088507689,0.00972198088507689
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00972198088507689,0.00972198088507689,0.00972198088507689
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00972198088507689,0.00972198088507689,0.00972198088507689
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.009954029278451747,0.009954029278451747,0.009954029278451747
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.010185633825584088,0.010185633825584088,0.010185633825584088
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.010416811903399688,0.010416811903399688,0.010416811903399688
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.01064757977717017,0.01064757977717017,0.01064757977717017
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.011107944987749085,0.011107944987749085,0.011107944987749085
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.011566840783334717,0.011566840783334717,0.011566840783334717
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.01202436592832012,0.01202436592832012,0.01202436592832012
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.012252642411306459,0.012252642411306459,0.012252642411306459
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.012935647565961867,0.012935647565961867,0.012935647565961867
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.014519774339439323,0.014519774339439323,0.014519774339439323
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.014745094198456791,0.014745094198456791,0.014745094198456791
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.015868401006814928,0.015868401006814928,0.015868401006814928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.017209785667083918,0.017209785667083918,0.017209785667083918
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.017432713080105255,0.017432713080105255,0.017432713080105255
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.018544846233974493,0.018544846233974493,0.018544846233974493
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.01965310203262797,0.01965310203262797,0.01965310203262797
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.020537154596397125,0.020537154596397125,0.020537154596397125
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.02163928807613529,0.02163928807613529,0.02163928807613529
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.023177272868713336,0.023177272868713336,0.023177272868713336
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.024053716007288447,0.024053716007288447,0.024053716007288447
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.025583645851380267,0.025583645851380267,0.025583645851380267
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.02580183005070963,0.02580183005070963,0.02580183005070963
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.02689141851887646,0.02689141851887646,0.02689141851887646
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.027544146988974425,0.027544146988974425,0.027544146988974425
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.029064376115464727,0.029064376115464727,0.029064376115464727
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.030364501471972363,0.030364501471972363,0.030364501471972363
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.031446014497916765,0.031446014497916765,0.031446014497916765
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0327416615328326,0.0327416615328326,0.0327416615328326
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.03381966015050119,0.03381966015050119,0.03381966015050119
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0364009956670939,0.0364009956670939,0.0364009956670939
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.037903236062358174,0.037903236062358174,0.037903236062358174
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.03961714180667672,0.03961714180667672,0.03961714180667672
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.04196900724775335,0.04196900724775335,0.04196900724775335
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.04474197224063622,0.04474197224063622,0.04474197224063622
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.04814609526323105,0.04814609526323105,0.04814609526323105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.05069343088484497,0.05069343088484497,0.05069343088484497
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.05492911536102369,0.05492911536102369,0.05492911536102369
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.059364641684337235,0.059364641684337235,0.059364641684337235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06336831405247342,0.06336831405247342,0.06336831405247342
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06757398557878326,0.06757398557878326,0.06757398557878326
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07261011012200942,0.07261011012200942,0.07261011012200942
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0774264908454973,0.0774264908454973,0.0774264908454973
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07993583921164853,0.07993583921164853,0.07993583921164853
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08265172319783502,0.08265172319783502,0.08265172319783502
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08640798341884685,0.08640798341884685,0.08640798341884685
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0924501869013696,0.0924501869013696,0.0924501869013696
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09848155667891068,0.09848155667891068,0.09848155667891068
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10554027066402608,0.10554027066402608,0.10554027066402608
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11175825931791201,0.11175825931791201,0.11175825931791201
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11920819558179921,0.11920819558179921,0.11920819558179921
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12767866588111668,0.12767866588111668,0.12767866588111668
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1359292261601981,0.1359292261601981,0.1359292261601981
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.14725422010841108,0.14725422010841108,0.14725422010841108
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.15547756030528484,0.15547756030528484,0.15547756030528484
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.16615287943249873,0.16615287943249873,0.16615287943249873
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.17722218187217872,0.17722218187217872,0.17722218187217872
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1874575870599008,0.1874575870599008,0.1874575870599008
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.19972365847399648,0.19972365847399648,0.19972365847399648
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.21156500983611648,0.21156500983611648,0.21156500983611648
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.22441071599606915,0.22441071599606915,0.22441071599606915
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.24008934127451806,0.24008934127451806,0.24008934127451806
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.25655847451844593,0.25655847451844593,0.25655847451844593
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2693518817687832,0.2693518817687832,0.2693518817687832
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.28071271698915384,0.28071271698915384,0.28071271698915384
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2938868978820337,0.2938868978820337,0.2938868978820337
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3090719030314505,0.3090719030314505,0.3090719030314505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.32343194124081387,0.32343194124081387,0.32343194124081387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.33898957843173533,0.33898957843173533,0.33898957843173533
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.35412777443111587,0.35412777443111587,0.35412777443111587
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3690497802981333,0.3690497802981333,0.3690497802981333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3871795602676561,0.3871795602676561,0.3871795602676561
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.40347939415450385,0.40347939415450385,0.40347939415450385
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4201654386636068,0.4201654386636068,0.4201654386636068
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.43402469305213925,0.43402469305213925,0.43402469305213925
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4536900307017633,0.4536900307017633,0.4536900307017633
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4707290655102619,0.4707290655102619,0.4707290655102619
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4899536805055022,0.4899536805055022,0.4899536805055022
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5059585265436627,0.5059585265436627,0.5059585265436627
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.524146784352632,0.524146784352632,0.524146784352632
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5393229015898888,0.5393229015898888,0.5393229015898888
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5544861641742813,0.5544861641742813,0.5544861641742813
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5702342663628676,0.5702342663628676,0.5702342663628676
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.584773774984312,0.584773774984312,0.584773774984312
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6042733844847783,0.6042733844847783,0.6042733844847783
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6201748566707547,0.6201748566707547,0.6201748566707547
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6360611123830464,0.6360611123830464,0.6360611123830464
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6531214551376637,0.6531214551376637,0.6531214551376637
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.668578779128491,0.668578779128491,0.668578779128491
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6832289033984486,0.6832289033984486,0.6832289033984486
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.699445741110708,0.699445741110708,0.699445741110708
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7128797202175865,0.7128797202175865,0.7128797202175865
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7270893949871,0.7270893949871,0.7270893949871
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.739707139192421,0.739707139192421,0.739707139192421
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7525088687543013,0.7525088687543013,0.7525088687543013
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7654933202536002,0.7654933202536002,0.7654933202536002
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7780698951045343,0.7780698951045343,0.7780698951045343
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7876887469041804,0.7876887469041804,0.7876887469041804
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8002382298496877,0.8002382298496877,0.8002382298496877
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8094436696609284,0.8094436696609284,0.8094436696609284
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.821572422765183,0.821572422765183,0.821572422765183
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8327074236520671,0.8327074236520671,0.8327074236520671
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.840121875711797,0.840121875711797,0.840121875711797
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8475287838217406,0.8475287838217406,0.8475287838217406
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8555114956539891,0.8555114956539891,0.8555114956539891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8629012962837831,0.8629012962837831,0.8629012962837831
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8716406428196843,0.8716406428196843,0.8716406428196843
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8784284862905573,0.8784284862905573,0.8784284862905573
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8848203451418573,0.8848203451418573,0.8848203451418573
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8910104755116611,0.8910104755116611,0.8910104755116611
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8956475424342972,0.8956475424342972,0.8956475424342972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8997008562842391,0.8997008562842391,0.8997008562842391
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9039428371153595,0.9039428371153595,0.9039428371153595
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9079876246708372,0.9079876246708372,0.9079876246708372
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.912989168620274,0.912989168620274,0.912989168620274
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9187508995664654,0.9187508995664654,0.9187508995664654
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9239272346140588,0.9239272346140588,0.9239272346140588
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9290940272488729,0.9290940272488729,0.9290940272488729
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9317690520551273,0.9317690520551273,0.9317690520551273
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.935394689185841,0.935394689185841,0.935394689185841
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9382529274119273,0.9382529274119273,0.9382529274119273
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9405367467571245,0.9405367467571245,0.9405367467571245
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9447169001553561,0.9447169001553561,0.9447169001553561
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9473720476424762,0.9473720476424762,0.9473720476424762
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9496445900334802,0.9496445900334802,0.9496445900334802
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9511578314787325,0.9511578314787325,0.9511578314787325
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9532360791979626,0.9532360791979626,0.9532360791979626
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9554998285441788,0.9554998285441788,0.9554998285441788
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9573833818271568,0.9573833818271568,0.9573833818271568
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9587002087138916,0.9587002087138916,0.9587002087138916
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9605788867433137,0.9605788867433137,0.9605788867433137
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.962829170109256,0.962829170109256,0.962829170109256
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9639525164338862,0.9639525164338862,0.9639525164338862
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9658219257923172,0.9658219257923172,0.9658219257923172
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9671282855905038,0.9671282855905038,0.9671282855905038
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.968991112068081,0.968991112068081,0.968991112068081
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9702925557886173,0.9702925557886173,0.9702925557886173
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9719625476821574,0.9719625476821574,0.9719625476821574
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9734436526910628,0.9734436526910628,0.9734436526910628
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9739982087753012,0.9739982087753012,0.9739982087753012
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9747368538915865,0.9747368538915865,0.9747368538915865
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9760272870625601,0.9760272870625601,0.9760272870625601
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9780490252772289,0.9780490252772289,0.9780490252772289
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9791483770128759,0.9791483770128759,0.9791483770128759
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9798798298293429,0.9798798298293429,0.9798798298293429
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9807924167894071,0.9807924167894071,0.9807924167894071
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.982066588455412,0.982066588455412,0.982066588455412
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9826113473002438,0.9826113473002438,0.9826113473002438
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.982974057419292,0.982974057419292,0.982974057419292
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9833363853409138,0.9833363853409138,0.9833363853409138
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9836983199922157,0.9836983199922157,0.9836983199922157
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9842404589895336,0.9842404589895336,0.9842404589895336
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9842404589895336,0.9842404589895336,0.9842404589895336
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9846013582792204,0.9846013582792204,0.9846013582792204
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9849618209010981,0.9849618209010981,0.9849618209010981
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9853218329447127,0.9853218329447127,0.9853218329447127
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.986219793399194,0.986219793399194,0.986219793399194
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9869358974669399,0.9869358974669399,0.9869358974669399
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9871145903462544,0.9871145903462544,0.9871145903462544
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.987649830012927,0.987649830012927,0.987649830012927
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9880059306839765,0.9880059306839765,0.9880059306839765
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9885389357716236,0.9885389357716236,0.9885389357716236
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9890704904983354,0.9890704904983354,0.9890704904983354
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9892473373056181,0.9892473373056181,0.9892473373056181
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9894240090120604,0.9894240090120604,0.9894240090120604
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9899529344982387,0.9899529344982387,0.9899529344982387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9906554673106122,0.9906554673106122,0.9906554673106122
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9908305872414447,0.9908305872414447,0.9908305872414447
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9913546323124656,0.9913546323124656,0.9913546323124656
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9913546323124656,0.9913546323124656,0.9913546323124656
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9917028425900103,0.9917028425900103,0.9917028425900103
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920500717970917,0.9920500717970917,0.9920500717970917
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9922233013322517,0.9922233013322517,0.9922233013322517
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9923962643385379,0.9923962643385379,0.9923962643385379
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925689530005899,0.9925689530005899,0.9925689530005899
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9930852887017697,0.9930852887017697,0.9930852887017697
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9930852887017697,0.9930852887017697,0.9930852887017697
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9932567935348036,0.9932567935348036,0.9932567935348036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9935988327805018,0.9935988327805018,0.9935988327805018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9941092963264455,0.9941092963264455,0.9941092963264455
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9947845201472822,0.9947845201472822,0.9947845201472822
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9949522611288919,0.9949522611288919,0.9949522611288919
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951195408698456,0.9951195408698456,0.9951195408698456
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951195408698456,0.9951195408698456,0.9951195408698456
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951195408698456,0.9951195408698456,0.9951195408698456
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951195408698456,0.9951195408698456,0.9951195408698456
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951195408698456,0.9951195408698456,0.9951195408698456
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951195408698456,0.9951195408698456,0.9951195408698456
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951195408698456,0.9951195408698456,0.9951195408698456
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951195408698456,0.9951195408698456,0.9951195408698456
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951195408698456,0.9951195408698456,0.9951195408698456
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952863395345087,0.9952863395345087,0.9952863395345087
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952863395345087,0.9952863395345087,0.9952863395345087
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952863395345087,0.9952863395345087,0.9952863395345087
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9954526358151474,0.9954526358151474,0.9954526358151474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9954526358151474,0.9954526358151474,0.9954526358151474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9954526358151474,0.9954526358151474,0.9954526358151474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9956184067742183,0.9956184067742183,0.9956184067742183
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9959482717213054,0.9959482717213054,0.9959482717213054
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9961123099271048,0.9961123099271048,0.9961123099271048
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9962757107338437,0.9962757107338437,0.9962757107338437
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9962757107338437,0.9962757107338437,0.9962757107338437
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9966004593376688,0.9966004593376688,0.9966004593376688
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9966004593376688,0.9966004593376688,0.9966004593376688
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9966004593376688,0.9966004593376688,0.9966004593376688
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9967617282306545,0.9967617282306545,0.9967617282306545
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9967617282306545,0.9967617282306545,0.9967617282306545
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969222009574026,0.9969222009574026,0.9969222009574026
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969222009574026,0.9969222009574026,0.9969222009574026
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969222009574026,0.9969222009574026,0.9969222009574026
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969222009574026,0.9969222009574026,0.9969222009574026
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969222009574026,0.9969222009574026,0.9969222009574026
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970818272514962,0.9970818272514962,0.9970818272514962
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970818272514962,0.9970818272514962,0.9970818272514962
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970818272514962,0.9970818272514962,0.9970818272514962
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970818272514962,0.9970818272514962,0.9970818272514962
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9972405513049974,0.9972405513049974,0.9972405513049974
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9973983108738131,0.9973983108738131,0.9973983108738131
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975550361884891,0.9975550361884891,0.9975550361884891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975550361884891,0.9975550361884891,0.9975550361884891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975550361884891,0.9975550361884891,0.9975550361884891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975550361884891,0.9975550361884891,0.9975550361884891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975550361884891,0.9975550361884891,0.9975550361884891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975550361884891,0.9975550361884891,0.9975550361884891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975550361884891,0.9975550361884891,0.9975550361884891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975550361884891,0.9975550361884891,0.9975550361884891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975550361884891,0.9975550361884891,0.9975550361884891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975550361884891,0.9975550361884891,0.9975550361884891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997710648616123,0.997710648616123,0.997710648616123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978650590002344,0.9978650590002344,0.9978650590002344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.99816985134018,0.99816985134018,0.99816985134018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.99816985134018,0.99816985134018,0.99816985134018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.99816985134018,0.99816985134018,0.99816985134018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.99816985134018,0.99816985134018,0.99816985134018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983199806250636,0.9983199806250636,0.9983199806250636
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983199806250636,0.9983199806250636,0.9983199806250636
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983199806250636,0.9983199806250636,0.9983199806250636
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984683946845891,0.9984683946845891,0.9984683946845891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984683946845891,0.9984683946845891,0.9984683946845891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984683946845891,0.9984683946845891,0.9984683946845891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984683946845891,0.9984683946845891,0.9984683946845891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984683946845891,0.9984683946845891,0.9984683946845891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984683946845891,0.9984683946845891,0.9984683946845891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984683946845891,0.9984683946845891,0.9984683946845891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984683946845891,0.9984683946845891,0.9984683946845891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984683946845891,0.9984683946845891,0.9984683946845891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986149057855839,0.9986149057855839,0.9986149057855839
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986149057855839,0.9986149057855839,0.9986149057855839
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986149057855839,0.9986149057855839,0.9986149057855839
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986149057855839,0.9986149057855839,0.9986149057855839
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989012723177827,0.9989012723177827,0.9989012723177827
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989012723177827,0.9989012723177827,0.9989012723177827
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989012723177827,0.9989012723177827,0.9989012723177827
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989012723177827,0.9989012723177827,0.9989012723177827
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989012723177827,0.9989012723177827,0.9989012723177827
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989012723177827,0.9989012723177827,0.9989012723177827
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990405186822514,0.9990405186822514,0.9990405186822514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990405186822514,0.9990405186822514,0.9990405186822514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990405186822514,0.9990405186822514,0.9990405186822514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991766054138786,0.9991766054138786,0.9991766054138786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991766054138786,0.9991766054138786,0.9991766054138786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991766054138786,0.9991766054138786,0.9991766054138786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991766054138786,0.9991766054138786,0.9991766054138786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991766054138786,0.9991766054138786,0.9991766054138786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991766054138786,0.9991766054138786,0.9991766054138786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991766054138786,0.9991766054138786,0.9991766054138786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991766054138786,0.9991766054138786,0.9991766054138786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993089884473824,0.9993089884473824,0.9993089884473824
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994369479757105,0.9994369479757105,0.9994369479757105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994369479757105,0.9994369479757105,0.9994369479757105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994369479757105,0.9994369479757105,0.9994369479757105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994369479757105,0.9994369479757105,0.9994369479757105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994369479757105,0.9994369479757105,0.9994369479757105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994369479757105,0.9994369479757105,0.9994369479757105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994369479757105,0.9994369479757105,0.9994369479757105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996752255252221,0.9996752255252221,0.9996752255252221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997819852757505,0.9997819852757505,0.9997819852757505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998762484795307,0.9998762484795307,0.9998762484795307
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999515544728818,0.9999515544728818,0.9999515544728818


==> fig/tradeoff_SecAgg_EMNIST_n-60_alpha-1.csv <==
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008815,0.9999340323952891,1.0000634506896968,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993402526553322,0.9997792417538012,1.00021823085227,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993355140475212,0.9997705653581329,1.0002056166687447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992503709384177,0.9997421687406558,1.0002339665428939,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989778742687097,0.9996392458209188,1.000300617373128,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9986127434622636,0.9995173794191308,1.000422015375998,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9982241870192711,0.9993727625054494,1.0005213379916278,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978249154415229,0.999222733053894,1.000620550666265,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.997629721696552,0.9991575070904654,1.0006852924843788,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966179109824418,0.9988014450249937,1.0009849790675456,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960071125979116,0.998597495262303,1.0011878779266945,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9950622068891367,0.998262706231414,1.0014632055736914,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.993576707092964,0.9977465994918886,1.0019164918908132,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9927994178755027,0.9974448547045565,1.0020902915336103,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9915157522768789,0.9970161928883096,1.0025166334997402,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9894258579003317,0.9962741273061283,1.003122396711925,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9881499206284687,0.9957559819008154,1.003362043173162,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9857189678597639,0.9948007819144182,1.0038825959690727,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9830899941988654,0.993823760413901,1.0045575266289364,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9813058373458301,0.9931037374324246,1.0049016375190192,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.978067876250369,0.9917948721243336,1.0055218679982982,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9748903273929086,0.9905783309835738,1.006266334574239,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9716261424800349,0.9891754773360516,1.0067248121920682,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9679011806519835,0.9877080972704837,1.007515013888984,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9641021010939511,0.9861780253141053,1.0082539495342595,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9598281717263197,0.9842433521226498,1.0086585325189799,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9552787397434671,0.9822723607915755,1.009265981839684,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9508054821565066,0.98020635512772,1.0096072280989334,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9451513118936404,0.9776527548424943,1.0101541977913482,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9373399541146976,0.974329334499205,1.0113187148837124,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.929946180796635,0.9712730898260752,1.0125999988555154,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9218491087054508,0.9677076404421193,1.0135661721787879,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9123118734844,0.9636385390365707,1.0149652045887414,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9018166615781636,0.9590432668672406,1.0162698721563177,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8909441698375378,0.9540989602603848,1.0172537506832318,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8807666684107163,0.9492248648143825,1.0176830612180487,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8666066896859613,0.942828018050963,1.0190493464159645,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8537582216332995,0.9367194684363701,1.0196807152394407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8393144158029563,0.9299023766217249,1.0204903374404937,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8261300447486649,0.9235658012929718,1.0210015578372789,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8128335312611389,0.9168676911626854,1.020901851064232,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7966992372765367,0.9090909420976999,1.0214826469188631,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7790153567300807,0.9005994989382552,1.0221836411464296,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7622396937523961,0.892191541269265,1.022143388786134,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7453064127482133,0.8840549347529324,1.0228034567576516,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7270168322260081,0.8743954723258435,1.0217741124256787,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7066570931959077,0.8638756139326376,1.0210941346693674,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6861289693287194,0.8530603454431592,1.019991721557599,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6655982640860721,0.8423104202331217,1.0190225763801712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6454316895897757,0.8311999724867041,1.0169682553836323,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6235806761780952,0.8195066001228227,1.0154325240675504,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5995320645108017,0.806769795688766,1.0140075268667303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.579097696650101,0.7949772815674561,1.010856866484811,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5575565579648334,0.7826129297102183,1.0076693014556033,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5326879052279175,0.7674603819309873,1.002232858634057,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5114473378488694,0.7538052730545061,0.9961632082601427,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4906836990926282,0.7400081400525733,0.9893325810125184,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.46758684556407737,0.7244519562958108,0.9813170670275443,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.44354124463557526,0.7087671619256318,0.9739930792156883,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4210009442972592,0.6928470829932467,0.9646932216892342,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3987308054907402,0.6773962498738584,0.9560616942569766,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3768655625445678,0.6616153995040517,0.9463652364635355,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3547703657397147,0.6449230044172511,0.9350756430947875,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.33137168385464766,0.6270498403601621,0.9227279968656765,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.30919717244924605,0.6093929274259414,0.9095886824026368,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2886368781624184,0.591856486541569,0.8950760949207195,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.26972448294591655,0.5751807549525949,0.8806370269592733,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2497937060266472,0.557092259123978,0.8643908122213088,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.23051152147943754,0.5377024929926507,0.8448934645058639,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.21252949847961922,0.5195133915956253,0.8264972847116313,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.19516496729524185,0.5010255965528911,0.8068862258105405,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.178564232067287,0.4831863282638727,0.7878084244604584,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.16225224607647637,0.46430301855509654,0.7663537910337167,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.14748116538331413,0.44553423797942326,0.7435873105755324,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1352539382184499,0.4281295441155476,0.7210051500126453,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1215189936369398,0.4092331794585486,0.6969473652801574,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1083217447873871,0.39194031159779597,0.6755588784082048,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.09687095490468478,0.37413700687622153,0.6514030588477583,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0856771080790753,0.3551182440641055,0.6245593800491358,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.07751457500786646,0.3391097828311268,0.6007049906543871,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.06725233766714322,0.3197317014024485,0.5722110651377538,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.057884023971802395,0.302249324590686,0.5466146252095696,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.05051203665632667,0.2846514593591817,0.5187908820620367,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.04266248940417644,0.2670727127550857,0.49148293610599497,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.03653406134372214,0.25065183118766776,0.46476960103161336,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.03016137718019421,0.23461584406999797,0.43907031095980176,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.024074076237403264,0.21746422976083407,0.4108543832842649,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.01985458692941286,0.20317461134493767,0.3864946357604625,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.01485444242370823,0.18789558172015242,0.3609367210165966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.01237030138913553,0.17456265036070637,0.3367549993322772,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.008433192131024142,0.16078687022991256,0.313140548328801,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.005848706544914567,0.1486822545903148,0.2915158026357151,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0037955729332199983,0.13652053334490233,0.2692454937565847,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0016556118805990117,0.12484456149200826,0.2480335111034175,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.00017333629486877833,0.11351032508772815,0.22684731388058754,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.001815239042856312,0.10276435041514756,0.20734393987315142,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0030613571238537335,0.09184898550129274,0.1867593281264392,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.003441088272437609,0.08342358335559402,0.17028825498362565,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0033461488901763287,0.0746132388609849,0.15257262661214616,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.003804338955046338,0.06691012172186941,0.13762458239878517,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.004015305510331364,0.05935231839060525,0.12271994229154187,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0033301598900612114,0.05286815682919551,0.10906647354845223,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0038458001708653253,0.048144918153561284,0.1001356364779879,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0034987774401756475,0.04311887954357006,0.08973653652731578,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0037114202445818686,0.03801974814735341,0.0797509165392887,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0033203468521322624,0.03362613970895525,0.07057262627004277,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.003271837679192747,0.02924122974395239,0.06175429716709753,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.003235399433811091,0.025389586622334166,0.05401457267847942,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0027301080231221034,0.02240590827097092,0.047541924565063946,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.002241096430667909,0.01908161516754419,0.04040432676575629,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0019108823487719966,0.01666060033273673,0.03523208301424546,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0016634304658677563,0.014396931626704796,0.03045729371927735,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.000859567475387759,0.01244667584054308,0.02575291915647392,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0006118747707587503,0.010963826650786806,0.022539528072332362,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0004005478731259511,0.009274312310890043,0.018949172494906037,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.00024179645191470082,0.007934402749641151,0.016110601951197005,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.00022561888190114794,0.006787563475645926,0.013800745833193,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.00016590010290714816,0.005648046968874004,0.011461994040655156,0.000737503801108105,0.000737503801108105,0.000737503801108105
-6.237539404070885e-05,0.00508958064247029,0.01024153667898129,0.000737503801108105,0.000737503801108105,0.000737503801108105
-9.768867244175534e-05,0.0041413654058688005,0.008380419484179356,0.000737503801108105,0.000737503801108105,0.000737503801108105
-2.8282161254875905e-06,0.003474008134021863,0.006950844484169213,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.00019576008045268933,0.0029450225993715475,0.005694285118290406,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.00027528584401215975,0.0027499675770885313,0.005224649310164903,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.00024662497774315204,0.002430407058806475,0.004614189139869798,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.00037668434700120464,0.002011233631145386,0.003645782915289567,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.00042509120273841834,0.0018566931884345917,0.003288295174130765,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.00041764092186711557,0.0016955224669459863,0.002973404012024857,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0003847843268077048,0.0015279880975161565,0.0026711918682246084,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000557502698091995,0.0013150012635141331,0.0020724998289362714,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0005680018352583514,0.0011977609580673609,0.0018275200808763703,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0005680018352583514,0.0011977609580673609,0.0018275200808763703,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006113594227333262,0.0011407467524224898,0.0016701340821116532,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006113594227333262,0.0011407467524224898,0.0016701340821116532,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006196241136173538,0.0010157548774108668,0.0014118856412043798,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006196241136173538,0.0010157548774108668,0.0014118856412043798,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006739748091912238,0.001020175399011623,0.0013663759888320219
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006462627949739417,0.0011434797220232819,0.0016406966490726221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006197792225595537,0.0012613181058333564,0.001902856989107159
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000601276395386984,0.0013183323114782275,0.002035388227569471
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0005941519219292531,0.0013753465171230986,0.002156541112316944
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0005530344347309742,0.001485403269454647,0.0024177721041783195
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0005043730003695427,0.0016473522413569808,0.002790331482344419
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00040593860197441975,0.0018022245800439862,0.0031985105581135527
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00041971101989183874,0.00211749541382932,0.003815279807766801
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00036908505191044806,0.002369840284794458,0.004370595517678468
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00044210111070601323,0.0026927690375806845,0.004943436964455356
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0005190056345849626,0.0030123533966953777,0.005505701158805793
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006544539192622698,0.003477796050006332,0.006301138180750394
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0005337069792389743,0.003857406660767415,0.007181106342295856
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00047680172195986494,0.004282492504192876,0.008088183286425889
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0003503385325068359,0.004933631693081596,0.009516924853656357
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0003074632825384935,0.0056350742167979775,0.010962685151057461
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0002128676258176046,0.006554375422113792,0.01289588321840998
0.000737503801108105,0.000737503801108105,0.000737503801108105,-2.269568504778899e-06,0.007954159926207576,0.015910589420919934
0.000737503801108105,0.000737503801108105,0.000737503801108105,5.013074455955703e-05,0.009091019858869159,0.018131908973178762
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00015186276894326584,0.010353824914313567,0.020555787059683868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00019350643798935613,0.012279453225789029,0.024365400013588702
0.000737503801108105,0.000737503801108105,0.000737503801108105,6.388554174685188e-05,0.014338832292172176,0.0286137790425975
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007133396687706572,0.017127235069435507,0.03354113047010036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0009603617043869098,0.01981527045659308,0.03867017920879925
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.001085320019964562,0.023059738946201946,0.045034157872439334
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0008769519656954793,0.026508778553825975,0.05214060514195647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0013040779196810126,0.030074696116835064,0.058845314313989115
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0015230305616332762,0.03404155479583965,0.06656007903004603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0019300556178981562,0.038692881301349694,0.07545570698480122
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0020912074981336293,0.04361135255743938,0.08513149761674513
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0022903896971898444,0.0501516488103789,0.09801290792356795
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0026250437320193346,0.056670667005114805,0.11071629027821028
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.002802029629523646,0.06337979546134599,0.12395756129316834
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0035429190281394685,0.07073982620002031,0.13793673337190115
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.004150308933710337,0.07821122000414674,0.15227213107458315
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.005577585466546714,0.08794389239389998,0.17031019932125324
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.006993870831649179,0.09769093756304095,0.18838800429443273
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.008265651310303296,0.10775396646818462,0.20724228162606595
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.010674232348911697,0.11725731304929296,0.22384039374967424
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.012350529546960115,0.1279326188593753,0.24351470817179047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.01446697952129053,0.14058356856386342,0.2667001576064363
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.016248319336433364,0.15303829993051796,0.2898282805246025
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.019747726869233262,0.16710656083021255,0.31446539479119184
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.024588214277652176,0.1815431698277558,0.33849812537785945
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.029040951277440497,0.1972952565575514,0.3655495618376623
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.03462377477319206,0.21197220922075694,0.3893206436683218
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.04089729398905151,0.22927328227268395,0.4176492705563164
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.04628782287529243,0.2447208682499693,0.4431539136246462
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.05261485223593457,0.26197175977398535,0.47132866731203615
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.05868563802353513,0.2780533967870778,0.4974211555506205
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0671792011475327,0.29540494066766404,0.5236306801877953
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07517369921742564,0.3145860275894588,0.5539983559614919
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08479861284021034,0.3326894902809785,0.5805803677217467
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09532160821279051,0.3515421867133527,0.6077627652139148
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10610418589593507,0.3697244981362711,0.6333448103766072
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1180176244922278,0.38822026931545717,0.6584229141386866
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13036715827474155,0.4073232853164847,0.6842794123582279
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1434161428387471,0.42490459275318726,0.7063930426676275
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.157275533562802,0.44452268959398333,0.7317698456251647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.17174532898779477,0.4636050835325437,0.7554648380772926
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.18470259462485988,0.4818761581440857,0.7790497216633114
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.20035088224223607,0.5004099333296775,0.800468984417119
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2162201368158973,0.5187591015965726,0.8212980663772478
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.23290556275316115,0.5372840078598561,0.8416624529665511
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.25071352207615427,0.5549843044778242,0.8592550868794941
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.26935690696223097,0.5731693735906991,0.8769818402191671
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.29035378516134697,0.5906346027953329,0.8909154204293188
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3091494071713952,0.6072056006534033,0.9052617941354115
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.32737211887805057,0.6234198597994515,0.9194676007208524
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3503241191756433,0.6417287371034859,0.9331333550313284
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3713715624231338,0.6584442457795623,0.9455169291359908
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.39536100324944407,0.675819586948448,0.9562781706474519
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4169406687020125,0.6922883905699209,0.9676361124378292
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.43589370124458826,0.706371335766428,0.9768489702882677
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4601838290478029,0.7226400392728433,0.9850962494978837
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.48316799599912824,0.7380249829464104,0.9928819698936926
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5049580281894375,0.7522758613597048,0.9995936945299722
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5274781722318934,0.7661152395241251,1.0047523068163566
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5488423101653499,0.7794750125107656,1.0101077148561812
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5717235743904796,0.7926322009112353,1.013540827431991
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5955073326887989,0.8056881003966975,1.015868868104596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6178970316418001,0.8178892913434914,1.0178815510451829
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6409352847411578,0.8310372601615145,1.0211392355818711
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6623286896354439,0.8429029711334838,1.0234772526315237
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6835971612194028,0.8539054752082977,1.0242137891971925
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7028972702681364,0.8641288743943845,1.0253604785206325
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.722487725202017,0.8741383595649808,1.0257889939279445
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.741539549070633,0.8840482885620531,1.0265570280534733
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7578209093059783,0.8922874524116612,1.0267539955173441
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7725355364716515,0.8998488334682619,1.0271621304648724
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7897949361357917,0.9085359534808157,1.0272769708258398
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8061932755086476,0.9161660044374266,1.0261387333662055
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8219676887853684,0.9235640646347395,1.0251604404841106
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8367257986319762,0.930375997828899,1.024026197025822
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8510128580604821,0.9370104626471921,1.0230080672339021
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.865915685377348,0.9440541467534803,1.0221926081296127
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8790416654317474,0.9499195164780202,1.020797367524293
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8887826118961363,0.9542956927379489,1.0198087735797616
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8990216213945449,0.9590151776714542,1.0190087339483636
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9105813695135725,0.9638504400230312,1.01711951053249
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9193655136343972,0.9676315424455982,1.0158975712567992
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9280802933375462,0.9711711621545284,1.0142620309715107
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9357394944334597,0.9742545029118379,1.012769511390216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9422640221915617,0.9772733862244556,1.0122827502573495
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9490570367883825,0.9801659955075191,1.0112749542266557
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9536335337218543,0.9820303584746556,1.0104271832274567
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9592433291175327,0.984325235106903,1.0094071410962733
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9639412585515774,0.9861711027366438,1.0084009469217101
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9683611504854429,0.9879603182102003,1.0075594859349575
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9728926670078795,0.9899095352316225,1.0069264034553655
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.976300640360823,0.9912036919471872,1.0061067435335513
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9788912564580426,0.9922099385404307,1.005528620622819
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9814664087074565,0.9932056365595654,1.0049448644116743
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9840662905285286,0.9942467393063044,1.00442718808408
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9864867336931663,0.9951757318104741,1.003864729927782
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.988388424467549,0.9958589349305687,1.0033294453935884
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9900768973122107,0.9964915218445226,1.0029061463768345
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918710100169904,0.9971774191364045,1.0024838282558184
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9931824665569943,0.9976551568187604,1.0021278470805266
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9947779934220498,0.9982059715675377,1.0016339497130256
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9957250158969055,0.9985390918626903,1.001353167828475
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9964422498094516,0.9987782563204393,1.001114262831427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9967568903237607,0.9988985169813398,1.001040143638919
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976624278616452,0.9992127728799973,1.0007631178983496
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978580953203667,0.9992779988434259,1.000697902366485
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982485883479018,0.9994153527405439,1.0005821171331861
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985330217130934,0.9995110072376978,1.0004889927623022
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988108993471568,0.9996036331157189,1.000396366884281
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990810368107534,0.9996936789369177,1.000306321063082
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993407633906697,0.9997802544635566,1.0002197455364434
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995059632483272,0.9998353210827757,1.0001646789172243
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995853930684293,0.9998617976894764,1.0001382023105234
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997356987192839,0.9999118995730946,1.0000881004269053
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998051353151334,0.9999350451050445,1.0000649548949556
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0


==> fig/tradeoff_SecAgg_EMNIST_n-60_alpha-inf.csv <==
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999697808935897,0.9999882854750656,1.0000067900565415,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999697808935897,0.9999882854750656,1.0000067900565415,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999697808935897,0.9999882854750656,1.0000067900565415,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999697808935897,0.9999882854750656,1.0000067900565415,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999697808935897,0.9999882854750656,1.0000067900565415,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999697808935897,0.9999882854750656,1.0000067900565415,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999697808935897,0.9999882854750656,1.0000067900565415,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999697808935897,0.9999882854750656,1.0000067900565415,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999697808935897,0.9999882854750656,1.0000067900565415,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999566280893983,0.9999796090793971,1.0000025900693958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999167927058499,0.9999645478807271,1.0000123030556043,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999105465518334,0.9999558714850588,1.0000011964182842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998852068049369,0.9999408102863885,0.9999964137678401,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998651234717099,0.9999257490877185,0.9999863747037271,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998651234717099,0.9999257490877185,0.9999863747037271,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998651234717099,0.9999257490877185,0.9999863747037271,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998651234717099,0.9999257490877185,0.9999863747037271,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998651234717099,0.9999257490877185,0.9999863747037271,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998234483317227,0.9999068964469624,0.9999903445622021,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997903664473622,0.9998880438062063,0.9999857211650505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997903664473622,0.9998880438062063,0.9999857211650505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997903664473622,0.9998880438062063,0.9999857211650505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997903664473622,0.9998880438062063,0.9999857211650505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997903664473622,0.9998880438062063,0.9999857211650505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997903664473622,0.9998880438062063,0.9999857211650505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997903664473622,0.9998880438062063,0.9999857211650505,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997905002179939,0.9998870310964509,0.999983561974908,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997905002179939,0.9998870310964509,0.999983561974908,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997905002179939,0.9998870310964509,0.999983561974908,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997905002179939,0.9998870310964509,0.999983561974908,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997905002179939,0.9998870310964509,0.999983561974908,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997906585240776,0.9998860183866956,0.9999813782493135,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997906585240776,0.9998860183866956,0.9999813782493135,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997906585240776,0.9998860183866956,0.9999813782493135,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997906585240776,0.9998860183866956,0.9999813782493135,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997906585240776,0.9998860183866956,0.9999813782493135,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997907129524827,0.9998773419910274,0.9999639710295721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997907129524827,0.9998773419910274,0.9999639710295721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997907129524827,0.9998773419910274,0.9999639710295721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997907129524827,0.9998773419910274,0.9999639710295721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997907129524827,0.9998773419910274,0.9999639710295721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999740230302385,0.9998559900409217,0.9999717497794585,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997410576883929,0.9998473136452535,0.999953569602114,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997410576883929,0.9998473136452535,0.999953569602114,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997410576883929,0.9998473136452535,0.999953569602114,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996998517128551,0.9998259616951477,0.9999520716774403,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996998517128551,0.9998259616951477,0.9999520716774403,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996967605345826,0.9998109004964775,0.9999250404583724,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996412922311712,0.9997877549645278,0.9999342176978844,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9995760460515624,0.9997632449865751,0.9999504439215878,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9995760460515624,0.9997632449865751,0.9999504439215878,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9995044914450122,0.9997376530809096,0.9999708147168069,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994688731814004,0.9996994463502895,0.9999300195191786,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994688731814004,0.9996994463502895,0.9999300195191786,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994616889347786,0.9996805937095334,0.9998994984842883,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994616889347786,0.9996805937095334,0.9998994984842883,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994568904635004,0.9996617410687776,0.9998665916740548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994568904635004,0.9996617410687776,0.9998665916740548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994568904635004,0.9996617410687776,0.9998665916740548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994568904635004,0.9996617410687776,0.9998665916740548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994568904635004,0.9996617410687776,0.9998665916740548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994568904635004,0.9996617410687776,0.9998665916740548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994568904635004,0.9996617410687776,0.9998665916740548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993833771894116,0.9996352644620767,0.9998871517347419,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999225106115755,0.9995801978428576,0.9999352895699601,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999225106115755,0.9995801978428576,0.9999352895699601,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992134524253096,0.9995588458927518,0.999904239360194,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991306144976088,0.9995304492752748,0.9999302840529408,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991019815784513,0.999487086656566,0.9998721917346808,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990948759421351,0.9994657347064605,0.9998365934707859,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990638059567112,0.9994401428007949,0.9998164796448785,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999002397126423,0.9993437498532771,0.9996851025801312,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989229398638305,0.9993148731643144,0.9997068064647984,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989229398638305,0.9993148731643144,0.9997068064647984,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988414990110408,0.99926421899401,0.9996869389769791,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988061009107989,0.9992132324093566,0.9996203639079142,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9987728407994044,0.9991860150630311,0.9995991893266577,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9987728407994044,0.9991860150630311,0.9995991893266577,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9986906722562382,0.999156332251126,0.9996219922460138,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9986333509497214,0.9991020063715315,0.9995706617933415,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984083030848998,0.998960984837353,0.9995136665898061,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984083030848998,0.998960984837353,0.9995136665898061,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983246007697086,0.9989303635216809,0.9995361262736531,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983246007697086,0.9989303635216809,0.9995361262736531,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983125298756236,0.9989038869149802,0.9994952439543369,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.998127475243259,0.9987915194743557,0.9994555637054525,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9981013472201514,0.9987631228568787,0.999424898493606,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9980023269805536,0.9986491235885826,0.9992959201966116,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9980023269805536,0.9986491235885826,0.9992959201966116,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977641339842376,0.9985272415797801,0.9992903491753227,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977138350313024,0.9984178116189864,0.9991217882066703,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975895605969616,0.9983279873789039,0.9990664141608463,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975502880133865,0.9982976502265869,0.9990450124397873,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972776241422608,0.9980586449220021,0.9988396657017434,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971959409958335,0.9979676605970363,0.9987393801982392,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9969746539355129,0.9977543443649534,0.9985340347943938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9968264483254995,0.9976597133065118,0.9984929782875241,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966890164665744,0.9975345713587597,0.998380126250945,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965260227648539,0.9973795344963866,0.9982330462279193,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9964783120055197,0.997287841154446,0.9980973703033723,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962789483533449,0.9971282260219401,0.9979775036905353,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960445004385365,0.9969668492126988,0.9978891979868612,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9957446766040162,0.9967421302771934,0.9977395839503705,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956006110183725,0.9965826523728009,0.9975646937272292,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9952276721725456,0.9962898572443837,0.9973520423162218,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949071225382256,0.9960588383497052,0.9972105541611849,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9945299417240941,0.9956990733810791,0.9968682050380641,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9941497034472159,0.995400273484828,0.99665084352244,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9937732677899975,0.9951327196892781,0.9964921715885586,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9935018061947674,0.9948988459090804,0.9962958856233934,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9930242118712811,0.9946259582558798,0.9962277046404786,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9927745874789594,0.994391889627898,0.9960091917768367,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9925577905993317,0.9942228991919112,0.9958880077844907,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9919686235434224,0.9937137118206211,0.9954588000978197,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9913144650071736,0.99326590362168,0.9952173422361864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.990799348754663,0.9928202333040013,0.9948411178533395,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9901991765058075,0.9923039291069674,0.9944086817081274,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9894343483652216,0.991611957122541,0.9937895658798604,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9885138324387188,0.9909808442397828,0.9934478560408468,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9880334991341513,0.9905267687802638,0.9930200384263763,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9874622003951115,0.9900011399408764,0.9925400794866412,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.986731826980042,0.989435624483001,0.9921394219859601,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9862087011321797,0.9889413695591243,0.9916740379860688,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9855859182002973,0.9883392325098427,0.9910925468193881,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9842163305118796,0.9872348095297679,0.9902532885476563,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9828565432733354,0.9862298918840697,0.9896032404948041,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9817316317163538,0.9853305331038887,0.9889294344914237,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9812089068449024,0.9848277420234485,0.9884465772019946,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.980416757534535,0.9840352255912042,0.9876536936478733,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9787387252930331,0.9822649853588544,0.9857912454246758,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9770422522844311,0.9806286934133268,0.9842151345422225,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9752600581939055,0.9791658999395789,0.9830717416852524,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9728728630170398,0.976965713294031,0.9810585635710223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9707653156960316,0.9749781860012432,0.9791910563064548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9685746831138046,0.9732031878907923,0.97783169266778,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.965827070842586,0.9706462872597184,0.9754655036768507,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9635448430345979,0.9683426754771883,0.9731405079197788,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9605976296192709,0.9657687153309229,0.9709398010425749,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9573094535967901,0.963036553102541,0.9687636526082919,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9522068178078512,0.9585690214813978,0.9649312251549443,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9483068576576054,0.9549540298504026,0.9616012020431998,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9443362895239382,0.9505016409337055,0.9566669923434727,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9407309093500983,0.9469806952721708,0.9532304811942433,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9356030434867645,0.9421221318102895,0.9486412201338145,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9311547194734118,0.9372533517452559,0.9433519840171001,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9263549484175213,0.9324482577080003,0.9385415669984793,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9201110395664098,0.9267518349636511,0.9333926303608924,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9123840791481059,0.9193181010686168,0.9262521229891276,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9039677963436794,0.9119411164812883,0.9199144366188972,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8957152850257263,0.9035874794780598,0.9114596739303934,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.887598409156743,0.8952542048210239,0.9029100004853048,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8765458085990822,0.88539260697058,0.8942394053420778,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8668843723943211,0.8749324931023267,0.8829806138103322,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8550749856752077,0.8641379008200154,0.8732008159648231,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.842510204022845,0.8528950864355351,0.8632799688482252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8299884818137327,0.8405430136099952,0.8510975454062576,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8150037036312455,0.8265277894245934,0.8380518752179412,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8019908797359294,0.8132332976094844,0.8244757154830393,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7855116015301624,0.798113168326006,0.8107147351218496,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7694257359873481,0.7824205844064304,0.7954154328255126,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7531232471774063,0.7654470488314331,0.7777708504854599,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7367102547167136,0.749194764962702,0.7616792752086904,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7165249437731943,0.7303951053425359,0.7442652669118776,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.6971428379447886,0.7113319035424035,0.7255209691400184,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.6779402578635355,0.6922025790852298,0.706464900306924,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.6572621699798908,0.6713844495759648,0.6855067291720387,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.6371724479519901,0.6510927542458148,0.6650130605396395,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.6171760615873043,0.62890996264035,0.6406438636933958,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.5959781138733311,0.606139522796225,0.6163009317191188,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.5712510230496005,0.580629713567282,0.5900084040849635,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.5479061650567092,0.5564384355171015,0.5649707059774938,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.5255839346418059,0.5331725216373074,0.540761108632809,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.504334638130802,0.5104762775218675,0.516617916912933,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.4799831648992121,0.4855890214109233,0.4911948779226345,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.457875512980836,0.4624715855532761,0.4670676581257162,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.43199328511164,0.43707553057080045,0.4421577760299609,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.4080480983289606,0.413331343787407,0.4186145892458534,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.3843944531880652,0.389795777010499,0.3951971008329328,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.3599006123688423,0.3652592125555101,0.37061781274217787,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.3384915230306391,0.3446820408510029,0.3508725586713667,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.3164319200293993,0.3221774047309061,0.32792288943241293,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.29512184960594673,0.2994357517962737,0.30374965398660064,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.2742813415209041,0.27888672524885055,0.283492108976797,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.2530493368724196,0.2577359242624065,0.2624225116523934,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.235161655738259,0.2395187491647341,0.24387584259120917,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.21573576061756972,0.2203742052218086,0.22501264982604746,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.1998267948103653,0.20270538324233453,0.20558397167430376,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.18284688709811664,0.1856566096999643,0.18846633230181198,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.16560706407122452,0.1696383399765657,0.17366961588190685,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.1494672717918459,0.15485901759342577,0.16025076339500563,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.13433397173945374,0.14049984342934493,0.14666571511923612,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.12105244265321452,0.12664345344185315,0.1322344642304918,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.1083654446783559,0.11494196477228298,0.12151848486621006,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.09613625789618818,0.1040386725072467,0.11194108711830522,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.08491327607136041,0.092898705117579,0.10088413416379759,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.07596737814581894,0.08385197670408304,0.09173657526234713,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.067777819689442,0.07578142742199308,0.08378503515454415,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0605307541271339,0.0680231536297935,0.0755155531324531,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.05387669769613927,0.061121489985480545,0.06836628227482182,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.048105900721180095,0.054450982436832066,0.060796064152484036,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.04219555396357827,0.04889460285689402,0.05559365175020978,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.03683448294852294,0.043231992274232404,0.049629501599941866,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.03240133940563554,0.03835626134288698,0.044311183280138416,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.02843503497916647,0.03422922682112331,0.04002341866308015,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.025630888616234734,0.030734823109358933,0.03583875760248313,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.022501974889780257,0.027133763495762696,0.031765552101745136,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.01971513042856615,0.02364254820469848,0.02756996598083081,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.016891503878266018,0.020782085863558352,0.024672667848850686,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.014935813934480993,0.018568961319113116,0.02220210870374524,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.013527285038679041,0.016611703878918235,0.019696122719157428,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.012487771740290383,0.015445808003732278,0.018403844267174174,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.010644004261989982,0.013547805862595694,0.016451607463201408,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.009405412625819284,0.012091663833707227,0.01477791504159517,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.008376149952271952,0.011078952543317365,0.013781755134362778,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.007332514717417299,0.010012673433238618,0.012692832149059937,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.006459262346914674,0.009122500864001903,0.011785739381089132,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.005984145979077829,0.008468126868278117,0.010952107757478406,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.005335422992818648,0.007710618691898453,0.010085814390978259,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.004731753998523756,0.006995406867907149,0.009259059737290541,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.004275304416712081,0.006415975606598875,0.00855664679648567,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0038668763465633015,0.0057871583909891765,0.0077074404354150515,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00356774553530543,0.005489112224657315,0.007410478914009201,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0030612240022436493,0.004983493811834307,0.006905763621424964,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.002843195559233028,0.004590494900229218,0.0063377942412254085,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0026748457072863713,0.004243218807765868,0.005811591908245365,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.002375034133490202,0.003935165343740889,0.005495296553991577,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0021452411899521833,0.0035760285385890074,0.005006815887225831,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0020826041401508337,0.0035232269926788557,0.004963849845206878,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0017139714634288087,0.003247181806603679,0.0047803921497785486,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0017322631397834521,0.0031475927380572822,0.004562922336331113,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0015602253618704914,0.0030349903884714685,0.004509755415072446,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00157285116608675,0.0029850387800791074,0.004397226394071465,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00157285116608675,0.0029850387800791074,0.004397226394071465,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0014403928722281545,0.002817984936312967,0.00419557700039778,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0014578390624823984,0.002716572834399745,0.003975306606317092,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0013795347760037799,0.002606970614591319,0.003834406453178858,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0013795347760037799,0.002606970614591319,0.003834406453178858,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0013804647249023004,0.002555369642711397,0.003730274560520494,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0013742788345188005,0.0025032122450613704,0.0036321456556039403,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0013972752805811604,0.002452098275904313,0.0035069212712274655,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0013023033081364967,0.0023403775380891243,0.003378451768041752,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0012245157371722282,0.002227124404703374,0.00322973307223452,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0010998502121541097,0.0021610517215967877,0.0032222532310394658,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0009427913493660774,0.0020857886057516145,0.0032287858621371517,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0008126536807952236,0.001958368092256414,0.0031040825037176047,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0008126536807952236,0.001958368092256414,0.0031040825037176047,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0008109762973203055,0.0019048088102051747,0.002998641323090044,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0007338952678726609,0.0018431566486993452,0.0029524180295260292,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0007664779906784747,0.001736795820737954,0.002707113650797433,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0007854091776600036,0.0016278586039567434,0.002470308030253483,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0007854091776600036,0.0016278586039567434,0.002470308030253483,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005771228312819508,0.0014309346610640416,0.0022847464908461327,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005771228312819508,0.0014309346610640416,0.0022847464908461327,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005771228312819508,0.0014309346610640416,0.0022847464908461327,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005771228312819508,0.0014309346610640416,0.0022847464908461327,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005771228312819508,0.0014309346610640416,0.0022847464908461327,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005941519219292531,0.0013753465171230986,0.002156541112316944,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.000601276395386984,0.0013183323114782275,0.002035388227569471,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.000601276395386984,0.0013183323114782275,0.002035388227569471,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.000601276395386984,0.0013183323114782275,0.002035388227569471,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005944429046615015,0.0012594131195731904,0.0019243833344848792,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005944429046615015,0.0012594131195731904,0.0019243833344848792,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005944429046615015,0.0012594131195731904,0.0019243833344848792,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005944429046615015,0.0012594131195731904,0.0019243833344848792,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005944429046615015,0.0012594131195731904,0.0019243833344848792,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005944429046615015,0.0012594131195731904,0.0019243833344848792,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005944429046615015,0.0012594131195731904,0.0019243833344848792,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005680018352583514,0.0011977609580673609,0.0018275200808763703,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005680018352583514,0.0011977609580673609,0.0018275200808763703,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005680018352583514,0.0011977609580673609,0.0018275200808763703,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005680018352583514,0.0011977609580673609,0.0018275200808763703,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005680018352583514,0.0011977609580673609,0.0018275200808763703,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006113594227333262,0.0011407467524224898,0.0016701340821116532,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006113594227333262,0.0011407467524224898,0.0016701340821116532,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006113594227333262,0.0011407467524224898,0.0016701340821116532,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006113594227333262,0.0011407467524224898,0.0016701340821116532,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006196241136173538,0.0010157548774108668,0.0014118856412043798,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0007036738025257974,0.0008880300327984517,0.001072386263071106
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006462627949739417,0.0011434797220232819,0.0016406966490726221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006462627949739417,0.0011434797220232819,0.0016406966490726221
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000625450149458686,0.001202398913928319,0.001779347678397952
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000625450149458686,0.001202398913928319,0.001779347678397952
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000625450149458686,0.001202398913928319,0.001779347678397952
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006197792225595537,0.0012613181058333564,0.001902856989107159
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006197792225595537,0.0012613181058333564,0.001902856989107159
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000740441563726383,0.0013365812216785298,0.0019327208796306766
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000740441563726383,0.0013365812216785298,0.0019327208796306766
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000740441563726383,0.0013365812216785298,0.0019327208796306766
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000740441563726383,0.0013365812216785298,0.0019327208796306766
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007232243313593696,0.001393595427323401,0.002063966523287432
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007232243313593696,0.001393595427323401,0.002063966523287432
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007016648361194832,0.001506197776909215,0.0023107307176989467
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007016648361194832,0.001506197776909215,0.0023107307176989467
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007854091776600037,0.0016278586039567434,0.002470308030253483
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007854091776600037,0.0016278586039567434,0.002470308030253483
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000772060387235321,0.0016823272123473484,0.002592594037459376
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000772060387235321,0.0016823272123473484,0.002592594037459376
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000772060387235321,0.0016823272123473484,0.002592594037459376
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000772060387235321,0.0016823272123473484,0.002592594037459376
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007517068621224878,0.0017358864943985883,0.002720066126674689
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007517068621224878,0.0017358864943985883,0.002720066126674689
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007098920557201266,0.0018953140463493722,0.003080736036978618
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007150036806160642,0.0019488733284006119,0.0031827429761851593
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006954140327541027,0.0020532758461906846,0.0034111376596272667
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006954140327541027,0.0020532758461906846,0.0034111376596272667
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006753610013152291,0.002156547212997769,0.003637733424680309
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006352038992423164,0.0023091293455372447,0.0039830547918321725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000986076441409889,0.002512117305994833,0.004038158170579778
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000983107002663849,0.002613914303055279,0.004244721603446709
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000983107002663849,0.002613914303055279,0.004244721603446709
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000983107002663849,0.002613914303055279,0.004244721603446709
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0011592298553991566,0.002784437264858507,0.0044096446743178575
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0012246110865433298,0.003042881118220142,0.0048611511498969535
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0012994536351390248,0.003149246252347644,0.004999038869556264
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0013763796431819218,0.0032048343962885867,0.005033289149395251
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0014200752483880079,0.0034065881996954627,0.005393101151002918
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.001405608642738494,0.0034552102693706406,0.005504811896002788
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0018420701016574341,0.0038292134315365484,0.005816356761415663
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0019823150235437938,0.004129150027271084,0.0062759850309983736
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0020414662551710306,0.0043262726757449495,0.006611079096318868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0023471054237182124,0.004600560462475067,0.006854015501231922
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0025621003284532163,0.004765162412030772,0.006968224495608328
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0028367188309173256,0.005119303093914121,0.007401887356910916
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0032399379503368075,0.005525740735195783,0.007811543520054759
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.003503469707735015,0.005913676949889391,0.008323884192043766
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0037147361474796805,0.0062970276681192415,0.008879319188758802
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.004314222046987644,0.006931996256034405,0.009549770465081165
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.004990820436879465,0.007604329009164594,0.010217837581449724
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.005540333928986996,0.008223663439727424,0.010906992950467851
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0058003047947396205,0.008872560944003412,0.011944817093267203
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.007023455659561641,0.009915046908545961,0.012806638157530281
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.008039278737981524,0.01129787327604247,0.014556467814103417
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00882556496591338,0.012347282235667332,0.015868999505421283
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.010165055383745184,0.013983550929409855,0.017802046475074527
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.012073736261406117,0.015616238172355213,0.01915874008330431
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.013970697683173348,0.01762947248761419,0.02128824729205503
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.015433250881537859,0.01971138680698572,0.02398952273243358
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.017440246859718386,0.02161517357053464,0.02579010028135089
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.02024204804490486,0.02455784021224586,0.02887363237958686
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.022626767920980836,0.027348985711322583,0.032071203501664335
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.025295724052913166,0.0300858215351108,0.03487591901730844
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.028350104940986984,0.03315679934248568,0.037963493743984375
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.031943124803460725,0.037370958137425254,0.042798791471389784
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.03543883262803283,0.041267955422468146,0.04709707821690346
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.040220187741255124,0.04583574745767843,0.05145130717410174
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.045777041784819644,0.05131841638419301,0.056859790983566375
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.05127641796431855,0.057116682251763404,0.06295694653920826
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.05669832958033691,0.06427890957249613,0.07185948956465535
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06227260493728153,0.07120766801594526,0.08014273109460898
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06892015598266356,0.07857891922377135,0.08823768246487913
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07726739390268511,0.08664283223580772,0.09601827056893034
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08685458859114696,0.09713562141166321,0.10741665423217946
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09695834403784678,0.10623425115784868,0.11551015827785058
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10784329466901794,0.11824473554693102,0.12864617642484408
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11952734935762784,0.13067935334394665,0.14183135733026547
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13428986259870948,0.1446524852500078,0.1550151079013061
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.14696669107877441,0.15768735500443576,0.1684080189300971
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.16279404680365311,0.17340365197287672,0.18401325714210032
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1796134380829945,0.1901917699526841,0.20077010182237373
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.19479862005774867,0.20588448380803365,0.21697034755831862
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.21144011946312724,0.22338471225624623,0.23532930504936522
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.23014549067412943,0.24240181319844253,0.25465813572275564
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.25291991976888206,0.2625265694568912,0.2721332191449003
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.27425491001579205,0.2830617757492028,0.2918686414826136
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2949682778252206,0.3029570979893229,0.3109459181534252
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3167224228448036,0.32472348030747805,0.3327245377701525
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.33938170538200657,0.34678078497105674,0.3541798645601069
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3639461887004544,0.36977430584165655,0.3756024229828587
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.38528053087959524,0.3916472863813908,0.39801404188318634
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.40853130550868927,0.4143362404223743,0.4201411753360594
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.43242235914450894,0.4379987790592802,0.44357519897405145
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.45563266891670384,0.46211017723142617,0.4685876855461485
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4790945431457989,0.4861090350658948,0.4931235269859907
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5031826019818436,0.509796363760676,0.5164101255395085
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5270826176992968,0.5337319606360372,0.5403813035727777
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5522707019615013,0.5573968873974856,0.5625230728334699
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5754363651119498,0.580870358363258,0.5863043516145661
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5987850971998013,0.6049086267765393,0.6110321563532773
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6206718049568457,0.6272845286670347,0.6338972523772236
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6443461339812375,0.6501460691066278,0.655946004232018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6670782039369868,0.6719844236038062,0.6768906432706255
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6893254491146455,0.6936724029631218,0.6980193568115981
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7099222996166193,0.7150111722748667,0.720100044933114
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7289756402694392,0.7342661712534049,0.7395567022373706
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7446718243763932,0.7507355820567474,0.7567993397371016
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7612415297424597,0.769657669225017,0.7780738087075743
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7791156661388522,0.7875282365278033,0.7959408069167545
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7952597762076972,0.8038000107303496,0.812340245253002
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8084200304011371,0.8182818208465772,0.8281436112920173
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8225433700726871,0.8319597719289048,0.8413761737851225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8354303180035002,0.8450280656865108,0.8546258133695214
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8484893482325383,0.8571398433914739,0.8657903385504094
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8623779781785672,0.8698112836840284,0.8772445891894896
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8742503508274859,0.8808656111781282,0.8874808715287705
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8847813612755601,0.8907745047886703,0.8967676483017805
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8941981365418747,0.900120885648038,0.9060436347542014
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9024170924434968,0.9083292248716216,0.9142413572997464
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.910004963491159,0.9159043295997235,0.9218036957082879
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9164380798295487,0.9228090076661086,0.9291799355026685
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9235222737908232,0.928973644743367,0.9344250156959107
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9300997720457287,0.9354265951990894,0.9407534183524502
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9360576753524245,0.940873355412978,0.9456890354735316
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.941926086343893,0.9458131850654958,0.9497002837870987
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9469284803063885,0.9505107670150046,0.9540930537236206
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.951028888973038,0.9551541796229632,0.9592794702728885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9551202040117542,0.9590695333060134,0.9630188626002726
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9591953956625523,0.9624493248963532,0.965703254130154
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9625360003377004,0.9655926851906497,0.968649370043599
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.965403714156348,0.9688347976952774,0.9722658812342068
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.967838174087003,0.9711389201967829,0.9744396663065629
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9705529705339518,0.9734736793964665,0.9763943882589811
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.973948139510588,0.9762797493848459,0.9786113592591037
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9751609239464749,0.9776753182889373,0.9801897126313996
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9769630501118716,0.9795064692384179,0.9820498883649642
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9784921710527453,0.9810391098738087,0.9835860486948721
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9804010927863508,0.982748272541033,0.9850954522957153
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9816121767529871,0.9840499780545235,0.98648777935606
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9826461629681608,0.9853795448478856,0.9881129267276104
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9840455406812738,0.9866351017744253,0.9892246628675767
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9848597541280417,0.9877011363895457,0.9905425186510497
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9860218241418334,0.9886614255466286,0.9913010269514239
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9867603481424312,0.9893332195838094,0.9919060910251876
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9875641513896843,0.9899343763998761,0.9923046014100679
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9881445619190218,0.9905639942205662,0.9929834265221106
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9887645585024687,0.9912932814387823,0.9938220043750958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9895303209045109,0.9919191385222135,0.9943079561399161
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.989883055363778,0.992297617523627,0.994712179683476
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9903740794893551,0.9926776752697719,0.9949812710501887
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9908501131861243,0.9931227520240133,0.9953953908619024
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9917628868679527,0.9938393056614775,0.9959157244550023
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920622398599295,0.9940770234057357,0.9960918069515419
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925365896973273,0.9944498721038076,0.996363154510288
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9927277770464298,0.9947126845450667,0.9966975920437036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9930555874282784,0.9950739768709864,0.9970923663136945
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9934080487083373,0.9953422658515976,0.9972764829948578
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9937818446466684,0.995641834068649,0.9975018234906297
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9939849530623592,0.9957760798727919,0.9975672066832246
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9942241968838305,0.9960034610269085,0.9977827251699866
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9945713448069381,0.9962974562757859,0.9980235677446337
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9948728864031868,0.9965859024912836,0.9982989185793805
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951083104840319,0.9967496914268846,0.9983910723697373
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9953210715108686,0.9969705646014347,0.9986200576920009
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9953952965486719,0.9970347966765457,0.9986742968044195
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9957012133271332,0.9972282997911396,0.9987553862551459
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9958373808370643,0.9972941903137595,0.9987509997904548
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9960509870900919,0.9974504958529605,0.9988500046158292
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9963495483145065,0.9976682626133824,0.9989869769122582
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9963730288450469,0.99772610127538,0.9990791737057131
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9966355302951783,0.9978530777295053,0.9990706251638323
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968811938032064,0.9979806474950301,0.9990801011868539
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969596380887621,0.9980396699038119,0.9991197017188617
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9971425528207911,0.9981343534580699,0.9991261540953487
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9972972586755442,0.9982532746347532,0.9992092905939622
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974549386090485,0.9983458471767062,0.9992367557443638
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975947858511303,0.9984359318192586,0.999277077787387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977584949254649,0.9985522154628722,0.9993459360002795
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978400925718889,0.9986114941571715,0.9993828957424542
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979730813999984,0.998749924036705,0.9995267666734117
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980454363113874,0.9988023984723375,0.9995593606332877
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980985221682488,0.9988324243293143,0.9995663264903798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981059360979828,0.9988580162349798,0.9996100963719768
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981059360979828,0.9988580162349798,0.9996100963719768
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981246271568945,0.9988852335813052,0.9996458400057159
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981246271568945,0.9988852335813052,0.9996458400057159
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982021200718162,0.9989161156581275,0.9996301112444389
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983473822734771,0.9989770741261166,0.9996067659787561
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.99860207594769,0.9990957678271025,0.999589459706515
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998709968395502,0.9992016485376205,0.999693328679739
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998770961913304,0.9992305252265832,0.9996900885398624
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987820444762447,0.9992550352045356,0.9997280259328265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987820444762447,0.9992550352045356,0.9997280259328265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987820444762447,0.9992550352045356,0.9997280259328265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987820444762447,0.9992550352045356,0.9997280259328265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987820444762447,0.9992550352045356,0.9997280259328265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988375723340585,0.9992834318220127,0.999729291309967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988375723340585,0.9992834318220127,0.999729291309967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989079367775099,0.9993123085109754,0.9997166802444409
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989079367775099,0.9993123085109754,0.9997166802444409
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989079367775099,0.9993123085109754,0.9997166802444409
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989728271372293,0.9993407051284524,0.9997085831196755
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989728271372293,0.9993407051284524,0.9997085831196755
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990309736318946,0.9993685544013463,0.999706135170798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991504419273218,0.9994236210205655,0.9996968001138091
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991504419273218,0.9994236210205655,0.9996968001138091
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991504419273218,0.9994236210205655,0.9996968001138091
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991585659916337,0.9994467665525153,0.9997349671133969
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9992211821561675,0.9994739838988407,0.9997267856415138
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9992747048466246,0.9995004605055413,0.999726216164458
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9992916997223845,0.9995449579875968,0.9997982162528091
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993536311524863,0.9995714345942975,0.9997892380361088
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999361066368512,0.9995927865444033,0.9998245067202947
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993621402480949,0.9996116391851592,0.9998611381222234
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993621402480949,0.9996116391851592,0.9998611381222234
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993577691619652,0.9996353767794977,0.9999129843970301
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993577691619652,0.9996353767794977,0.9999129843970301
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993577691619652,0.9996353767794977,0.9999129843970301
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993643749874961,0.9996542294202537,0.9999440838530114
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994172101572453,0.9996798213259194,0.9999424324945935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994760581174839,0.9997054132315849,0.999934768345686
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994760581174839,0.9997054132315849,0.999934768345686
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995253588689593,0.9997299232095376,0.9999344875501158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995253588689593,0.9997299232095376,0.9999344875501158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995253588689593,0.9997299232095376,0.9999344875501158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995253588689593,0.9997299232095376,0.9999344875501158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995663427022654,0.9997681299401575,0.9999699171780496
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996444402553095,0.9998114925588663,0.999978544862423
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996444402553095,0.9998114925588663,0.999978544862423
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996444402553095,0.9998114925588663,0.999978544862423
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997402303023849,0.9998559900409216,0.9999717497794584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997402303023849,0.9998559900409216,0.9999717497794584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997402303023849,0.9998559900409216,0.9999717497794584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997402303023849,0.9998559900409216,0.9999717497794584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997402303023849,0.9998559900409216,0.9999717497794584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997402303023849,0.9998559900409216,0.9999717497794584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997402303023849,0.9998559900409216,0.9999717497794584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997402303023849,0.9998559900409216,0.9999717497794584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997402303023849,0.9998559900409216,0.9999717497794584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997402303023849,0.9998559900409216,0.9999717497794584
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997907129524827,0.9998773419910274,0.9999639710295721
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998655880053301,0.9999150472725393,0.9999645065397486
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998649509758647,0.9999160599822948,0.999967168988725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998649509758647,0.9999160599822948,0.999967168988725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998649509758647,0.9999160599822948,0.999967168988725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998649509758647,0.9999160599822948,0.999967168988725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998649509758647,0.9999160599822948,0.999967168988725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998649509758647,0.9999160599822948,0.999967168988725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998829519848451,0.9999311211809649,0.9999792903770848
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998829519848451,0.9999311211809649,0.9999792903770848
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999885245166302,0.9999397975766332,0.9999943499869645
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999885245166302,0.9999397975766332,0.9999943499869645
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998894731264815,0.9999484739723015,1.0000074748181216
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999171229124276,0.9999655605904824,1.000013998268537
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554


==> fig/tradeoff_SecAgg_EMNIST_n-70_alpha-1.csv <==
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998691911654503,0.99995639705515,1.0000436029448498,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998691911654503,0.99995639705515,1.0000436029448498,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998691911654503,0.99995639705515,1.0000436029448498,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337688,0.9999553843453945,1.0000421060570204,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337688,0.9999553843453945,1.0000421060570204,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337688,0.9999553843453945,1.0000421060570204,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337688,0.9999553843453945,1.0000421060570204,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337688,0.9999553843453945,1.0000421060570204,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337688,0.9999553843453945,1.0000421060570204,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996616538733426,0.9998863768853866,1.0001110998974305,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996616538733426,0.9998863768853866,1.0001110998974305,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996616538733426,0.9998863768853866,1.0001110998974305,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991684336424895,0.9997219684473613,1.000275503252233,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991684336424895,0.9997219684473613,1.000275503252233,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991684336424895,0.9997219684473613,1.000275503252233,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991684336424895,0.9997219684473613,1.000275503252233,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990805273144818,0.9996926662271622,1.0003048051398427,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990805273144818,0.9996926662271622,1.0003048051398427,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990805273144818,0.9996926662271622,1.0003048051398427,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990805273144818,0.9996926662271622,1.0003048051398427,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990805273144818,0.9996926662271622,1.0003048051398427,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990805273144818,0.9996926662271622,1.0003048051398427,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990805273144818,0.9996926662271622,1.0003048051398427,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990805273144818,0.9996926662271622,1.0003048051398427,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990805273144818,0.9996926662271622,1.0003048051398427,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.998896824241235,0.9996242811626124,1.0003517380839897,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.998896824241235,0.9996242811626124,1.0003517380839897,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9986213513962047,0.999532440617801,1.0004435298393974,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9985279962962195,0.999501318132274,1.0004746399683286,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984339720517442,0.999469973069339,1.0005059740869338,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984339720517442,0.999469973069339,1.0005059740869338,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983393260662478,0.9994384211555758,1.000537516244904,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983393260662478,0.9994384211555758,1.000537516244904,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983393260662478,0.9994384211555758,1.000537516244904,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9982441003808581,0.9994066763448757,1.0005692523088932,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9979553011473656,0.99931040276211,1.0006655043768544,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978580953203667,0.9992779988434259,1.000697902366485,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977604633482476,0.999245453041345,1.0007304427344426,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.997366098803304,0.9991139922494199,1.0008618856955358,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.997366098803304,0.9991139922494199,1.0008618856955358,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972666399087231,0.999080838057606,1.0008950362064888,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.99686578296587,0.9989472149240328,1.0010286468821956,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.99686578296587,0.9989472149240328,1.0010286468821956,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.99686578296587,0.9989472149240328,1.0010286468821956,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.99686578296587,0.9989472149240328,1.0010286468821956,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.996764875381586,0.9989135781800101,1.0010622809784342,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.996764875381586,0.9989135781800101,1.0010622809784342,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965623036691279,0.9988460526610214,1.001129801652915,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965623036691279,0.9988460526610214,1.001129801652915,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962487688960281,0.9987291187506578,1.0012094686052877,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962487688960281,0.9987291187506578,1.0012094686052877,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962487688960281,0.9987291187506578,1.0012094686052877,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960439729643932,0.9986608453851146,1.0012777178058359,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960439729643932,0.9986608453851146,1.0012777178058359,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956320430564215,0.9985235215179318,1.001414999979442,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9954250042943017,0.9984545025636138,1.001484000832926,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9952173053429964,0.9983852640553245,1.0015532227676527,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9950089830477123,0.9983158182139082,1.001622653380104,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9948000709204634,0.9982461761583993,1.0016922813963351,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946954033327075,0.9982112847572839,1.0017271661818605,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9944856629900768,0.9981413671441951,1.0017970712983133,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9941700888164705,0.9980361700533125,1.0019022512901545,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9939490674672412,0.9979469839547978,1.0019449004423544,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9937376382146482,0.9978764974126093,1.0020153566105705,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9933134756077711,0.9977350915120227,1.0021567074162743,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9927564476648769,0.9975130857098901,1.0022697237549032,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.992542876247754,0.99744186557568,1.0023408549036061,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9923289494025525,0.9973705285964611,1.0024121077903698,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9921146803997275,0.9972990790664827,1.002483477733238,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.991792662379581,0.9971917024980875,1.002590742616594,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9914560342811847,0.997059584363992,1.0026631344467993,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9913483315443237,0.9970236655416496,1.0026989995389755,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9909019716868115,0.996854161869696,1.0028063520525805,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9901443422876196,0.9966014616879196,1.0030585810882195,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9899273031729591,0.9965290747576592,1.0031308463423594,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.989492508722248,0.9963840671495252,1.0032756255768025,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9892593785398737,0.9962849741903813,1.003310569840889,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9887141757445725,0.9961031211148803,1.003492066485188,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9880582210552035,0.9958843412430545,1.0037104614309054,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9878232718689257,0.9957840697023188,1.003744867535712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9876040821885826,0.99571095429908,1.0038178264095772,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9869454226347547,0.995491255071364,1.0040370875079734,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9862852154019708,0.9952710539416192,1.0042568924812676,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9855131537060753,0.9950135611489623,1.0045139685918494,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9847392684678864,0.9947554745147675,1.0047716805616487,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9842962789821307,0.9946077454915105,1.0049192120008903,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9829637102515221,0.9941625277990864,1.0053613453466508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9824073828051743,0.9939770196251689,1.0055466564451636,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9820732428885693,0.9938656021844183,1.0056579614802674,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.981404220676968,0.9936425238613719,1.0058808270457757,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.980957675523587,0.9934936309505321,1.0060295863774773,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.980510721957647,0.9933446039306963,1.0061784859037457,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9798395535835752,0.9931208209053117,1.0064020882270484,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9795036482315452,0.9930088238079158,1.0065139993842864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9788157499631126,0.99275677684995,1.0066978037367873,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9779180101028362,0.9924574413433227,1.0069968725838092,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.977356236974889,0.9922701316421556,1.0071840263094223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9763437813742188,0.9919325590499554,1.0075213367256919,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9756679471679963,0.9917072267401696,1.007746506312343,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9747658115304111,0.9914064470358908,1.0080470825413703,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9740728140852244,0.9911522232368701,1.0082316323885159,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9731688067873863,0.9908508108451597,1.0085328149029331,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9718108744619686,0.9903980609759166,1.0089852474898648,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9699969418578918,0.9897932905932194,1.009589639328547,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9688614127374238,0.9894147094550128,1.0099680061726017,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9682773500980352,0.9891963779758566,1.010115405853678,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9671399148920314,0.9888171528693798,1.010494390846728,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9656594185311662,0.988323557928765,1.0109876973263638,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9645192360768398,0.9879434285837639,1.0113676210906881,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9626767016462807,0.9873051653960842,1.0119336291458876,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.960831299464984,0.9866656456134146,1.0124999917618454,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9594578190231685,0.9862077254599659,1.0129576318967632,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9584268232319603,0.9858639942258506,1.0133011652197408,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9569363225149826,0.9853670709210466,1.0137978193271104,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9555386093322762,0.9848692443377353,1.0141998793431943,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9545049987541223,0.984524643036093,1.0145442873180637,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9531258430021352,0.9840648429375841,1.015003842873033,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9509399232687392,0.9833360833088485,1.0157322433489577,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9500933781119812,0.9829913526337215,1.0158893271554617,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9488092187907352,0.9825379791934828,1.0162667395962306,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9471952300179315,0.9819998667707693,1.016804503523607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.944887283577878,0.9812303971322681,1.0175735106866584,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9423114365255829,0.9803205604460267,1.0183296843664704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9410222051322154,0.9798649667689393,1.0187077284056634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9395182582649447,0.9793635312137535,1.0192088041625624,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.937995853988192,0.9788300404823241,1.0196642269764564,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9361248131630958,0.9781801697053505,1.020235526247605,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9339222305918627,0.9774457902350694,1.020969349878276,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9319322300409618,0.9767561154282243,1.0215800008154867,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9291277062585649,0.9757947369905168,1.0224617677224688,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.927348632243816,0.9751486405326386,1.0229486488214612,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.925684377493598,0.9745404518435343,1.0233965261934708,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.923923456599423,0.9737647215272197,1.0236059864550164,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9210630053741297,0.9727132552749783,1.0243635051758269,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9188873807816499,0.9718781880595767,1.0248689953375036,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9165371110287475,0.9710667603372041,1.0255964096456607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9146764225292059,0.9702903336283031,1.0259042447274003,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.912165120093078,0.9693695232951569,1.0265739264972358,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9100545571812625,0.9684988195430944,1.0269430819049263,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9079621045092725,0.9676613769942591,1.0273606494792458,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9042028522297618,0.9660799880102836,1.0279571237908054,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9026863509154623,0.9654339071483552,1.028181463381248,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9002568683447371,0.9645106346003371,1.0287644008559371,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8972300116847655,0.9633667957006613,1.029503579716557,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8946075908563751,0.9622946385774631,1.0299816862985511,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8925164010820619,0.9613439541349624,1.030171507187863,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8903424856157862,0.9602821614584995,1.0302218373012129,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8879026678750478,0.9592213117553555,1.0305399556356631,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8846418794741007,0.9576582745936447,1.0306746697131888,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.880943573124062,0.9562247424926043,1.0315059118611465,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.877090239469894,0.9545794156260718,1.0320685917822496,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8734163205394011,0.9529624770380245,1.032508633536648,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8703485326068462,0.9516863735669423,1.0330242145270383,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8665068004591097,0.9498786321575003,1.033250463855891,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8630156685611677,0.9484068728638624,1.0337980771665571,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8600285383276166,0.946944161304622,1.0338597842816275,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8565460623081342,0.9452107464624324,1.0338754306167306,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8525440804660779,0.9432794784713963,1.0340148764767148,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.849606919387421,0.941896615277658,1.034186311167895,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8456817039865615,0.940074637257433,1.0344675705283046,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8419024045215439,0.9382533823651757,1.0346043602088077,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8376442190326115,0.9362724960720714,1.0349007731115312,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8329080048750012,0.934282022328096,1.0356560397811907,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8282002036505985,0.9319521641977273,1.0357041247448562,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8229628351380307,0.9294231744121173,1.035883513686204,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8184722742400787,0.9272047608772166,1.0359372475143545,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8137419275592425,0.924980868794267,1.0362198100292916,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.808602615680005,0.9222670023203472,1.0359313889606894,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8035633615622941,0.9198260994112036,1.0360888372601131,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7980827465487578,0.9170162747865097,1.0359498030242618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7932751583398335,0.9144499777174666,1.0356247970950996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7878315653305589,0.9116356439098071,1.0354397224890552,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.783675768288638,0.90933146286763,1.034987157446622,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7779192824570412,0.9063942513630296,1.0348692202690182,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7707348341703222,0.9028632518838169,1.0349916695973116,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.765437350485396,0.9001182537244459,1.0347991569634958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7590552747724442,0.8970517869965695,1.0350482992206949,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7538484855066288,0.8941592645319894,1.03447004355735,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7471199002205926,0.890661918819508,1.0342039374184233,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.740007000725348,0.8871961493076187,1.0343852978898893,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7332009775085453,0.883731450620125,1.0342619237317048,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7261133085888096,0.8800854498857023,1.0340575911825949,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7193063836035883,0.8766547137246864,1.0340030438457846,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7128098956014781,0.8733797383072025,1.0339495810129269,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7044774144153777,0.8693646759654321,1.0342519375154866,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6967483596846549,0.8657242984372605,1.0347002371898661,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6897485211794064,0.8622667696115334,1.0347850180436602,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6812838720289862,0.8581869169516686,1.035089961874351,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.673079813456426,0.8542066275051876,1.0353334415539492,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6647151221842645,0.8501373354596231,1.0355595487349818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6568156587193714,0.8463029219229219,1.0357901851264724,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6476170261817554,0.8418423206146995,1.0360676150476436,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6398896312935616,0.8381777302416328,1.036465829189704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6310729036186101,0.8340482116617757,1.037023519704941,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6225894434091088,0.8300754008949923,1.0375613583808758,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6142287863003867,0.8260395007729194,1.037850215245452,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6047760759855072,0.8215895826522385,1.0384030893189697,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5955448426948939,0.817226489170249,1.038908135645604,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5865863629837189,0.8130531870227774,1.039520011061836,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5773929192728925,0.8085693737418553,1.039745828210818,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5671118073209287,0.8036148994784243,1.04011799163592,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.558669051445312,0.7993916395578313,1.0401142276703508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5505576666260996,0.7953008000984394,1.0400439335707792,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5394721220048377,0.7899404742818452,1.0404088265588527,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5315648159310102,0.7859071461205721,1.040249476310134,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.522486338021962,0.7814580716685389,1.0404298053151158,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5128301903254646,0.7767373556812547,1.0406445210370447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5027353660528127,0.7715828679329201,1.0404303698130275,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4928729510484746,0.766671846456384,1.0404707418642933,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4844368090212954,0.7623145530036093,1.0401922969859232,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.47524665404957184,0.7576674959276272,1.0400883378056824,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.46573460907972164,0.752931599201947,1.0401285893241723,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.45615774594975617,0.7478318141615269,1.0395058823732977,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.44655415886647104,0.74253528978854,1.038516420710609,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.43765286064078374,0.7376972549641441,1.0377416492875045,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4287603676497396,0.733074315259844,1.0373882628699485,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.41902711843027046,0.7275655492125905,1.0361039799949106,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4112458363980326,0.7231153836905202,1.0349849309830077,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4029964129478939,0.7181557106260426,1.033315008304191,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.39409099948668597,0.7128449091164929,1.0315988187462999,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.38424473023281525,0.7067779058312958,1.0293110814297766,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.376664263671352,0.701705297963477,1.026746332255602,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3672378654758485,0.6953317488410263,1.023425632206204,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.35769268801150733,0.6892358626693253,1.0207790373271433,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3482148714349209,0.6829206113162896,1.0176263511976582,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3395435617614694,0.677223475135866,1.0149033885102625,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3307899747688971,0.6711962337856614,1.0116024928024256,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.32291697993357765,0.6651970094273443,1.007477038921111,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.31448513075208206,0.6590002477431103,1.0035153647341386,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.30555181299833867,0.6523357619566753,0.999119710915012,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2955635270387085,0.6453360233501734,0.9951085196616383,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.28623221775185814,0.638241179742688,0.9902501417335179,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.27607960342636695,0.6312429178322136,0.9864062322380603,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.26725699731268676,0.6245636891256644,0.981870380938642,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2601822492436135,0.6185934186486822,0.977004588053751,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.251371228703485,0.6115676506403248,0.9717640725771646,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24252930898603092,0.6039631444948774,0.9653969800037239,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.23397493191668867,0.5971663508673805,0.9603577698180723,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2255377709634877,0.5901255335004303,0.9547132960373729,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.21847810425525882,0.5834717988734945,0.9484654934917303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.20924150865417496,0.5760096585032553,0.9427778083523355,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2005624837302208,0.5690590881332899,0.937555692536359,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1913094107793455,0.5615587353740905,0.9318080599688355,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1818201937501382,0.5536960023667186,0.9255718109832989,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1739012018599821,0.5468540168587569,0.9198068318575316,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.16495073468415378,0.539267364512343,0.9135839943405323,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.15712314434091945,0.5325344075975967,0.907945670854274,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.14837287053600529,0.5248834020340231,0.9013939335320409,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1402543556648042,0.5174943587828024,0.8947343619008006,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.13123293463378238,0.5096264597030796,0.8880199847723769,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.12322858223690125,0.5025882867100446,0.881947991183188,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.11452630485240811,0.4948666153175555,0.8752069257827029,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.10639820534886385,0.4869040696952881,0.8674099340417123,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.09744973601060697,0.47847504839678223,0.8595003607829574,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.09052424599063902,0.47134321221293674,0.8521621784352345,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0839550521417507,0.4645663895290479,0.8451777269163451,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.07570547638245939,0.4568560220878398,0.8380065677932202,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.06895636488146728,0.4491695814584835,0.8293827980354997,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0619909107347707,0.44156630454202633,0.821141698349282,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.05576288549316305,0.4337852967774589,0.8118077080617547,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.050052160121631106,0.4267187705718314,0.8033853810220317,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.04551422178708098,0.4197094209147747,0.7939046200424684,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.039065836546129384,0.4111512041481962,0.7832365717502631,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0345102101481321,0.40432315723818385,0.7741361043282355,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.028838320042671783,0.3961996331342246,0.7635609462257775,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.023267533068614732,0.389078875547667,0.7548902180267193,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.018975487605751074,0.3820986721720218,0.7452218567382926,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.014605328823494967,0.37413188973960987,0.7336584506557248,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.010961554462663226,0.3665545205307114,0.7221474865987596,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.007255354444551221,0.35960786409319384,0.7119603737418365,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.005147810295881461,0.352315070655022,0.6994823310141625,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.003417166875742894,0.3441862807973995,0.6849553947190561,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0010432191019731363,0.3372012987746544,0.6733593784473356,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.001255632412026586,0.32967376025657924,0.660603152925185,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0029868329862547394,0.32179106133429014,0.6465689556548351,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00556145072131109,0.3127062104741368,0.6309738716695847,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.007108316249400837,0.3047313154837063,0.6165709472168135,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.007909393230436879,0.2966527855515543,0.6012149643335454,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00888346771586429,0.28958934497614097,0.5880621576681462,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.008962499439158111,0.2811999167022024,0.5713623328435629,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00881879686499254,0.2729678952685589,0.5547545874021104,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00910778514160232,0.26321654517444976,0.5355408754905018,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.009948503658428864,0.2553301199950737,0.5206087436485762,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.009660422871067942,0.24787404594709211,0.5054085147652522,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.009179071253189147,0.23937044206191546,0.48791995537702004,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.009469160027988033,0.2311056401217401,0.4716804402714682,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.009092482233720833,0.22214442051964395,0.45338132327300873,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00924086292616319,0.21334218539390762,0.4359252337139784,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0088146910894836,0.20472841450651416,0.4182715201025119,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.008496420862588366,0.19609801070629676,0.40069244227518186,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.008398774389516195,0.1891011869139922,0.3866011482175006,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.007770700468488989,0.18123340557049988,0.37023751160948876,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.007595221185068002,0.17376766605724686,0.3551305532995617,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0072163222173842745,0.1656625793419959,0.3385414809013761,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.007090498570769516,0.15819554303131683,0.32348158463340315,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.006755185416345094,0.15057117535484205,0.3078975361260292,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.006417366439823435,0.14306842334441486,0.29255421312865315,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.006479484083662057,0.1361358133250397,0.2787511107337415,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.006040974630230345,0.12955227977223832,0.265145534174707,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.005984317748937568,0.1229421510033388,0.25186861975561514,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.005995490350707913,0.11718625805716684,0.24036800646504158,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.005945229981078659,0.11171380404503187,0.2293728380711424,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.005426073450857785,0.10558959106875394,0.21660525558836569,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.005511859370503774,0.10008659307635978,0.20568504552322334,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.005003503921925681,0.0942344288078189,0.19347236153756348,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.004864859725946399,0.08828169154403602,0.18142824281401843,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.004251848980805759,0.08283029442299297,0.16991243782679172,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0043581181726056045,0.0775910266263095,0.1595401714252246,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.003920348193205456,0.07297886974306964,0.14987808767934474,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0035798861737894316,0.0689330761142174,0.14144603840222422,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0036467505562707697,0.06449833708954864,0.13264342473536805,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.003672081276669008,0.060397421808590736,0.12446692489385047,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0033776322927449864,0.057236652556313536,0.11785093740537206,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.003733831472781328,0.053902609687405664,0.11153905084759266,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.003151771895820922,0.05037173308891877,0.10389523807365847,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.003205892935166696,0.047060822230045526,0.09732753739525775,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.003233672328650544,0.04319540712159314,0.08962448657183683,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0028612792833055192,0.04056056122300762,0.08398240172932075,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.002322762778453648,0.037796866219282556,0.07791649521701877,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0022464540217089074,0.035599517269009964,0.07344548855972884,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0019027173588593155,0.03302026642867502,0.06794325021620935,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.001755928182036251,0.030475670350426566,0.06270726888288938,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0014122081188082912,0.028224301667946955,0.057860811454702205,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0014121810380163004,0.0267230053700644,0.054858191778145105,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0016767944123213356,0.024950425277357118,0.05157764496703557,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.001651707797958018,0.022885368956899143,0.0474224457117563,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0015847975162362159,0.0215106739451681,0.044606145406572414,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
-0.0015825182791992555,0.020086407795770502,0.04175533387074026,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
-0.0011313501133657228,0.01858411900796947,0.03829958812930466,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
-0.0012285779041911922,0.017755287445806067,0.03673915279580332,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
-0.0010970739406024853,0.01645065398419085,0.03399838190898419,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
-0.0009911574661060248,0.015174189237912809,0.031339535941931645,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
-0.0009219735474987056,0.013898310455655972,0.02871859445881065,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
-0.0008949499207348052,0.013271361159334517,0.02743767223940384,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
-0.0006818102551106667,0.012480317696028616,0.0256424456471679,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
-0.0005077711594693012,0.011682249914201586,0.023872270987872472,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
-0.0002774881253753414,0.01111135664632383,0.022500201418023003,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.00013432697777326572,0.010137848628253522,0.020141370278733778,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.00046975320401783545,0.009341415595806837,0.01821307798759584,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0006957490320061831,0.008900133586869122,0.017104518141732063,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009610205016565426,0.00809432324960693,0.015227625997557316,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009782159910060838,0.007582391297185842,0.0141865666033656,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0007690394601381836,0.00701749931898267,0.013265959177827157,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009249979120066745,0.006656783291275764,0.012388568670544855,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.001178166572817746,0.006251543355241111,0.011324920137664476,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0012795421991579547,0.0057921310140260415,0.010304719828894127,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0013390767478634064,0.005374133813731828,0.00940919087960025,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0012283216998927862,0.005134498603597183,0.00904067550730158,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0013866738032564398,0.004856802742479568,0.008326931681702695,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0015048815321071552,0.004718804674022229,0.007932727815937303,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0012776798905159785,0.004264585338863909,0.0072514907872118384,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0012043126790326334,0.004060194904685474,0.0069160771303383144,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0011186915129532066,0.0037534531428708657,0.006388214772788525,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010621630656760875,0.0034993870042595307,0.005936610942842974,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.001140311717324443,0.0032018790897217916,0.00526344646211914,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.000997591118042879,0.0029288981912615718,0.004860205264480264,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010401984580793067,0.0027802808968245426,0.004520363335569778,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010560146637918595,0.002679815999184855,0.004303617334577851,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010560146637918595,0.002679815999184855,0.004303617334577851,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009275992779384701,0.002554915423185646,0.0041822315684328214,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009494771460364271,0.0025049638147932847,0.004060450483550143,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009494771460364271,0.0025049638147932847,0.004060450483550143,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009651537593507477,0.0024030647101571977,0.0038409756609636475,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009559917867014653,0.0023509073125071705,0.003745822838312876,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.000947915966090466,0.0021938634566423905,0.003439810947194315,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009770214032496377,0.0021427494874853336,0.0033084775717210297,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.001002655855195151,0.0020911485156054122,0.0031796411760156734,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009585937381196043,0.001980071926050348,0.0030015501139810915,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009722795499987782,0.001872801771749591,0.0027733239935004038,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009722795499987782,0.001872801771749591,0.0027733239935004038,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010021251441353941,0.0017647738813077463,0.0025274226184800984,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010021251441353941,0.0017647738813077463,0.0025274226184800984,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010020659056191035,0.0017091857373668037,0.002416305569114504,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010067898200732265,0.0015965833877809893,0.002186376955488752,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010067898200732265,0.0015965833877809893,0.002186376955488752,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009999480786201213,0.001480649990231081,0.0019613519018420408,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009999480786201213,0.001480649990231081,0.0019613519018420408,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009999480786201213,0.001480649990231081,0.0019613519018420408,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009995723201774755,0.0014217307983260437,0.001843889276474612,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009693825679819993,0.0013600786368202142,0.0017507747056584291,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009693825679819993,0.0013600786368202142,0.0017507747056584291,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0009693825679819993,0.0013600786368202142,0.0017507747056584291,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0009693825679819993,0.0013600786368202142,0.0017507747056584291,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.000952786376798785,0.0012984264753143847,0.0016440665738299844,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.000952786376798785,0.0012984264753143847,0.0016440665738299844,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0008893254360093793,0.0012323537922077992,0.0015753821484062191,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0008893254360093793,0.0012323537922077992,0.0015753821484062191,0.0007199470533120855,0.0010910179932560402,0.001462088933199995
0.0008893254360093793,0.0012323537922077992,0.0015753821484062191,0.0007199470533120855,0.0010910179932560402,0.001462088933199995
0.0008389607313293735,0.0011662811091012137,0.0014936014868730538,0.0007199470533120855,0.0010910179932560402,0.001462088933199995
0.0008389607313293735,0.0011662811091012137,0.0014936014868730538,0.0007199470533120855,0.0010910179932560402,0.001462088933199995
0.0007199470533120853,0.00109101799325604,0.0014620889331999948,0.0007199470533120855,0.0010910179932560402,0.001462088933199995
0.0007199470533120853,0.00109101799325604,0.0014620889331999948,0.0007199470533120855,0.0010910179932560402,0.001462088933199995
0.0007199470533120853,0.00109101799325604,0.0014620889331999948,0.0007199470533120855,0.0010910179932560402,0.001462088933199995
0.0007199470533120853,0.00109101799325604,0.0014620889331999948,0.0007199470533120855,0.0010910179932560402,0.001462088933199995
0.0007199470533120853,0.00109101799325604,0.0014620889331999948,0.0007199470533120855,0.0010910179932560402,0.001462088933199995
0.0007199470533120853,0.00109101799325604,0.0014620889331999948,0.0006708538395109166,0.0011499371851610774,0.0016290205308112382
0.0007199470533120853,0.00109101799325604,0.0014620889331999948,0.0006708538395109166,0.0011499371851610774,0.0016290205308112382
0.0007199470533120853,0.00109101799325604,0.0014620889331999948,0.0006708538395109166,0.0011499371851610774,0.0016290205308112382
0.0007622685433638129,0.0010293658317502108,0.0012964631201366086,0.0006708538395109166,0.0011499371851610774,0.0016290205308112382
0.0007622685433638129,0.0010293658317502108,0.0012964631201366086,0.0006708538395109166,0.0011499371851610774,0.0016290205308112382
0.0007622685433638129,0.0010293658317502108,0.0012964631201366086,0.0006708538395109166,0.0011499371851610774,0.0016290205308112382
0.0007622685433638129,0.0010293658317502108,0.0012964631201366086,0.0006708538395109166,0.0011499371851610774,0.0016290205308112382
0.0007622685433638129,0.0010293658317502108,0.0012964631201366086,0.0006708538395109166,0.0011499371851610774,0.0016290205308112382
0.0007622685433638129,0.0010293658317502108,0.0012964631201366086,0.0006197389168573319,0.0012069513908059487,0.0017941638647545656
0.0007622685433638129,0.0010293658317502108,0.0012964631201366086,0.0005680831432305032,0.0012625395347468913,0.001956995926263279
0.0007622685433638129,0.0010293658317502108,0.0012964631201366086,0.0005680831432305032,0.0012625395347468913,0.001956995926263279
0.0007622685433638129,0.0010293658317502108,0.0012964631201366086,0.0005680831432305032,0.0012625395347468913,0.001956995926263279
0.0007622685433638129,0.0010293658317502108,0.0012964631201366086,0.000685195436674355,0.001337802650592065,0.001990409864509775
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.000685195436674355,0.001337802650592065,0.001990409864509775
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.000685195436674355,0.001337802650592065,0.001990409864509775
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.000685195436674355,0.001337802650592065,0.001990409864509775
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.000685195436674355,0.001337802650592065,0.001990409864509775
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.000685195436674355,0.001337802650592065,0.001990409864509775
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.000685195436674355,0.001337802650592065,0.001990409864509775
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.000685195436674355,0.001337802650592065,0.001990409864509775
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0006330883291432087,0.0013922712589826702,0.0021514541888221317
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0006330883291432087,0.0013922712589826702,0.0021514541888221317
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0006330883291432087,0.0013922712589826702,0.0021514541888221317
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0006627615308554002,0.0015119032241404954,0.002361044917425591
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0006627615308554002,0.0015119032241404954,0.002361044917425591
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0006627615308554002,0.0015119032241404954,0.002361044917425591
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0006627615308554002,0.0015119032241404954,0.002361044917425591
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0005637653092523895,0.001616862167700674,0.0026699590261489584
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0005637653092523895,0.001616862167700674,0.0026699590261489584
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0006283120456891957,0.0016785143292065035,0.0027287166127238113
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0005813702549548152,0.0017301153010864246,0.0028788603472180343
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0004867142371801664,0.0018319122981468705,0.0031771103591135743
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0004867142371801664,0.0018319122981468705,0.0031771103591135743
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0005818818054193105,0.001897984981253456,0.0032140881570876015
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0005347191408507678,0.001948283114009622,0.003361847087168476
0.0007789369183709708,0.0009632931486436251,0.0011476493789162796,0.0005968932690384302,0.002007202305914659,0.003417511342790888
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.0005968932690384302,0.002007202305914659,0.003417511342790888
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.0005968932690384302,0.002007202305914659,0.003417511342790888
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.0006477008437313838,0.00206421651155953,0.003480732179387677
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.0006477008437313838,0.00206421651155953,0.003480732179387677
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.0007441678271112022,0.002227832545942318,0.0037114972647734343
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.000854630509622408,0.0022939052290489037,0.0037331799484753994
0.0007036738025257974,0.0008880300327984517,0.001072386263071106,0.000854630509622408,0.0022939052290489037,0.0037331799484753994
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0008725663030722179,0.002346706774959055,0.003820847246845892
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0009375051865778345,0.0026117063745412293,0.004285907562504624
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000945708726798288,0.002662820343698286,0.004379931960598284
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0008783416842944795,0.0028607885666179465,0.004843235448941413
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0008615918819281621,0.00295970876904929,0.0050578256561704185
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0008498891295637091,0.0031077118161737575,0.005365534502783806
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000840347748915597,0.0033036190808652067,0.005766890412814816
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0008197064309702928,0.003400253065037833,0.005980799699105373
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007990512263312496,0.0034965116885216667,0.006193972150712084
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007533114769131483,0.0036396464959730277,0.006525981515032907
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007333126821366821,0.003735100411154369,0.006736888140172056
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007035126840772236,0.003925515640420978,0.007147518596764732
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000632753621674963,0.004208114656229459,0.007783475690783954
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0005583039437303651,0.0043943245554916,0.008230345167252833
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006269108245102305,0.004736436538688187,0.008845962252866144
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0005694353887186424,0.004874663155558066,0.00917989092239749
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0006559678317462295,0.00518078911699615,0.00970561040224607
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000680843804846989,0.005561442049209256,0.010442040293571524
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000566371716730376,0.005788265824162832,0.011010159931595287
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0005602411423656821,0.006025820319783298,0.011491399497200915
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0003611460253041907,0.006340058323248523,0.012318970621192856
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0004282964900439931,0.006781855725294753,0.013135414960545513
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0004573791378017127,0.00702038313772192,0.013583387137642126
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0005017402190487345,0.0075880602102122,0.014674380201375665
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00041787996949714263,0.007954388882787232,0.015490897796077322
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.000592855662432978,0.008380685858594614,0.01616851605475625
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00041439875917126216,0.008925198571996524,0.017435998384821787
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00015596862633077656,0.009648083340461999,0.019140198054593223
0.000737503801108105,0.000737503801108105,0.000737503801108105,9.63966090523384e-06,0.010185702254683767,0.020361764848462298
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0002571068697479785,0.01089181698076699,0.02204074083128196
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.3255612947297296e-05,0.011637440315722988,0.02326162501849868
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00025955504284743205,0.012369679592343138,0.024479804141838844
0.000737503801108105,0.000737503801108105,0.000737503801108105,9.783728528602563e-05,0.013428724129993363,0.0267596109747007
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.00014975909170092568,0.014540858124720854,0.02893195715774078
0.000737503801108105,0.000737503801108105,0.000737503801108105,2.0131363739466987e-05,0.015634231751820604,0.03124833213990174
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0005827939158700689,0.0166728521218674,0.03392849815960487
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0009713687089841945,0.01792496224218643,0.03682129319335706
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0014463089123693193,0.019003976038328374,0.03945426098902607
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0018961676434160017,0.020420568749505902,0.04273730514242781
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0018673424137935699,0.021716688204718358,0.045300718823230286
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0022123686877092742,0.023600062791068785,0.04941249426984684
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0023010347076939525,0.024848827240097925,0.0519986891878898
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.002301166937820405,0.026949963418317645,0.056201093774455695
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0025596673657927033,0.02891021987604949,0.060380107117891685
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.002952069552531085,0.03149048807286546,0.065933045698262
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0034893627736303084,0.033933152485726016,0.07135566774508234
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.004268537343002726,0.03632143435340645,0.07691140604981563
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.004795125945572014,0.038666849369118704,0.08212882468380941
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0047300615185671205,0.04093749265393211,0.08660504682643133
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.004825530005422414,0.04412363486897179,0.09307279974336599
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0049359294678489665,0.046927071280257734,0.09879007202836443
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.004738465372479621,0.049734523054959325,0.10420751148239826
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.005525246287680877,0.05276758618295785,0.11106041865359657
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.005019512885562162,0.05706155140601603,0.11914261569759421
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.005528989036023238,0.061534296482025866,0.12859758200007498
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.006283336354547073,0.06615401298709657,0.1385913623287402
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.006940731306510198,0.06990112059133154,0.14674297248917328
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.007587099114371457,0.07455642802577811,0.15669995516592766
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.007515724784446981,0.07867741952069796,0.1648705638258429
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.007451366552875302,0.08300863239293658,0.17346863133874846
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.008011773207883988,0.08785452235016684,0.18372081790821768
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.00892103671204865,0.09259782805805447,0.19411669282815758
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.00864406665917751,0.09752341487969211,0.20369089641856175
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.008883931048356178,0.10242969739849754,0.21374332584535127
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.009581147047333843,0.10811062796863302,0.2258024029845999
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.009807475703983784,0.1131345907116735,0.23607665712733078
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.010177839878934725,0.11932484438217794,0.2488275286432906
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.010433569867077802,0.1258892821661349,0.26221213419934764
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.011393686444674839,0.13217513551476495,0.27574395747420477
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.012081407498201163,0.13854774801410394,0.289176903526409
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.012071638295469672,0.1451053858867101,0.3022824100688899
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0122410192709336,0.15197680383187356,0.3161946269346807
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.013098592288724148,0.1589747173817709,0.331048027052266
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.013587370020472334,0.16678887900258546,0.34716512802564325
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.014183248989067948,0.17448725592644715,0.3631577608419623
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.01438673053619638,0.18168786866310466,0.3777624678624057
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.015273233298884192,0.18913613774980392,0.39354550879849204
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.015879373345807052,0.197355156315838,0.410589685977483
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.016362686954072864,0.20541463585580608,0.42719195866568505
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.016708140310635916,0.21455959685974563,0.4458273340301272
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.017586824175676558,0.2229528648756116,0.4634925539268998
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.018222101464780344,0.2314664226678728,0.48115494680052595
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.018801081356547816,0.23902154660278355,0.49684417456211494
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.018298373928350542,0.24752798205738918,0.5133543380431289
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.018469251831261968,0.2558002455325783,0.5300697428964185
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.01788857706530267,0.26420197612546953,0.5462925293162417
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.01742330376695167,0.2730442047449887,0.5635117132569291
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.016790971496220608,0.2810367434347878,0.5788644583657963
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.017298592182869332,0.28856921636585675,0.5944370249145828
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.016842960743250424,0.2960105151342728,0.608863991011796
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.01601463412914428,0.30450055988509517,0.6250157538993346
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.015526101018416227,0.311768789748431,0.6390636805152782
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.014640379110023971,0.3192723067997124,0.6531849927094489
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.01321621022130709,0.3263201073184411,0.6658564248581893
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.013282279678347553,0.3325087598585037,0.678299799395355
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.01169333923842003,0.33986560329589344,0.6914245458302068
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0092019536993731,0.34715822024369813,0.7035183941867693
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.006416245322318881,0.35481726259403235,0.7160507705103836
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.004513169590448951,0.3618726698656371,0.7282585093217231
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.002300385412921102,0.3687770169093409,0.7398544192316029
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0003314445904786245,0.3754309307547144,0.7505304169189502
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.003080025483760851,0.38299932535880454,0.7629186252338482
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.006678021741625739,0.38971637920493696,0.7727547366682481
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.01044496216772206,0.39673471015547196,0.7830244581432219
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.015037785999881814,0.4029144756363257,0.7907911652727696
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.021212501651414806,0.4107852058455421,0.8003579100396694
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.026006772072390105,0.4170581688382079,0.8081095656040257
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.030902293939117143,0.42410409197223337,0.8173058900053496
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.036556734095950005,0.4302007580540141,0.8238447820120782
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.04185543993588009,0.43709469818185875,0.8323339564278374
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.04753450428601269,0.44336628238291115,0.8391980604798096
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.054533579037285784,0.45060727417883717,0.8466809693203885
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06099521243243172,0.45695769164550637,0.852920170858581
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06907020001302139,0.4643035606875288,0.8595369213620363
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.07636270143735474,0.47109525638683153,0.8658278113363083
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08425202842968582,0.47809650738024845,0.8719409863308111
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0917650581982854,0.48453521539490385,0.8773053725915223
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09849819864679948,0.49040522904555883,0.8823122594443182
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10725625832524727,0.49735102570472656,0.8874457930842059
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11556338418853729,0.5041864312218347,0.8928094782551321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.12464776747552808,0.5112755914470506,0.8979034154185731
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1331042815594814,0.5183790785893223,0.9036538756191632
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.14210025555432104,0.5251960824117885,0.908291909269256
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.15005338950801383,0.5317374309475096,0.9134214723870053
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.15935998909866306,0.5392027730397121,0.9190455569807612
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.16768762153398226,0.5457912058652142,0.9238947901964463
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.17681107977781318,0.5527089931544574,0.9286069065311017
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1857382671388919,0.5601816163098339,0.9346249654807759
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1955672304527607,0.5674951069271127,0.9394229834014647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.20498353457473856,0.5746989548508726,0.9444143751270067
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.21333208870559806,0.5813572383301855,0.9493823879547729
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.22186192059099868,0.5883118730770939,0.9547618255631891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.23069850068289283,0.5951254312415879,0.959552361800283
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2398091081448005,0.6022611613662869,0.9647132145877734
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.24880037836931806,0.6090464535358646,0.9692925287024112
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2572518326094636,0.6152777020501168,0.97330357149077
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.266822622444434,0.622769583430828,0.978716544417222
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.27596563164548793,0.6296468619511314,0.9833280922567749
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2863789301347947,0.6370335938613984,0.9876882575880019
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.29621218809021527,0.6442181952252095,0.9922242023602037
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.30488818304777787,0.6506417685350513,0.9963953540223247
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.313397138233711,0.6568535977246851,1.0003100572156591
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3232350515831336,0.6635919919991886,1.0039489324152435
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3330712126999444,0.6700904438071444,1.0071096749143444
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.342016064817772,0.6761477170756597,1.0102793693335475
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.35151421522554466,0.6822055079848806,1.0128968007442165
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3600516270612819,0.688196379439647,1.016341131818012
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3701092323849869,0.6947079291188085,1.0193066258526302
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.37823834668392364,0.7002494963486509,1.022260646013378
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.38716573072115607,0.7060484097594834,1.0249310887978107
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.39661759870614655,0.711688704387723,1.0267598100692994
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.40449099851749953,0.7167018465698425,1.0289126946221854
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.41430681959037013,0.7225418824501405,1.030776945309911
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.42277187839218344,0.7273521675602648,1.031932456728346
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.43251833220138325,0.7329219070684282,1.0333254819354731
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4413187542096048,0.7379208963312044,1.034523038452804
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4510600048714311,0.7432141030792557,1.0353682012870804
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.45956431838226175,0.7477056655984806,1.0358470128146995
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.46807919910669604,0.7524643734026798,1.0368495476986634
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4760283582573885,0.7570689046440147,1.0381094510306408
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.48662652334215034,0.7625833103785128,1.0385400974148753
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4972653290819918,0.7680929625216094,1.038920595961227
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5059757372757929,0.7726523173543908,1.0393288974329886
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.515290551234902,0.7771334702325604,1.0389763892302188
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5237975702237168,0.7813850180178282,1.0389724658119397
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5345151412988198,0.7868539209223149,1.03919270054581
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5430254043784387,0.7911586948221283,1.039291985265818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5519717721028558,0.7954912370067173,1.0390107019105788
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5607717408850156,0.7999093864321718,1.0390470319793281
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5700531975496227,0.8045050360077178,1.0389568744658129
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5789141917784001,0.8088284917521438,1.0387427917258876
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5874640503403555,0.8131178866424932,1.038771722944631
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5970490314479773,0.8176695459803975,1.0382900605128178
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6065657209579552,0.8223711513395495,1.038176581721144
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6151759485603387,0.8264595239327166,1.0377430993050945
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6243131674132951,0.8309660148723819,1.0376188623314686
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6334219824322906,0.8353991484161026,1.0373763143999146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6419363447269059,0.8396964399153466,1.0374565351037872
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6515989899706194,0.8443454657904059,1.0370919416101925
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6602459685407234,0.8485403735995305,1.0368347786583376
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6675954507448174,0.8523539906279385,1.0371125305110596
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6746256736652891,0.8558724880911575,1.0371193025170258
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6826226920367185,0.8597037956303456,1.0367848992239725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6904400670926876,0.8636029645157783,1.036765861938869
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6976666628973424,0.8672654986867847,1.036864334476227
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7045802990472942,0.8706192984766924,1.0366582979060905
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.710396692878611,0.8736822525912723,1.0369678123039336
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.717283671575226,0.8772879318819523,1.0372921921886786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7242735237355362,0.8809895833686008,1.0377056430016653
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7310615417070101,0.8844098493194341,1.0377581569318581
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7371260501941316,0.887518822116505,1.0379115940388783
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7424885049035674,0.8904492646978351,1.0384100244921028
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7483547676079819,0.8933140298721618,1.0382732921363416
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7539394951411666,0.8963267057838527,1.0387139164265387
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.759499825973847,0.8993446120148967,1.0391893980559463
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7665738909389285,0.9030128058049371,1.0394517206709457
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7730451190921834,0.9062193134296453,1.0393935077671073
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.778403675204622,0.9092263016184852,1.0400489280323484
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7838418610871659,0.9120321882529385,1.040222515418711
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7884056921194277,0.914262353132042,1.0401190141446564
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7934888242820496,0.9168685471885475,1.0402482700950455
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7982880141312758,0.9192879882400625,1.0402879623488492
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8042136717698832,0.9221002273196828,1.0399867828694822
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8082537862549274,0.9240503561369579,1.0398469260189884
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8113900201486482,0.9256455772773151,1.039901134405982
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8166846219770407,0.9281304520707444,1.039576282164448
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.821059426142243,0.9304092897355879,1.0397591533289328
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.825727010390909,0.9326898132377656,1.0396526160846222
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8310421521152702,0.9353518863935122,1.0396616206717542
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8357579943427002,0.937551194231564,1.039344394120428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.840010567756049,0.9396020650299489,1.0391935623038489
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8432057006412301,0.9411107109995338,1.0390157213578375
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8469194242590415,0.9428500476841666,1.0387806711092917
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8506170303735606,0.9443661754445788,1.038115320515597
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8544559532728483,0.946177779081961,1.0378996048910736
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8569634598146726,0.9476501387875566,1.0383368177604404
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.860928469008595,0.9493133076464562,1.0376981462843173
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8641028871363043,0.9506279868193136,1.0371530865023229
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8676115228756758,0.9521668609842354,1.036722199092795
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8702551492238746,0.9532479353728978,1.036240721521921
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8726862451644347,0.9542860649453957,1.0358858847263566
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8753040037132228,0.9554712427278407,1.0356384817424586
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8786403685343915,0.9567835824016793,1.034926796268967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.881385694261443,0.9580394109386449,1.0346931276158466
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8846177201037945,0.9593444151421074,1.0340711101804203
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8872752528272926,0.9603357565533323,1.0333962602793718
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8908170422752355,0.9617049665104958,1.032592890745756
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8939501218576419,0.9628630261931066,1.0317759305285714
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8973146499111448,0.9640979933339429,1.0308813367567409
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9005592112699801,0.9652925550343658,1.0300258987987516
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9030034453665814,0.9662475391049105,1.0294916328432395
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9055819107790527,0.9672744305860224,1.028966950392992
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9079025258975456,0.9681867121057479,1.02847089831395
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9112898568093865,0.9694811598540513,1.0276724628987162
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9126500299947473,0.9700436872964395,1.0274373445981317
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9150210126709466,0.9708884221413203,1.026755831611694
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.917157032747648,0.9716545107993435,1.0261519888510389
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9194439473362368,0.9725238071499078,1.0256036669635789
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9226239597098429,0.9736368712652178,1.0246497828205927
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9253525165025164,0.9746249461303179,1.0238973757581193
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9284094138024076,0.9756956395087659,1.0229818652151244
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.931213936168349,0.9766561444454581,1.022098352722567
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9326068355171522,0.9771205011180081,1.021634166718864
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.934943368546825,0.977924795403778,1.020906222260731
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9369137577392249,0.9785816705771164,1.020249583415008
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9386510734311051,0.9791608495041796,1.019670625577254
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9404036324487913,0.9797702443820064,1.0191368563152217
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9410977266816154,0.9800016369829028,1.0189055472841901
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9429476252660652,0.9806183474308889,1.0182890695957125
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9446968285395786,0.9812263919056076,1.0177559552716366
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9467837379146214,0.9819378816484974,1.0170920253823732
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9486287643862037,0.9825529733585698,1.016477182330936
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9503730804242768,0.9831591233607903,1.0159451662973038
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9516393823096145,0.9835812783975836,1.0155231744855526
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9530197817048734,0.9840414742141214,1.0150631667233692
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9541692719654058,0.9844246927437306,1.0146801135220553
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.956137618276946,0.9851052421583166,1.0140728660396874
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9569719886638083,0.9854311950477748,1.0138904014317411
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9586918152286917,0.9860045241340869,1.013317233039482
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9591500968692238,0.9861572997218129,1.0131645025744018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9598372436045938,0.9863863718346189,1.012935500064644
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9615536164627307,0.986958557728433,1.0123634989941352
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9630393353100264,0.987453855336413,1.0118683753627995
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9642951032014299,0.9878724974503026,1.0114498916991754
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9655495438836849,0.9882907009885511,1.0110318580934172
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9672578873151718,0.9888602329937164,1.010462578672261
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9685089213359754,0.9892773118487683,1.0100457023615612
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.968963457730142,0.9894288498733754,1.0098942420166088
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9698718909000401,0.9897317150482625,1.009591539196485
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9708928221315999,0.9900720903587465,1.009251358585893
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9728180096441329,0.9907139553477723,1.0086099010514116
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9740613048154417,0.9911284856425319,1.008195666469622
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9752054788005674,0.9915331463989105,1.0078608139972538
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9762196594467909,0.9918712815081253,1.0075229035694597
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9774571213907979,0.9922838694598297,1.0071106175288616
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9781464376473109,0.992536429106653,1.0069264205659951
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9791559935259315,0.99287302079346,1.0065900480609884
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9801637214502615,0.9932090105504571,1.0062542996506525
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9810578418122451,0.9935071293225747,1.0059564168329043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.981838850586153,0.9937675407162562,1.0056962308463593
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9821882606127015,0.9939062302759372,1.0056241999391728
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9832116715248193,0.9942816810627416,1.0053516906006639
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9838780410794086,0.9945038474609648,1.005129653842521
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9844324797297365,0.9946886991530803,1.0049449185764243
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.984791859101424,0.9948495812459882,1.0049073033905525
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9853450264149044,0.9950339875873254,1.0047229487597464
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.985786918613933,0.9951812997289211,1.0045756808439092
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.986240487337896,0.9953515595395206,1.0044626317411451
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9866811842308166,0.9954984674041313,1.004315750577446
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9870112828265227,0.9956085073345345,1.0042057318425464
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9875606021288921,0.995791626363365,1.004022650597838
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9881130816205586,0.9959830525555677,1.003853023490577
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9888785682787468,0.9962382377764737,1.0035979072742005
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9890968239928342,0.9963109968356324,1.0035251696784306
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9895326934881737,0.9964563018553377,1.0033799102225018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9900762641531959,0.9966375129030179,1.00319876165284
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9901848013141391,0.9966736963937322,1.0031625914733253
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9907265531434943,0.9968543040511332,1.002982054958772
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9910622296225965,0.9969837611741692,1.002905292725742
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9914936531657095,0.9971275791142447,1.0027615050627798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920312678852566,0.9973067981375203,1.002582328389784
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925668761860655,0.9974853503479799,1.0024038245098943
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9928871986723602,0.9975921353135009,1.0022970719546416
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9933129812103547,0.997734078802267,1.0021551763941794
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9939485743264157,0.9979459712450425,1.0019433681636694
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9940541174990903,0.9979811575504586,1.0019081976018267
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9944750813889414,0.9981215017936836,1.001767922198426
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9945800052370913,0.9981564826898778,1.0017329601426643
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9949983326934305,0.9982959528633966,1.0015935730333625
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952066233877073,0.9983653987048129,1.0015241740219185
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9953105361717193,0.9984000446118451,1.001489553051971
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9955178739161452,0.9984691749455127,1.0014204759748802
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9956212891088678,0.9985036561674203,1.0013860232259728
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9958275857906148,0.9985724420857487,1.0013172983808827
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9960331323767264,0.9986409800346031,1.0012488276924798
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9962482743054801,0.9987281060409025,1.0012079377763248
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9966632106689671,0.9988788436367197,1.0010944766044725
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9967687879553687,0.9989212418659228,1.0010736957764768
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9973700298910192,0.9991216559353328,1.0008732819796464
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974691623676465,0.9991547001133394,1.0008402378590324
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978620493357745,0.9992856625293388,1.000709275722903
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980565290983745,0.9993513329363755,1.0006461367743764
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984384783207084,0.9994786494650072,1.0005188206093059
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987185267921529,0.9995719990902915,1.00042547138843
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988103905649944,0.9996026204059636,1.0003948502469326
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988103905649944,0.9996026204059636,1.0003948502469326
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989014018206295,0.9996329575582805,1.0003645132959316
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989914791564873,0.9996629834152572,1.000334487674027
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991684336424895,0.9997219684473613,1.000275503252233
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991684336424895,0.9997219684473613,1.000275503252233
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991684336424895,0.9997219684473613,1.000275503252233
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991684336424895,0.9997219684473613,1.000275503252233
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9992550633046948,0.999750845136324,1.000246626967953
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993402526553322,0.9997792417538012,1.00021823085227
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993402526553322,0.9997792417538012,1.00021823085227
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993402526553322,0.9997792417538012,1.00021823085227
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993402526553322,0.9997792417538012,1.00021823085227
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993402526553322,0.9997792417538012,1.00021823085227
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994237998374597,0.9998070910266948,1.00019038221593
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999584879743808,0.999860784979721,1.000136690215634
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996616538733426,0.9998863768853866,1.0001110998974305
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996616538733426,0.9998863768853866,1.0001110998974305
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996616538733426,0.9998863768853866,1.0001110998974305
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996616538733426,0.9998863768853866,1.0001110998974305
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997351814198144,0.9999108868633393,1.000086592306864
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997351814198144,0.9999108868633393,1.000086592306864
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997351814198144,0.9999108868633393,1.000086592306864
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997351814198144,0.9999108868633393,1.000086592306864
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998046141008814,0.999934032395289,1.0000634506896966
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999252034997733,0.9999742369861508,1.0000232704725285
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999252034997733,0.9999742369861508,1.0000232704725285
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999252034997733,0.9999742369861508,1.0000232704725285
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999252034997733,0.9999742369861508,1.0000232704725285
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999252034997733,0.9999742369861508,1.0000232704725285
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999252034997733,0.9999742369861508,1.0000232704725285
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999252034997733,0.9999742369861508,1.0000232704725285
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0


==> fig/tradeoff_SecAgg_EMNIST_n-70_alpha-inf.csv <==
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999693062678098,0.9999872727653102,1.0000052392628105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999241899626391,0.99997221156664,1.0000202331706407,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999164941926904,0.9999635351709717,1.000010576149253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999164941926904,0.9999635351709717,1.000010576149253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999164941926904,0.9999635351709717,1.000010576149253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999164941926904,0.9999635351709717,1.000010576149253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999164941926904,0.9999635351709717,1.000010576149253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999164941926904,0.9999635351709717,1.000010576149253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999164941926904,0.9999635351709717,1.000010576149253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999164941926904,0.9999635351709717,1.000010576149253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999164941926904,0.9999635351709717,1.000010576149253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999164941926904,0.9999635351709717,1.000010576149253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998894731264815,0.9999484739723015,1.0000074748181216,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997827531311525,0.9999082693814397,1.000033785631727,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997157572656469,0.99988512384949,1.0000544904333333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997157572656469,0.99988512384949,1.0000544904333333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997157572656469,0.99988512384949,1.0000544904333333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997157572656469,0.99988512384949,1.0000544904333333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997118855994147,0.9998764474538218,1.0000410093082288,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997118855994147,0.9998764474538218,1.0000410093082288,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996397573287117,0.9998519374758692,1.0000641176230267,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996397573287117,0.9998519374758692,1.0000641176230267,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996397573287117,0.9998519374758692,1.0000641176230267,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996397573287117,0.9998519374758692,1.0000641176230267,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996397573287117,0.9998519374758692,1.0000641176230267,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9995638937809721,0.9998263455702036,1.000088797359435,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9995638937809721,0.9998263455702036,1.000088797359435,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9995638937809721,0.9998263455702036,1.000088797359435,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994850980839575,0.9997998689635029,1.0001146398430485,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994850980839575,0.9997998689635029,1.0001146398430485,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994850980839575,0.9997998689635029,1.0001146398430485,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994039091567283,0.9997726516171774,1.0001413940776267,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994039091567283,0.9997726516171774,1.0001413940776267,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994039091567283,0.9997726516171774,1.0001413940776267,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993207126486536,0.9997448023442835,1.0001688920399134,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993207126486536,0.9997448023442835,1.0001688920399134,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993207126486536,0.9997448023442835,1.0001688920399134,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999227204827921,0.9997013445281363,1.0001754842283515,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999227204827921,0.9997013445281363,1.0001754842283515,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999227204827921,0.9997013445281363,1.0001754842283515,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999227204827921,0.9997013445281363,1.0001754842283515,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999227204827921,0.9997013445281363,1.0001754842283515,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999227204827921,0.9997013445281363,1.0001754842283515,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991409127774736,0.9996724678391736,1.0002040229008735,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991409127774736,0.9996724678391736,1.0002040229008735,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991409127774736,0.9996724678391736,1.0002040229008735,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991409127774736,0.9996724678391736,1.0002040229008735,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990532816503929,0.9996431656189747,1.0002330495875567,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990532816503929,0.9996431656189747,1.0002330495875567,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990532816503929,0.9996431656189747,1.0002330495875567,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990407066641928,0.9996243129782186,1.0002079192922446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990407066641928,0.9996243129782186,1.0002079192922446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990403427157452,0.9996233002684634,1.0002062578211817,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990403427157452,0.9996233002684634,1.0002062578211817,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990403427157452,0.9996233002684634,1.0002062578211817,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988507298583064,0.9995447389588253,1.0002387480593442,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988507298583064,0.9995447389588253,1.0002387480593442,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988507298583064,0.9995447389588253,1.0002387480593442,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988507298583064,0.9995447389588253,1.0002387480593442,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988353892531615,0.9995233870087196,1.0002113847642775,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9986542060637004,0.9994624285407305,1.0002706510177608,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9986542060637004,0.9994624285407305,1.0002706510177608,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.998640201521375,0.9994410765906249,1.0002419516598746,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9985484769963873,0.9994101945138028,1.0002719120312182,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9985312269355531,0.9993870489818528,1.0002428710281526,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984390550202765,0.9993559264963261,1.0002727979723756,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984390550202765,0.9993559264963261,1.0002727979723756,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983460716503268,0.9993245814333909,1.0003030912164548,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9981168706012119,0.9992111828253094,1.0003054950494068,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978778146286577,0.999073915605573,1.0002700165824883,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977831022013545,0.9990416618269758,1.0003002214525973,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9976854471901204,0.9990005815126235,1.0003157158351266,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9974722678948438,0.998908878942494,1.0003454899901443,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9974490971718546,0.9988816615961686,1.0003142260204827,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973335199241287,0.998822377348308,1.0003112347724874,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972125887713448,0.9987615992640034,1.000310609756662,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970724280303593,0.9986734884667777,1.0002745489031961,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970691496121195,0.9986584272681075,1.0002477049240954,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9969724636151911,0.9986252730762933,1.0002780825373956,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966775983915866,0.9985165217433739,1.000355445095161,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965735712735095,0.9984641209062961,1.0003546705390827,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9964520282884902,0.9984020875447961,1.0003521468011018,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960229277762797,0.9982164924206861,1.0004100570650927,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9958181934247109,0.9981332969777243,1.0004484005307377,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9955219394062816,0.9979474816220268,1.0003730238377722,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9952526140568467,0.9977903016611276,1.0003279892654084,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9952019340336822,0.9977299975335503,1.0002580610334184,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9949721911722498,0.9976302112493058,1.000288231326362,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9947486114086898,0.9975310550586615,1.0003134987086333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9945143355015266,0.9974117363022004,1.000309137102874,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9940427360149583,0.9971864122186579,1.0003300884223574,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9939950753782717,0.9971041018005631,1.0002131282228546,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9936322488799771,0.9969133877818356,1.000194526683694,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9928541631170174,0.996603076317957,1.0003519895188966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9924067167037981,0.9963803073920656,1.0003538980803333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.992251170013606,0.9962812384591923,1.0003113069047784,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9916349344122526,0.9959812774473876,1.0003276204825227,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9911555841769397,0.9956959083550349,1.00023623253313,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9907585496345827,0.9954908700752505,1.0002231905159182,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9902557899569254,0.995222101321918,1.0001884126869105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9897956943712968,0.9948401040902336,0.9998845138091704,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9890908298973142,0.9944725648400207,0.9998542997827271,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9883415002170406,0.9939122213096686,0.9994829424022966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9876958980927494,0.9934683786604467,0.999240859228144,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9867724857026002,0.9929491035804631,0.9991257214583259,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9856605235163565,0.9921373246160308,0.9986141257157051,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9849065043320123,0.9913288280357347,0.9977511517394572,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9838272076887601,0.9905983636831689,0.9973695196775777,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9827448604300093,0.9897941935604688,0.9968435266909283,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.980934334674742,0.9887945476730973,0.9966547606714525,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.979181412179951,0.9877910299310528,0.9964006476821546,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9774623963469627,0.9866146506592337,0.9957669049715047,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9757098559630425,0.9855316852213821,0.9953535144797218,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9745688043749774,0.984530965317591,0.9944931262602046,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.972780291339577,0.9832677625032316,0.9937552336668861,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9707259341143715,0.9817827647053916,0.9928395952964117,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9680499044809227,0.9799580224201602,0.9918661403593977,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9650504370733634,0.9779755823870232,0.990900727700683,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9622606348231082,0.975886239011364,0.9895118431996197,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.959231039178267,0.9733125113008567,0.9873939834234464,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9569238174809793,0.9708828577660494,0.9848418980511195,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9534735668924144,0.9679146594263152,0.982355751960216,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9488525914870591,0.9638160059573273,0.9787794204275955,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9449181471887834,0.9603745763736802,0.9758310055585769,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9387715502435797,0.9554844654153829,0.9721973805871861,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9333667822289982,0.9505090864561906,0.967651390683383,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9265221743105136,0.944751758435366,0.9629813425602183,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9203295486382862,0.9389047312732164,0.9574799139081466,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9134994862938759,0.9326566872603237,0.9518138882267715,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.906335356641294,0.9258949318161177,0.9454545069909414,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.897142888951905,0.9176930709237059,0.9382432528955068,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8882302416421132,0.9085517536662289,0.9288732656903446,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8775732203094507,0.8989173496510139,0.920261478992577,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8660770248732828,0.888331930415126,0.9105868359569693,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8532293640630485,0.8756709408378731,0.8981125176126977,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8408913799671699,0.862786578670937,0.8846817773747041,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8278396748071458,0.8484343696670592,0.8690290645269726,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8137449600263621,0.8336585562619966,0.8535721524976311,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7991300802747712,0.8183057647139546,0.8374814491531379,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.781091968516055,0.8006496315401485,0.8202072945642419,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7629593928941248,0.7812352783026094,0.799511163711094,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7440539229508849,0.7619004940153837,0.7797470650798826,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7225379963800669,0.7403251172239889,0.7581122380679108,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7014164172920327,0.7170562274365869,0.7326960375811411,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6805962899963058,0.6937461432170831,0.7068959964378603,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6574194684536385,0.6690892925933725,0.6807591167331064,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6348130271185275,0.6443923227060578,0.6539716182935882,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6089778030078555,0.6175896728899521,0.6262015427720488,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5833871447667631,0.5906244655549675,0.5978617863431719,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5563027532112002,0.5621815832082383,0.5680604132052764,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5289648704283065,0.533572870017959,0.5381808696076114,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5028671016708585,0.507077842425916,0.5112885831809736,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.47239137293015643,0.4781801121784605,0.4839688514267646,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.44585726667492975,0.45031982264357884,0.4547823786122279,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.416132647634056,0.41984353442550554,0.4235544212169551,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.38849911129469744,0.3912054679196166,0.3939118245445357,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3596775172393591,0.36388860140273943,0.36809968556611977,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.33069625777456413,0.3376147221995702,0.3445331866245763,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.30379204571889523,0.31182139451744106,0.3198507433159869,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2756598213230727,0.28468352490552407,0.2937072284879754,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2504667121990848,0.2606982640307665,0.27092981586244824,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.22645262691073512,0.23857697875776657,0.250701330604798,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.20442407433160456,0.217593961489369,0.23076384864713342,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.18074715677200606,0.19672653687298922,0.21270591697397237,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.16288940274224648,0.1786815283775891,0.19447365401293173,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.14351217922148032,0.16083751350394526,0.1781628477864102,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.12593188765793667,0.1445520197265719,0.1631721517952071,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.11054890398165805,0.1287221209653528,0.14689533794904752,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.09715987507925872,0.11454276520654591,0.1319256553338331,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.08384930338882379,0.10069044080541023,0.11753157822199667,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.07318439738225074,0.0888740122120852,0.10456362704191965,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.06370832245757863,0.07818565276102327,0.09266298306446791,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.05502139595975436,0.06942288769272224,0.08382437942569013,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.04751729643537113,0.06092451920554328,0.07433174197571543,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.04091106978611007,0.053908452160316964,0.06690583453452385,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.03388547827012775,0.04655988379118659,0.05923428931224543,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.028049464652273738,0.03998386393266079,0.05191826321304784,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.023660313379830926,0.03457537292996488,0.04549043248009884,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.019778838217746432,0.03076560227115018,0.04175236632455393,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.015738257996682173,0.02641212985717568,0.03708600171766919,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.012361902461773043,0.022639841505818204,0.032917780549863364,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.009796038811447524,0.019586818940518804,0.029377599069590084,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.007785978679404103,0.01691105418138575,0.026036129683367396,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.005903745276284667,0.014832978423402258,0.02376221157051985,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.004748142739019022,0.012840126305690477,0.02093210987236193,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.004002546200462063,0.011156423874537306,0.01831030154861255,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0035489496414095514,0.010416977691739179,0.01728500574206881,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0029391053885771705,0.009347623444968714,0.015756141501360257,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.002329044116210751,0.008406957968374616,0.01448487182053848,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0016096740778052902,0.007351518781886922,0.013093363485968554,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0009371855530489288,0.0061817192703717645,0.011426252987694601,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0008526295846457968,0.005892693858867563,0.010932758133089329,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0001992011074977429,0.005460028806845376,0.010720856506193008,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0002197234856494961,0.005318690662675549,0.010417657839701602,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-5.969001987950282e-05,0.004815899915933288,0.009691489851746077,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-7.633691101232958e-05,0.0045145943339674035,0.009105525578947136,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0002627950644806601,0.004153235011938311,0.008569265088357283,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-1.2316120502902424e-05,0.00372162181318917,0.007455559746881243,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0001954155161348792,0.003290374923420146,0.006776165362975171,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00019563377519342092,0.003135992173812877,0.006467618122819175,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00044683648782639987,0.0029539860931563832,0.006354808674139166,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0002159935833273576,0.0027204659430783173,0.005656925469483992,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0001696080032212422,0.0026734350538860354,0.0055164781109933135,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-7.66083881485911e-05,0.0025790021540527965,0.005234612696254184,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-2.9992152928211713e-05,0.002531586856760733,0.005093165866449678,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
1.3247597850622825e-05,0.0023223793662027863,0.00463151113455495,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
6.0280713578845114e-05,0.002274340748313509,0.004488400783048173,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
6.0280713578845114e-05,0.002274340748313509,0.004488400783048173,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
2.844723723618341e-05,0.002164468581213123,0.004300489925190063,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
7.63035105065665e-05,0.0021160546026350526,0.004155805694763539,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
7.63035105065665e-05,0.0021160546026350526,0.004155805694763539,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
3.271861337757285e-05,0.0020013598498532887,0.003970001086329005,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
8.128262782959301e-05,0.0019525137630776387,0.0038237448983256843,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00013005607289187106,0.0019034255833196491,0.0036767950937474274,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00017905345002055574,0.001854074654837018,0.0035290958596534802,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.00017905345002055574,0.001854074654837018,0.0035290958596534802,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.00017905345002055574,0.001854074654837018,0.0035290958596534802,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
6.423228448899877e-05,0.0017788115389918446,0.0034933907934946904,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.00011336098405486566,0.0017291740788378089,0.003344987173620752,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.00011336098405486566,0.0017291740788378089,0.003344987173620752,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.00011336098405486566,0.0017291740788378089,0.003344987173620752,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.00011336098405486566,0.0017291740788378089,0.003344987173620752,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.00011336098405486566,0.0017291740788378089,0.003344987173620752,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.00011336098405486566,0.0017291740788378089,0.003344987173620752,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0001627335384588929,0.0016792224704454475,0.003195711402432002,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0001627335384588929,0.0016792224704454475,0.003195711402432002,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.00021236630918254314,0.001628924337689282,0.003045482366196021,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0002622763246997856,0.001578241309785893,0.002894206294872001,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0002622763246997856,0.001578241309785893,0.002894206294872001,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0002622763246997856,0.001578241309785893,0.002894206294872001,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0001523007078788796,0.0015029781939407201,0.0028536556800025604,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0001523007078788796,0.0015029781939407201,0.0028536556800025604,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0001523007078788796,0.0015029781939407201,0.0028536556800025604,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0001523007078788796,0.0015029781939407201,0.0028536556800025604,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0001523007078788796,0.0015029781939407201,0.0028536556800025604,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.00020276906727967033,0.0014518642247836628,0.0027009593822876553,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.00020276906727967033,0.0014518642247836628,0.0027009593822876553,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.00020276906727967033,0.0014518642247836628,0.0027009593822876553,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.00020276906727967033,0.0014518642247836628,0.0027009593822876553,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.00025360187487391355,0.0014002632529037415,0.002546924630933569,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00040857363760101535,0.0012417450272923232,0.0020749164169836312,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00040857363760101535,0.0012417450272923232,0.0020749164169836312,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00040857363760101535,0.0012417450272923232,0.0020749164169836312,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00040857363760101535,0.0012417450272923232,0.0020749164169836312,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00040857363760101535,0.0012417450272923232,0.0020749164169836312,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00040857363760101535,0.0012417450272923232,0.0020749164169836312,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00040857363760101535,0.0012417450272923232,0.0020749164169836312,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00040857363760101535,0.0012417450272923232,0.0020749164169836312,0.0004185824431006082,0.001056425159115602,0.0016942678751305958
0.00040857363760101535,0.0012417450272923232,0.0020749164169836312,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.0003085256907690598,0.0011664819114471498,0.0020244381321252395,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.0003629942991596653,0.0011120133030565447,0.0018610323069534241,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.0003629942991596653,0.0011120133030565447,0.0018610323069534241,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
0.0003629942991596653,0.0011120133030565447,0.0018610323069534241,0.00025496640871782036,0.0012200411934983897,0.002185115978278959
0.0003629942991596653,0.0011120133030565447,0.0018610323069534241,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0003629942991596653,0.0011120133030565447,0.0018610323069534241,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0003629942991596653,0.0011120133030565447,0.0018610323069534241,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0003629942991596653,0.0011120133030565447,0.0018610323069534241,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0003629942991596653,0.0011120133030565447,0.0018610323069534241,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0003629942991596653,0.0011120133030565447,0.0018610323069534241,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0004185824431006082,0.001056425159115602,0.0016942678751305958,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0004185824431006082,0.001056425159115602,0.0016942678751305958,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0004185824431006082,0.001056425159115602,0.0016942678751305958,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0004185824431006082,0.001056425159115602,0.0016942678751305958,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0004185824431006082,0.001056425159115602,0.0016942678751305958,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0004185824431006082,0.001056425159115602,0.0016942678751305958,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0004185824431006082,0.001056425159115602,0.0016942678751305958,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0004185824431006082,0.001056425159115602,0.0016942678751305958,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.0004185824431006082,0.001056425159115602,0.0016942678751305958,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,0.00020216486280766896,0.001272842739408541,0.002343520616009413
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,0.00015000746515764197,0.001325000137058568,0.0024999928089594944
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,0.00015000746515764197,0.001325000137058568,0.0024999928089594944
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,9.840649327772042e-05,0.0013766011089384894,0.0026547957245992584
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,4.729252412066353e-05,0.0014277150780955465,0.0028081376320704295
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
0.00047559664874547943,0.0009994109534707308,0.0015232252581959822,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-1.1205681670364495e-05,0.0018189720347358876,0.0036491497511421398
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-5.924576966769143e-05,0.0018680602144938781,0.0037953661986554477
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.00010714932142002944,0.001916906301269528,0.003940961923959085
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-3.482581947411058e-05,0.001978558462775357,0.003991942745024825
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-3.482581947411058e-05,0.001978558462775357,0.003991942745024825
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-3.482581947411058e-05,0.001978558462775357,0.003991942745024825
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-3.482581947411058e-05,0.001978558462775357,0.003991942745024825
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-3.482581947411058e-05,0.001978558462775357,0.003991942745024825
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-8.166202044989496e-05,0.0020271805324505354,0.004136023085350966
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,3.465621219817796e-05,0.0021024436482957086,0.004170231084393239
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-5.9109448389723686e-05,0.0021990776324683358,0.004457264713326395
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.000152614421190403,0.0022949847564539797,0.004742583934098363
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.00024583856483285796,0.0023902510578089737,0.005026340680450806
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.00024583856483285796,0.0023902510578089737,0.005026340680450806
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.0003387760277597722,0.002484946776916285,0.005308669581592342
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.00035860500804969905,0.0026380493360315957,0.005634703680112891
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.0003308803086707842,0.0028070323813676663,0.005944945071406117
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.0003308803086707842,0.0028070323813676663,0.005944945071406117
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.0003308803086707842,0.0028070323813676663,0.005944945071406117
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.0002553247770855369,0.0029289949052814387,0.006113314587648414
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.00027567303143827965,0.0030791099234448787,0.006433892878328037
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.00032118478338969206,0.0031255196021198507,0.0065722239876293935
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.0004574768428258426,0.003264229701863535,0.006985936246552913
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.0003881819029633096,0.003534373136534045,0.007456928176031399
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.0003257611388672852,0.003799457142919111,0.007924675424705508
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.00045727904900477213,0.004088783770801167,0.008634846590607106
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.0005926972462151937,0.0042247146684766795,0.009042126583168553
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.0003635884257868283,0.004449412658453299,0.009262413742693425
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.0003470782596128076,0.005137219139536004,0.010621516538684815
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,-0.00015595377336920235,0.005636906536988533,0.011429766847346269
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.0002114926489654237,0.006421054119308338,0.012630615589651253
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.0006959932551462242,0.007203676283168417,0.013711359311190609
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.0011641446003318942,0.008532175355713944,0.015900206111095994
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.0013323522756342084,0.00950644725611966,0.01768054223660511
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.0019438239384145552,0.010804793747087382,0.019665763555760208
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.00307460338876144,0.012066900204598639,0.021059197020435835
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.003873825335054124,0.01392471680831486,0.023975608281575595
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.0054465471638025145,0.01566153660878186,0.0258765260537612
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.0073116207452837995,0.018481776658084495,0.029651932570885192
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.009586792865009672,0.021413900659121368,0.033241008453233065
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.011276406287495065,0.024525548802817806,0.03777469131814055
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.013395303565503409,0.027581385631061384,0.04176746769661936
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.0183330467939061,0.03310024712948693,0.047867447465067756
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.022187674938512814,0.03872964036190613,0.05527160578529945
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.027316472737815296,0.04463651498653671,0.06195655723525812
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.03240676701971215,0.05059505533552751,0.06878334365134287
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.039991178785146346,0.058351897618629044,0.07671261645211175
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.048873630193508516,0.06670908704722234,0.08454454390093616
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.05732211952770415,0.07519303626825666,0.09306395300880917
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.06753765953895828,0.08581559211525257,0.10409352469154685
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.08008024957031054,0.09790097621510678,0.11572170285990302
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.0929036939952399,0.11151403775062266,0.13012438150600542
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.10856698755396782,0.12604040496588126,0.1435138223777947
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.12428575089497124,0.14179674169900097,0.1593077325030307
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.14376314088923925,0.1598959591515233,0.17602877741380735
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.16183182299487142,0.17806644418189546,0.1943010653689195
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.18307085782593938,0.19754655120341313,0.2120222445808869
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.20639815576084258,0.21906272666156532,0.23172729756228805
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.23021985039658374,0.241589223362785,0.25295859632898626
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.25404714166958114,0.2645565293147012,0.27506591695982124
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.28095889860801515,0.2904797509625968,0.3000006033171785
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.3068465957489113,0.31517931799483867,0.323512040240766
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.3372023640612687,0.34379363115403583,0.35038489824680297
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.36366859554988,0.3705397528475441,0.37741091014520817
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.3925184593706288,0.40001785126482386,0.40751724315901894
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.42041525590006557,0.42799863735125143,0.4355820188024373
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.44742306839074164,0.45461110740578176,0.46179914642082187
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.4740520300989021,0.4833451380697638,0.4926382460406255
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.5010518178240644,0.5115538081015247,0.5220557983789851
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.5271145244991262,0.5396378717744219,0.5521612190497176
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.5526185049564278,0.565486674259399,0.5783548435623702
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.5789402338050912,0.5927299371182351,0.606519640431379
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.6051450064813968,0.6194931620913382,0.6338413177012796
0.0005345158406505166,0.0009404917615656934,0.0013464676824808703,0.6284559486974052,0.6436737633992535,0.6588915781011019
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.6526598998006525,0.6684121790313213,0.6841644582619901
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.6748002327711149,0.6926732684059941,0.7105463040408733
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.698557569472372,0.7174861452727116,0.7364147210730512
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.7203056439658871,0.7405182633503413,0.7607308827347955
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.7391974541684599,0.7614599416242236,0.7837224290799872
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.7608687332745865,0.7822501324187662,0.8036315315629459
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.7794195343633642,0.8010368511114745,0.8226541678595848
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.7965172911378504,0.8175973306321511,0.8386773701264518
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.8130756201672353,0.834435139939869,0.8557946597125026
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.8270555743585966,0.8500236137372532,0.8729916531159099
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.8412147455210667,0.8646068656020889,0.8879989856831111
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.855707626923993,0.8777261298033061,0.8997446326826192
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.8676149458113748,0.8899547899204053,0.9122946340294359
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.8784157303361549,0.9002635738520702,0.9221114173679855
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8880007680079336,0.9087408489897152,0.9294809299714968
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8969619092556081,0.9171182328007799,0.9372745563459516
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9069795677269356,0.9258590628365078,0.94473855794608
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9146815873526395,0.9330785467527182,0.9514755061527969
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9221237000352219,0.939104508063244,0.956085316091266
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9278753979415508,0.9441968104726289,0.960518223003707
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9338560118421633,0.9499510890362035,0.9660461662302438
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9389273506294298,0.954295309832989,0.9696632690365483
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9430773608501618,0.9579469844349653,0.9728166080197688
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9479444845510294,0.9618529390021949,0.9757613934533604
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9535365573056782,0.9663428281065143,0.9791490989073504
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9575961613616871,0.969363739521002,0.9811313176803168
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9605349969460344,0.9718848805431106,0.9832347641401868
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9634794721959745,0.9745427687298014,0.9856060652636283
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9665060373016764,0.9768275220091163,0.9871490067165561
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9690599402608274,0.9792012270950892,0.9893425139293509
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9717625244236048,0.9808531556588367,0.9899437868940686
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9744433523909943,0.98263875691913,0.9908341614472658
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9762482246251509,0.9840834150748037,0.9919186055244564
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9776738666550832,0.9853743878937674,0.9930749091324517
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.978831026523205,0.9864766286088116,0.9941222306944182
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9810821686844384,0.987807305678175,0.9945324426719115
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9821483914397501,0.988622221499428,0.995096051559106
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9826956289553005,0.9893171885838198,0.9959387482123391
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9832393604387876,0.9897404408162884,0.9962415211937893
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9843717851742136,0.9905174141763042,0.9966630431783948
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9853370553372127,0.9911806223067025,0.9970241892761922
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9861432414787427,0.9918367643508154,0.9975302872228881
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9869748551444061,0.9924228888072284,0.9978709224700507
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9878286782748527,0.992975200231812,0.9981217221887713
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9885488580799361,0.993386914171835,0.9982249702637339
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9894051893648321,0.9938371201969373,0.9982690510290424
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.990182604243718,0.9943141472169417,0.9984456901901654
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9909000743810182,0.9948171690473304,0.9987342637136426
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9914847493883614,0.9952102874921047,0.998935825595848
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9918909284150311,0.9955013739749464,0.9991118195348617
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9924984312465563,0.9958343156791131,0.9991702001116698
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9929603182916126,0.9960403616424888,0.999120404993365
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9933928305448321,0.9963346998062317,0.9992765690676313
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9936571682715333,0.9965264663980011,0.999395764524469
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.993997093810195,0.9966919422741833,0.9993867907381717
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9940289220108619,0.996777820067541,0.9995267181242201
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9941704468519116,0.9968977813564862,0.9996251158610608
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9945869127766261,0.9971285334603305,0.9996701541440348
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9947458179357765,0.9972503885063343,0.999754959076892
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9948525605673633,0.997422739780651,0.9999929189939387
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9952038073783565,0.9975872416465552,0.999970675914754
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9955689383199845,0.9977737699608694,0.9999786016017543
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.995877074022831,0.9979448171944323,1.0000125603660335
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.99601958659801,0.9980600241366997,1.0001004616753895
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9962460975598337,0.9981837955460593,1.0001214935322849
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9964227774717446,0.9983153488313521,1.0002079201909597
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9965535735105573,0.9983792341799911,1.0002048948494249
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9966811215872746,0.998466384081208,1.0002516465751414
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9969664289924816,0.9985661572620825,1.0001658855316835
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9971530776985428,0.9986321302515,1.000111182804457
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9971912917293416,0.9986621561084768,1.0001330204876118
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9973601069593268,0.998781477818165,1.0002028486770032
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9974194781477803,0.9988387511246047,1.0002580241014292
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9975409098038136,0.9988992805588464,1.0002576513138792
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9976362046350667,0.998931826360927,1.0002274480867872
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9976362046350667,0.998931826360927,1.0002274480867872
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9976362046350667,0.998931826360927,1.0002274480867872
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9976362046350667,0.998931826360927,1.0002274480867872
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9977522385095385,0.999004883383947,1.0002575282583555
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9978462648416665,0.9990371371625442,1.0002280094834217
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9979395234740165,0.9990692317078939,1.0001989399417712
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.998033596191802,0.9991098333623807,1.0001860705329595
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9981702855511776,0.999193305497359,1.0002163254435403
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9981702855511776,0.999193305497359,1.0002163254435403
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9982759127390116,0.9992480029430719,1.0002200931471323
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9983946191032471,0.9993058246127079,1.0002170301221687
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9983946191032471,0.9993058246127079,1.0002170301221687
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9984390550202764,0.999355926496326,1.0002727979723756
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9984520151106435,0.9993772784464318,1.00030254178222
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9984520151106435,0.9993772784464318,1.00030254178222
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9984520151106435,0.9993772784464318,1.00030254178222
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.998544363166362,0.9994084009319586,1.0002724386975552
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9986358430071832,0.9994392830087808,1.0002427230103783
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9987263608654321,0.9994699043244528,1.0002134477834734
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9988353892531617,0.9995233870087198,1.0002113847642777
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9988353892531617,0.9995233870087198,1.0002113847642777
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9989243938014316,0.9995534128656965,1.0001824319299615
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9989243938014316,0.9995534128656965,1.0001824319299615
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9990121615429536,0.9995830956776016,1.0001540298122495
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.999098516745554,0.9996123978978005,1.000126279050047
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.999183234465855,0.9996412745867632,1.0000993147076713
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9991834614381296,0.9996422872965185,1.0001011131549074
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9991834614381296,0.9996422872965185,1.0001011131549074
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.999266211018452,0.9996706839139957,1.0000751568095394
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.999266211018452,0.9996706839139957,1.0000751568095394
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.999266211018452,0.9996706839139957,1.0000751568095394
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.999266211018452,0.9996706839139957,1.0000751568095394
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9993667933086466,0.9997198851369952,1.0000729769653438
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9993803566528098,0.999738737777751,1.0000971189026922
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9993803566528098,0.999738737777751,1.0000971189026922
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9993949757772489,0.9997575904185071,1.0001202050597653
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9994039091567283,0.9997726516171774,1.0001413940776267
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9994039091567283,0.9997726516171774,1.0001413940776267
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9994850980839575,0.9997998689635029,1.0001146398430485
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9994850980839575,0.9997998689635029,1.0001146398430485
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9994850980839575,0.9997998689635029,1.0001146398430485
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.999495103960054,0.999814930162173,1.000134756364292
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9995744020952154,0.9998414067688739,1.0001084114425325
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9995744020952154,0.9998414067688739,1.0001084114425325
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996509892317333,0.9998669986745394,1.0000830081173455
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9996556103572857,0.9998756750702077,1.0000957397831298
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.99966064112485,0.999884351465876,1.000108061806902
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.99966064112485,0.999884351465876,1.000108061806902
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.99966064112485,0.999884351465876,1.000108061806902
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997341686466122,0.9999088614438284,1.0000835542410447
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997341686466122,0.9999088614438284,1.0000835542410447
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997341686466122,0.9999088614438284,1.0000835542410447
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997341686466122,0.9999088614438284,1.0000835542410447
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997341686466122,0.9999088614438284,1.0000835542410447
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997341686466122,0.9999088614438284,1.0000835542410447
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997341686466122,0.9999088614438284,1.0000835542410447
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997341686466122,0.9999088614438284,1.0000835542410447
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997341686466122,0.9999088614438284,1.0000835542410447
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997341686466122,0.9999088614438284,1.0000835542410447
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997346713747167,0.9999098741535839,1.000085076932451
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997346713747167,0.9999098741535839,1.000085076932451
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997346713747167,0.9999098741535839,1.000085076932451
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997351814198144,0.9999108868633393,1.000086592306864
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997351814198144,0.9999108868633393,1.000086592306864
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997351814198144,0.9999108868633393,1.000086592306864
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9997351814198144,0.9999108868633393,1.000086592306864
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998046141008814,0.999934032395289,1.0000634506896966
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998046141008814,0.999934032395289,1.0000634506896966
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998046141008814,0.999934032395289,1.0000634506896966
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998046141008814,0.999934032395289,1.0000634506896966
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998046141008814,0.999934032395289,1.0000634506896966
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998686626337688,0.9999553843453945,1.0000421060570204
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9998691911654503,0.99995639705515,1.0000436029448498
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999257490877184,0.9999752496959061,1.0000247503040938
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9999969618707338,0.9999989872902446,1.0000010127097554


==> fig/tradeoff_SecAgg_EMNIST_n-75_alpha-inf.csv <==
0.9979358125456387,0.999276488922684,1.0006171652997293,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9979358125456387,0.999276488922684,1.0006171652997293,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9979358125456387,0.999276488922684,1.0006171652997293,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9979358125456387,0.999276488922684,1.0006171652997293,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9979358125456387,0.999276488922684,1.0006171652997293,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978387235224262,0.9992440850039996,1.000649446485573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977411985061995,0.9992115392019189,1.0006818798976382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977411985061995,0.9992115392019189,1.0006818798976382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977411985061995,0.9992115392019189,1.0006818798976382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977411985061995,0.9992115392019189,1.0006818798976382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977411985061995,0.9992115392019189,1.0006818798976382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977411985061995,0.9992115392019189,1.0006818798976382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977411985061995,0.9992115392019189,1.0006818798976382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977411985061995,0.9992115392019189,1.0006818798976382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977411985061995,0.9992115392019189,1.0006818798976382,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977407275603605,0.9992105264921634,1.0006803254239662,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977407275603605,0.9992105264921634,1.0006803254239662,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977407275603605,0.9992105264921634,1.0006803254239662,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977407275603605,0.9992105264921634,1.0006803254239662,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977407275603605,0.9992105264921634,1.0006803254239662,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977289402147779,0.999186788897825,1.0006446375808722,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977289402147779,0.999186788897825,1.0006446375808722,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977185404507769,0.9991679362570689,1.000617332063361,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977185404507769,0.9991679362570689,1.000617332063361,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977185404507769,0.9991679362570689,1.000617332063361,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977056299224073,0.9991465843069633,1.0005875386915195,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977056299224073,0.9991465843069633,1.0005875386915195,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9976078288708328,0.9991139041456154,1.000619979420398,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9976078288708328,0.9991139041456154,1.000619979420398,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975096263168153,0.9990810965044556,1.000652566692096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975096263168153,0.9990810965044556,1.000652566692096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975096263168153,0.9990810965044556,1.000652566692096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975096263168153,0.9990810965044556,1.000652566692096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975096263168153,0.9990810965044556,1.000652566692096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975096263168153,0.9990810965044556,1.000652566692096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975096263168153,0.9990810965044556,1.000652566692096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9974110433330583,0.9990481676930448,1.0006852920530314,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9974110433330583,0.9990481676930448,1.0006852920530314,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9974110433330583,0.9990481676930448,1.0006852920530314,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9974110433330583,0.9990481676930448,1.0006852920530314,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9974110433330583,0.9990481676930448,1.0006852920530314,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9974110433330583,0.9990481676930448,1.0006852920530314,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9974110433330583,0.9990481676930448,1.0006852920530314,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9974110433330583,0.9990481676930448,1.0006852920530314,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9974110433330583,0.9990481676930448,1.0006852920530314,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973961293289909,0.999025022161095,1.000653914993199,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973961293289909,0.999025022161095,1.000653914993199,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973961293289909,0.999025022161095,1.000653914993199,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973789404643782,0.9990005121831425,1.0006220839019067,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973594401091139,0.9989749202774767,1.0005904004458395,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973375773715162,0.9989484436707761,1.000559309970036,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973375773715162,0.9989484436707761,1.000559309970036,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973375773715162,0.9989484436707761,1.000559309970036,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973132980127728,0.9989212263244506,1.0005291546361283,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972157109617664,0.998888182146444,1.0005606533311218,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972157109617664,0.998888182146444,1.0005606533311218,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972157109617664,0.998888182146444,1.0005606533311218,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972157109617664,0.998888182146444,1.0005606533311218,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972157109617664,0.998888182146444,1.0005606533311218,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972157109617664,0.998888182146444,1.0005606533311218,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971894716381196,0.9988603328735502,1.000531194108981,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971894716381196,0.9988603328735502,1.000531194108981,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971608056040515,0.9988319362560732,1.000503066908095,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971608056040515,0.9988319362560732,1.000503066908095,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970638012564258,0.9987987820642591,1.0005337628720923,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970638012564258,0.9987987820642591,1.0005337628720923,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970638012564258,0.9987987820642591,1.0005337628720923,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970540626504903,0.9987774301141533,1.0005007975778162,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970540626504903,0.9987774301141533,1.0005007975778162,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970540626504903,0.9987774301141533,1.0005007975778162,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970540626504903,0.9987774301141533,1.0005007975778162,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970540626504903,0.9987774301141533,1.0005007975778162,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970540626504903,0.9987774301141533,1.0005007975778162,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970540626504903,0.9987774301141533,1.0005007975778162,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970239147486009,0.9987485534251906,1.0004731921017804,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970239147486009,0.9987485534251906,1.0004731921017804,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9968950814266243,0.9986859919488641,1.000476902471104,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9967646984435057,0.9986229494040263,1.000481200364547,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9967646984435057,0.9986229494040263,1.000481200364547,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9967646984435057,0.9986229494040263,1.000481200364547,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9967646984435057,0.9986229494040263,1.000481200364547,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9967646984435057,0.9986229494040263,1.000481200364547,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9967646984435057,0.9986229494040263,1.000481200364547,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966680373561617,0.9985894934558356,1.0005109495555096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965602706845531,0.9985327997275639,1.0005053287705747,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965602706845531,0.9985327997275639,1.0005053287705747,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962659562948435,0.9984316374645525,1.0005973186342616,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962659562948435,0.9984316374645525,1.0005973186342616,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961670173627941,0.9983977549633967,1.0006284925639992,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961670173627941,0.9983977549633967,1.0006284925639992,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961670173627941,0.9983977549633967,1.0006284925639992,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961670173627941,0.9983977549633967,1.0006284925639992,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960676993977076,0.9983637964984995,1.0006598935992914,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960676993977076,0.9983637964984995,1.0006598935992914,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960676993977076,0.9983637964984995,1.0006598935992914,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960676993977076,0.9983637964984995,1.0006598935992914,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959680223179452,0.9983297647528591,1.0006915071877729,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959680223179452,0.9983297647528591,1.0006915071877729,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959680223179452,0.9983297647528591,1.0006915071877729,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9958680044017088,0.9982956622542078,1.000723320106707,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9957676624615679,0.9982614913873158,1.0007553203130637,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.995667011996967,0.9982272544050682,1.0007874968131694,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9955660673278462,0.9981929534384614,1.0008198395490766,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9954648417120308,0.9981585905056477,1.0008523392992645,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.995261595969322,0.9980896862982254,1.0009177766271289,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9951595979192258,0.998055148565815,1.0009506992124042,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9951595979192258,0.998055148565815,1.0009506992124042,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9948522204484249,0.9979512123343793,1.0010502042203338,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9947493291857368,0.9979164642161095,1.0010835992464822,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9944394663833512,0.9978119307594853,1.0011843951356192,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.994231967152048,0.9977420131463963,1.0012520591407448,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9938149597005341,0.9976016689031715,1.0013883781058088,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9931849962163393,0.9973899937977745,1.0015949913792097,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.992868241623137,0.9972836828524322,1.0016991240817272,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9926564758208105,0.9972126466662136,1.0017688175116166,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9923379895660253,0.9971058617006928,1.0018737338353605,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9921251367735762,0.9970345247214739,1.0019439126693717,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9918051108431641,0.9969273094902331,1.002049508137302,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9912698792660596,0.9967480904669573,1.002226301667855,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.990517029322127,0.9964961673539514,1.0024753053857758,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9899770144918767,0.9963155596965505,1.0026541049012243,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9896521760248382,0.9962069496649614,1.0027617233050845,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.989000769919132,0.9959892133891899,1.002977656859248,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9885653017270769,0.9958436957302119,1.0031220897333468,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9881289398323447,0.9956979073308869,1.0032668748294291,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9868995772910493,0.9952455974681069,1.0035916176451647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9855608319231343,0.9947748572187626,1.003988882514391,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9847883575059216,0.9945169359344327,1.0042455143629436,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9843461172645073,0.9943692963725772,1.0043924754806473,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9832380739885392,0.9939994365038796,1.0047607990192198,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.982015514099406,0.9935914274547676,1.0051673408101292,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9802175618773407,0.9929695270332214,1.0057214921891022,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9785387207298506,0.9924094344184556,1.0062801481070607,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9769671983746506,0.991885210521344,1.0068032226680375,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9743629106169824,0.9909940261861194,1.0076251417552564,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.972540967445439,0.9903633561116901,1.0081857447779412,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.969822160054351,0.989456670188488,1.009091180322625,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9666400337902722,0.9883955618644341,1.0101510899385961,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9640188952312995,0.9875215740830174,1.0110242529347353,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9605908378239695,0.9863777315781348,1.0121646253323002,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9576131136337487,0.9853849345708732,1.0131567555079977,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9549739636186475,0.9845050458817536,1.0140361281448598,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.951743924731461,0.9834082310507627,1.0150725373700644,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9486346232213407,0.9823716521435966,1.0161086810658524,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9453903733111461,0.9812665421246376,1.0171427109381292,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9414471056999839,0.9799280318137427,1.0184089579275013,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9377436249417325,0.9786934078420814,1.0196431907424304,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9327584969663615,0.9770315459742662,1.021304594982171,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9271831112318886,0.9751729384893242,1.0231627657467597,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9222962902757905,0.9735438879427504,1.0247914856097102,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9171541052690293,0.9718054148183441,1.026456724367659,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.912243975878117,0.9701528254498673,1.0280616750216176,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9063706600126382,0.9681452126234401,1.029919765234242,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8995832604690802,0.9658826343529805,1.0321820082368807,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8934789352661914,0.9638299060978663,1.0341808769295413,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8853811892898187,0.9611305601037092,1.0368799309175998,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8781698670773008,0.9586572525699559,1.039144638062611,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8705086180270296,0.956082940436555,1.0416572628460803,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8623782184205355,0.9533727364727174,1.0443672545248992,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8551426840755973,0.9508946487155423,1.0466466133554873,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8469499968841185,0.9480913570043763,1.049232717124634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8391465929055695,0.9454901764050583,1.051833759904547,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8297799524534362,0.9423422565664078,1.0549045606793794,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8199135237999671,0.9390034717876115,1.0580934197752558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8118732644833501,0.9361716868134465,1.0604701091435431,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.801169416673432,0.9325781871170188,1.0639869575606056,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7934259882761794,0.9299706347165188,1.0665152811568581,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7835014416540214,0.9265835322843003,1.0696656229145793,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.773003327448256,0.9230581978338901,1.0731130682195242,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7621579849599476,0.9192573469785575,1.0763567089971675,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.751228595146192,0.9155057801306447,1.0797829651150974,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7390924189894763,0.9113519493829949,1.0836114797765135,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7270779170537254,0.9072647846422417,1.087451652230758,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7165592751416454,0.9035958126890481,1.0906323502364508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7031646259721244,0.8989913398627781,1.094818053753432,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6930810869143341,0.8954337208975668,1.0977863548807996,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6839690046698492,0.8922295572317204,1.1004901097935915,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6731101112063235,0.8883550809580308,1.103600050709738,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6624128887011334,0.8846184484876931,1.1068240082742529,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6526001827123393,0.881063798684302,1.1095274146562646,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6417455344023753,0.8772466842966915,1.1127478341910078,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6335819125481473,0.8742084997000964,1.1148350868520456,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6226283081757014,0.8702363139461271,1.1178443197165528,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6128672215504543,0.8664590974958436,1.120050973441233,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.603298851556,0.8628667125293104,1.1224345735026207,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5932482169995954,0.8589550209891714,1.1246618249787474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5840714071375296,0.8551909287147673,1.1263104502920052,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5756584988612441,0.8517398950015588,1.1278212911418735,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5665058981309209,0.8478568708673452,1.1292078436037696,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5562685670658472,0.843663006642946,1.131057446220045,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5465404925995498,0.8396723864810864,1.132804280362623,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5379638005275783,0.8357909149196668,1.1336180293117555,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.528699065785581,0.8314026516888141,1.1341062375920472,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5191116400629344,0.8266563164789561,1.1342009928949777,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5120997597323143,0.8229206628698533,1.1337415660073924,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5042291417052208,0.8182204359542581,1.1322117302032955,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.49658839281345457,0.8135892255650363,1.130590058316618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4888613045172535,0.8086802611139282,1.128499217710603,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.48240258569547956,0.8043987758213497,1.1263949659472199,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.47445481001536877,0.7992765110342674,1.1240982120531662,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.46617877625471066,0.7929686871191428,1.119758597983575,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.45867035857101063,0.7874961942940079,1.1163220300170051,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4513026959653323,0.7816015465603463,1.1119003971553603,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4449051863491321,0.7762072965971365,1.107509406845141,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4356312498398821,0.7685266807060035,1.1014221115721248,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4283118454550022,0.7618362891014689,1.0953607327479356,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4207304655183913,0.7548218657687911,1.088913266019191,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.412177033752517,0.7463114115339647,1.0804457893154125,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.404975692133859,0.7385528531265049,1.0721300141191508,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3948515655659502,0.729133731520997,1.063415897476044,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3861210285873057,0.7200416279578363,1.053962227328367,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3769272112473453,0.7107379589227465,1.0445487065981478,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.36747660904324225,0.7010695794271207,1.0346625498109991,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.35649033166443106,0.6897711830135392,1.0230520343626475,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.34603361221516693,0.679474202035589,1.0129147918560109,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.33484490210534223,0.6684957250335393,1.0021465479617362,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.32370741041395396,0.6573185606112345,0.9909297108085151,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.31202339563507503,0.646118967159795,0.9802145386845149,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.29986043982837174,0.6345571101336603,0.9692537804389489,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.2865812060313183,0.622265517258682,0.9579498284860456,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.2738775284283837,0.6107154235231081,0.9475533186178327,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.25969323558928875,0.5983404144127258,0.9369875932361629,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.24519077809258227,0.5861874486177687,0.9271841191429552,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.23140431026350222,0.5744008028151103,0.9173972953667184,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.21563558453541515,0.562149321704173,0.9086630588729308,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.20092795375131206,0.5498905085318513,0.8988530633123906,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.18717827747977767,0.5389998927756875,0.8908215080715973,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.17295803813416272,0.5274396214659264,0.8819212047976901,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.1590684795189381,0.5159675236145264,0.8728665677101146,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.14541772295486904,0.5048532126248522,0.8642887022948353,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.1317305991386633,0.4939206119142958,0.8561106246899284,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.11971239217647267,0.4846952465617818,0.849678100947091,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.1066720810021013,0.47397941176583436,0.8412867425295674,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.09660200305221128,0.46565908697221425,0.8347161708922173,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.08630702564963799,0.4568368968677289,0.8273667680858198,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0746744762501268,0.4470276100908304,0.819380743931534,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.06571089089335025,0.4392516955604043,0.8127925002274583,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.05644203849840007,0.43127114206661765,0.8061002456348352,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.04747372003881223,0.4233386876910922,0.7992036553433721,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.038210267443047785,0.4154007500594824,0.792591232675917,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.030434080103921457,0.4081914219988734,0.7859487638938254,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.021025135642493975,0.39973777585397785,0.7784504160654617,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.013136109602279677,0.39257412177911655,0.7720121339559534,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.005152872877879799,0.3850102679749324,0.764867663071985,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.0009810773594681188,0.3783386938080554,0.7576584649755789,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.007988975293131473,0.3716087061002509,0.7512063874936332,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.014052074097816059,0.3651510560915853,0.7443541862809867,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.019584199023879867,0.35919456101776465,0.7379733210594092,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.025715229206110413,0.3529144744228804,0.7315441780518712,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.03069138287524259,0.3475003680344993,0.7256921189442411,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.035896844776813874,0.34174751176787693,0.7193918683125677,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.03968168730195165,0.33594729449224586,0.7115762762864434,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.04369359286309271,0.330419497290466,0.7045325874440247,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.047946557509876975,0.3243279895616846,0.6966025366332462,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.05095317773766722,0.31933357719154093,0.689620332120749,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.05460980426662643,0.31386809576664865,0.6823459957999237,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.0581538325505318,0.30840605705582125,0.6749659466621742,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.06011587012276415,0.3028675212176593,0.6658509125580827,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.06239000437092529,0.29772060195541317,0.6578312082817517,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.06527776624781328,0.2914670362605446,0.6482118387689024,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.06753941040985967,0.28571337910372374,0.6389661686173072,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07016082669194584,0.2794584679847937,0.6290777626615331,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07169969176212543,0.27478075153645315,0.6212611948350317,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07279319163350784,0.26915219596000906,0.611097583553526,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07383359060281325,0.2636815923140915,0.6011967752309962,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07514554700102871,0.25731879388913403,0.5897831347792968,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07581413942762966,0.25127115967820146,0.5783564587840326,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07607763071749787,0.24563404745833503,0.567345725634168,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07672325259698179,0.23978802484686387,0.5562993022907096,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07599914407180414,0.2342103588098685,0.5444198616915412,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07610426309601964,0.22771553426877222,0.531535331633564,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07436364535681683,0.221986127895694,0.5183359011482048,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07411453976634885,0.21560879064788402,0.5053321210621169,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07294798250426929,0.20815486238511852,0.48925770727450635,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07181673240401582,0.20165986997392826,0.47513647235187234,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.07107712943781791,0.19623703260394443,0.46355119464570677,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.06949501825098725,0.19039429017714715,0.45028359860528155,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.06801313259838956,0.18388029198963582,0.4357737165776612,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.06545348125619563,0.17675042862455553,0.4189543385053067,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.06353817244559051,0.17003294379753892,0.40360406004066834,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.06077513922325062,0.16331647436154081,0.38740808794633225,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.058731538691756985,0.15667508849280937,0.3720817156773757,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.05629234114863754,0.1496144421768501,0.3555212255023378,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.05379409464282148,0.14266124058478163,0.33911657581238475,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.05113398973806266,0.1350330146144571,0.32120001896697686,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.048595922779732154,0.12840643079131514,0.3054087843623624,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.04569879883046277,0.12190261841524111,0.28950403566094496,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.04248669140906336,0.11559780008880527,0.2736822915866739,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.03961481208610562,0.10971778112835426,0.25905037434281414,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.03638006084270602,0.10303392488206546,0.24244791060683696,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.03310233034467713,0.09722359325050603,0.2275495168456892,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.029745279049738976,0.09141628810258765,0.21257785525491427,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.02673373728571614,0.08620742489141113,0.19914858706853839,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.023396954646935225,0.08029488989880332,0.18398673444454186,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.020864838344254788,0.07439359880948825,0.16965203596323128,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.01812767050002627,0.06957484859767968,0.15727736769538564,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.015915340396909963,0.06477031052329948,0.14545596144350892,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.013720915623568954,0.06034078387324097,0.1344024833700509,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.011938050984323587,0.05569048023862665,0.12331901146157688,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.010371691701370103,0.05181556470830716,0.11400282111798442,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.008405797159743864,0.04727309160480424,0.10295198036935234,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.006993277124655223,0.04370680230487362,0.09440688173440247,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.005343053194795527,0.04030780882082203,0.08595867083643959,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.00395133400596831,0.037184450367727,0.07832023474142231,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.002811215150788089,0.03430145429875354,0.07141412374829517,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.0019438650423366718,0.031904352054369596,0.06575256915107586,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.001361590232650315,0.02970511586394207,0.06077182196053446,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.0006919665876430926,0.027593978922604723,0.05587992443285254,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
-0.00015369861885856928,0.025559409707872432,0.051272518034603434,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0006300181435772399,0.02331952026371108,0.046009022383844925,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0013915628104507437,0.021113395895793658,0.040835228981136576,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0016999614532023158,0.019132795648862784,0.03656562984452325,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.00197815522562202,0.017976483812824427,0.03397481240002684,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0023518168725953133,0.016299215171329012,0.03024661347006271,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.0024395477186143783,0.0153367585973373,0.028233969476060224,0.00047559664874547943,0.0009994109534707308,0.0015232252581959822
0.002544874979032021,0.014202815240552474,0.025860755502072928,0.0005671155253391538,0.0010746740693159042,0.0015822326132926548
0.0026191731205984694,0.013240109752983828,0.023861046385369185,0.0005671155253391538,0.0010746740693159042,0.0015822326132926548
0.0026278122086573017,0.012359851225754,0.0220918902428507,0.0006254501494586863,0.0012023989139283192,0.001779347678397952
0.002717298852267333,0.011302691839834159,0.019888084827400985,0.0006254501494586863,0.0012023989139283192,0.001779347678397952
0.0027540568401439192,0.010637863222484634,0.018521669604825347,0.0006254501494586863,0.0012023989139283192,0.001779347678397952
0.0028776350189953026,0.009791118421460717,0.01670460182392613,0.0006254501494586863,0.0012023989139283192,0.001779347678397952
0.00297087275377574,0.00920994561546241,0.015449018477149083,0.0006254501494586863,0.0012023989139283192,0.001779347678397952
0.0028120736781515497,0.00865560431091238,0.01449913494367321,0.0006254501494586863,0.0012023989139283192,0.001779347678397952
0.002936699613728489,0.00797773264458755,0.01301876567544661,0.0006254501494586863,0.0012023989139283192,0.001779347678397952
0.002831504739461803,0.0075629894862076445,0.012294474232953486,0.0006254501494586863,0.0012023989139283192,0.001779347678397952
0.002798006931756949,0.0071014243066138735,0.011404841681470799,0.0006254501494586863,0.0012023989139283192,0.001779347678397952
0.0025709043422837904,0.006815242529652402,0.011059580717021013,0.0006254501494586863,0.0012023989139283192,0.001779347678397952
0.0025407141690906845,0.006487417044660536,0.010434119920230387,0.0006197792225595537,0.0012613181058333564,0.001902856989107159
0.002448139081604177,0.00620159894568246,0.009955058809760744,0.0006197792225595537,0.0012613181058333564,0.001902856989107159
0.0023640410829382885,0.005866181806963134,0.00936832253098798,0.0006197792225595537,0.0012613181058333564,0.001902856989107159
0.0022249188121923604,0.005715567566805689,0.009206216321419016,0.0006012763953869841,0.0013183323114782277,0.0020353882275694715
0.0022385394890660944,0.005524649122981797,0.0088107587568975,0.0006012763953869841,0.0013183323114782277,0.0020353882275694715
0.0024076749844417424,0.005294261864207241,0.00818084874397274,0.0005743971851778661,0.0013739204554191705,0.002173443725660475
0.002470300772265063,0.005201531276105802,0.007932761779946541,0.0005419549535537281,0.0014283890638097758,0.0023148231740658235
0.00177541992707756,0.0048013141140767724,0.007827208301075986,0.0005419549535537281,0.0014283890638097758,0.0023148231740658235
0.0016301071034463491,0.004679452353248187,0.007728797603050026,0.0005419549535537281,0.0014283890638097758,0.0023148231740658235
0.0017129504441211413,0.00449200212649641,0.007271053808871678,0.0005419549535537281,0.0014283890638097758,0.0023148231740658235
0.0017450295181924845,0.0043975692266631705,0.007050108935133857,0.0005419549535537281,0.0014283890638097758,0.0023148231740658235
0.001758273844793822,0.004350153929371107,0.006942034013948392,0.0005419549535537281,0.0014283890638097758,0.0023148231740658235
0.001784912153802548,0.004207019121919746,0.006629126090036944,0.0005419549535537281,0.0014283890638097758,0.0023148231740658235
0.0017899168833798436,0.004110760498435912,0.00643160411349198,0.00046689487000128546,0.0015347498917711669,0.002602604913541048
0.0017615791409175056,0.003915790183649024,0.006070001226380541,0.00046689487000128546,0.0015347498917711669,0.002602604913541048
0.0016689246621556845,0.0037165520538638306,0.005764179445571976,0.0003841579954718187,0.0016385082613011152,0.0028928585271304117
0.0016494879260733506,0.003617455047382372,0.005585422168691393,0.0003841579954718187,0.0016385082613011152,0.0028928585271304117
0.0016494879260733506,0.003617455047382372,0.005585422168691393,0.0003841579954718187,0.0016385082613011152,0.0028928585271304117
0.0016494879260733506,0.003617455047382372,0.005585422168691393,0.0003841579954718187,0.0016385082613011152,0.0028928585271304117
0.0015152923916668414,0.003462582708695366,0.005409873025723891,0.0003841579954718187,0.0016385082613011152,0.0028928585271304117
0.0014583198860469479,0.0034097811627852143,0.0053612424395234805,0.0003841579954718187,0.0016385082613011152,0.0028928585271304117
0.0014146594291613137,0.0033075998110587966,0.0052005401929562795,0.0003841579954718187,0.0016385082613011152,0.0028928585271304117
0.0014146594291613137,0.0033075998110587966,0.0052005401929562795,0.0003841579954718187,0.0016385082613011152,0.0028928585271304117
0.0013448829730605353,0.0032531312026681915,0.005161379432275848,0.0003841579954718187,0.0016385082613011152,0.0028928585271304117
0.0013448829730605353,0.0032531312026681915,0.005161379432275848,0.0003841579954718187,0.0016385082613011152,0.0028928585271304117
0.0012674480590000984,0.0031975430587272485,0.005127638058454399,0.0003411396339117309,0.0016896222304581723,0.003038104827004614
0.0012674480590000984,0.0031975430587272485,0.005127638058454399,0.0002973957411976549,0.001740305258361561,0.003183214775525467
0.0012674480590000984,0.0031975430587272485,0.005127638058454399,0.0002973957411976549,0.001740305258361561,0.003183214775525467
0.0011817146516048841,0.003140528853082377,0.00509934305455987,0.0002973957411976549,0.001740305258361561,0.003183214775525467
0.0010866926274952136,0.00308160966117734,0.0050765266948594664,0.0002531101707216035,0.0017906033911177267,0.00332809661151385
0.0010866926274952136,0.00308160966117734,0.0050765266948594664,0.0002531101707216035,0.0017906033911177267,0.00332809661151385
0.0009806463786619542,0.0030199574996715105,0.005059268620681067,0.0002531101707216035,0.0017906033911177267,0.00332809661151385
0.0009806463786619542,0.0030199574996715105,0.005059268620681067,0.0002531101707216035,0.0017906033911177267,0.00332809661151385
0.0009806463786619542,0.0030199574996715105,0.005059268620681067,0.0002531101707216035,0.0017906033911177267,0.00332809661151385
0.0009806463786619542,0.0030199574996715105,0.005059268620681067,0.00016341971908397654,0.0018901924596641233,0.00361696520024427
0.0009806463786619542,0.0030199574996715105,0.005059268620681067,0.00016341971908397654,0.0018901924596641233,0.00361696520024427
0.0008599689702643676,0.002953884816564925,0.005047800662865483,0.00011819153110902343,0.0019395433881467545,0.0037608952451844858
0.0008599689702643676,0.002953884816564925,0.005047800662865483,0.00011819153110902343,0.0019395433881467545,0.0037608952451844858
0.0008599689702643676,0.002953884816564925,0.005047800662865483,0.00011819153110902343,0.0019395433881467545,0.0037608952451844858
0.0008599689702643676,0.002953884816564925,0.005047800662865483,0.00011819153110902343,0.0019395433881467545,0.0037608952451844858
0.0008599689702643676,0.002953884816564925,0.005047800662865483,7.279148753530228e-05,0.0019886315679047443,0.0039044716482741866
0.0008599689702643676,0.002953884816564925,0.005047800662865483,7.279148753530228e-05,0.0019886315679047443,0.0039044716482741866
0.0008599689702643676,0.002953884816564925,0.005047800662865483,7.279148753530228e-05,0.0019886315679047443,0.0039044716482741866
0.0007143389479365176,0.002878621700719752,0.005042904453502986,7.279148753530228e-05,0.0019886315679047443,0.0039044716482741866
0.0007143389479365176,0.002878621700719752,0.005042904453502986,2.726444630585115e-05,0.0020374776546803943,0.004047690863054938
0.0007143389479365176,0.002878621700719752,0.005042904453502986,2.726444630585115e-05,0.0020374776546803943,0.004047690863054938
0.0007143389479365176,0.002878621700719752,0.005042904453502986,2.726444630585115e-05,0.0020374776546803943,0.004047690863054938
0.0007143389479365176,0.002878621700719752,0.005042904453502986,2.726444630585115e-05,0.0020374776546803943,0.004047690863054938
0.0007143389479365176,0.002878621700719752,0.005042904453502986,2.726444630585115e-05,0.0020374776546803943,0.004047690863054938
0.0007143389479365176,0.002878621700719752,0.005042904453502986,-6.4038405997645e-05,0.002134513702933643,0.004333065811864931
0.0007143389479365176,0.002878621700719752,0.005042904453502986,-6.4038405997645e-05,0.002134513702933643,0.004333065811864931
0.0007143389479365176,0.002878621700719752,0.005042904453502986,-6.4038405997645e-05,0.002134513702933643,0.004333065811864931
0.0007143389479365176,0.002878621700719752,0.005042904453502986,-6.4038405997645e-05,0.002134513702933643,0.004333065811864931
0.0007143389479365176,0.002878621700719752,0.005042904453502986,-0.00010976514865275759,0.0021827337085281993,0.004475232565709156
0.0007143389479365176,0.002878621700719752,0.005042904453502986,-0.00010976514865275759,0.0021827337085281993,0.004475232565709156
0.0007143389479365176,0.002878621700719752,0.005042904453502986,-0.00010976514865275759,0.0021827337085281993,0.004475232565709156
0.0007143389479365176,0.002878621700719752,0.005042904453502986,-0.00010976514865275759,0.0021827337085281993,0.004475232565709156
0.0007143389479365176,0.002878621700719752,0.005042904453502986,-0.00015551769106580265,0.0022307723264174766,0.004617062343900756
0.0007143389479365176,0.002878621700719752,0.005042904453502986,-0.00020128232151869372,0.002278640832513843,0.00475856398654638
0.0007143389479365176,0.002878621700719752,0.005042904453502986,-0.00020128232151869372,0.002278640832513843,0.00475856398654638
0.0007331642778713402,0.0028297756139441014,0.0049263869500168625,-0.00020128232151869372,0.002278640832513843,0.00475856398654638
0.0007331642778713402,0.0028297756139441014,0.0049263869500168625,-0.00014156360452578223,0.002335655038158714,0.00481287368084321
0.0007331642778713402,0.0028297756139441014,0.0049263869500168625,-0.00018636940732875626,0.002383363582248155,0.004953096571825066
0.0007331642778713402,0.0028297756139441014,0.0049263869500168625,-0.0002312375500403991,0.0024309213395137088,0.005093080229067817
0.0007331642778713402,0.0028297756139441014,0.0049263869500168625,-0.0002312375500403991,0.0024309213395137088,0.005093080229067817
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,-0.00011199131011682727,0.002506184455358882,0.005124360220834592
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,-0.00011199131011682727,0.002506184455358882,0.005124360220834592
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,-0.00011199131011682727,0.002506184455358882,0.005124360220834592
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,-0.00011199131011682727,0.002506184455358882,0.005124360220834592
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,-0.00011199131011682727,0.002506184455358882,0.005124360220834592
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,7.179695720668745e-05,0.002633909299971297,0.0051960216427359065
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,7.179695720668745e-05,0.002633909299971297,0.0051960216427359065
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,0.00014833737407354613,0.002692828491876334,0.005237319609679122
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,0.00014833737407354613,0.002692828491876334,0.005237319609679122
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,0.00014833737407354613,0.002692828491876334,0.005237319609679122
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,0.00014833737407354613,0.002692828491876334,0.005237319609679122
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,0.00010401073091658494,0.002740243789168398,0.005376476847420211
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,0.00010401073091658494,0.002740243789168398,0.005376476847420211
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,0.00010401073091658494,0.002740243789168398,0.005376476847420211
0.0007317469923830899,0.0027798240055517407,0.0048279010187203915,0.00010401073091658494,0.002740243789168398,0.005376476847420211
0.0007264697519123301,0.0027295258727955745,0.004732581993678819,0.00010401073091658494,0.002740243789168398,0.005376476847420211
0.0007264697519123301,0.0027295258727955745,0.004732581993678819,0.00016586802261753285,0.002795831933109341,0.00542579584360115
0.0007169752005588021,0.002678842844892186,0.00464071048922557,0.00016586802261753285,0.002795831933109341,0.00542579584360115
0.0007169752005588021,0.002678842844892186,0.00464071048922557,0.00016586802261753285,0.002795831933109341,0.00542579584360115
0.0007169752005588021,0.002678842844892186,0.00464071048922557,0.00016586802261753285,0.002795831933109341,0.00542579584360115
0.0007028808521158548,0.0026277288757351287,0.004552576899354403,0.00022192859982795004,0.0028503005414999465,0.005478672483171943
0.0006837788253358545,0.002576127903855208,0.004468476982374561,0.0002726526303549921,0.002903859823551186,0.00553506701674738
0.0006837788253358545,0.002576127903855208,0.004468476982374561,0.00031840122016739804,0.002956661369461337,0.005594921518755276
0.0006837788253358545,0.002576127903855208,0.004468476982374561,0.00031840122016739804,0.002956661369461337,0.005594921518755276
0.0006837788253358545,0.002576127903855208,0.004468476982374561,0.0003594743041895588,0.0030088187671113644,0.00565816323003317
0.0006837788253358545,0.002576127903855208,0.004468476982374561,0.0003594743041895588,0.0030088187671113644,0.00565816323003317
0.0006837788253358545,0.002576127903855208,0.004468476982374561,0.0003594743041895588,0.0030088187671113644,0.00565816323003317
0.0006837788253358545,0.002576127903855208,0.004468476982374561,0.0003594743041895588,0.0030088187671113644,0.00565816323003317
0.0006592347318172039,0.00252397050620518,0.004388706280593156,0.0003594743041895588,0.0030088187671113644,0.00565816323003317
0.0006287844473621311,0.002471168960295029,0.004313553473227927,0.0003594743041895588,0.0030088187671113644,0.00565816323003317
0.0006287844473621311,0.002471168960295029,0.004313553473227927,0.0003594743041895588,0.0030088187671113644,0.00565816323003317
0.0005919264527734019,0.0024176096782437895,0.004243292903714177,0.0003594743041895588,0.0030088187671113644,0.00565816323003317
0.0005919264527734019,0.0024176096782437895,0.004243292903714177,0.0003961325127078189,0.0030604197389912857,0.005724706965274752
0.0005919264527734019,0.0024176096782437895,0.004243292903714177,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.0005919264527734019,0.0024176096782437895,0.004243292903714177,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.0005481054756801889,0.002363141069853184,0.004178176664026179,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.0005481054756801889,0.002363141069853184,0.004178176664026179,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.00043685020839501687,0.00225053872026737,0.0040642272321397225,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.00043685020839501687,0.00225053872026737,0.0040642272321397225,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.00043685020839501687,0.00225053872026737,0.0040642272321397225,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.00043685020839501687,0.00225053872026737,0.0040642272321397225,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.00043685020839501687,0.00225053872026737,0.0040642272321397225,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.00043685020839501687,0.00225053872026737,0.0040642272321397225,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.00043685020839501687,0.00225053872026737,0.0040642272321397225,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.00041217303103737064,0.002142531348604343,0.003872889666171315,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.00041217303103737064,0.002142531348604343,0.003872889666171315,0.00042861028972760546,0.0031115337081483426,0.005794457126569079
0.00034600506947728106,0.0020836121566993058,0.0038212192439213304,0.0004571239331253481,0.0031622167360517315,0.005867309538978115
0.0003917266760604882,0.0020342612282166746,0.003676795780372861,0.0004571239331253481,0.0031622167360517315,0.005867309538978115
0.0003917266760604882,0.0020342612282166746,0.003676795780372861,0.0005030610975020216,0.0032624664772002584,0.006021871856898495
0.0003917266760604882,0.0020342612282166746,0.003676795780372861,0.0005030610975020216,0.0032624664772002584,0.006021871856898495
0.0003917266760604882,0.0020342612282166746,0.003676795780372861,0.0005030610975020216,0.0032624664772002584,0.006021871856898495
0.0003149380973862482,0.001972609066710845,0.0036302800360354416,0.0005030610975020216,0.0032624664772002584,0.006021871856898495
0.00024056043968567948,0.0019109569052050157,0.003581353370724352,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.00024056043968567948,0.0019109569052050157,0.003581353370724352,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.00024056043968567948,0.0019109569052050157,0.003581353370724352,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.00015096309481758287,0.0018448842220984301,0.003538805349379277,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.00015096309481758287,0.0018448842220984301,0.003538805349379277,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.00015096309481758287,0.0018448842220984301,0.003538805349379277,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.0001993150331104634,0.0017952467619443946,0.003391178490778326,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.0001993150331104634,0.0017952467619443946,0.003391178490778326,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.0001993150331104634,0.0017952467619443946,0.003391178490778326,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.0001993150331104634,0.0017952467619443946,0.003391178490778326,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.0001993150331104634,0.0017952467619443946,0.003391178490778326,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.0001993150331104634,0.0017952467619443946,0.003391178490778326,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.0001993150331104634,0.0017952467619443946,0.003391178490778326,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.0001993150331104634,0.0017952467619443946,0.003391178490778326,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.0001993150331104634,0.0017952467619443946,0.003391178490778326,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.0001993150331104634,0.0017952467619443946,0.003391178490778326,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.0001993150331104634,0.0017952467619443946,0.003391178490778326,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
8.528828443387618e-05,0.0017199836460992212,0.003354679007764566,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
8.528828443387618e-05,0.0017199836460992212,0.003354679007764566,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
8.528828443387618e-05,0.0017199836460992212,0.003354679007764566,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
8.528828443387618e-05,0.0017199836460992212,0.003354679007764566,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
8.528828443387618e-05,0.0017199836460992212,0.003354679007764566,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
8.528828443387618e-05,0.0017199836460992212,0.003354679007764566,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
8.528828443387618e-05,0.0017199836460992212,0.003354679007764566,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
8.528828443387618e-05,0.0017199836460992212,0.003354679007764566,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
8.528828443387618e-05,0.0017199836460992212,0.003354679007764566,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
8.528828443387618e-05,0.0017199836460992212,0.003354679007764566,0.0005829267681533687,0.00331948068284513,0.0060560345975368916
0.00013373861025829637,0.0016700320377068597,0.003206325465155423,0.0007258994375252997,0.0033947437986903027,0.006063588159855306
0.00013373861025829637,0.0016700320377068597,0.003206325465155423,0.0007258994375252997,0.0033947437986903027,0.006063588159855306
0.00013373861025829637,0.0016700320377068597,0.003206325465155423,0.0006938090058868692,0.0034420242205055506,0.006190239435124232
0.00013373861025829637,0.0016700320377068597,0.003206325465155423,0.000919616576597232,0.003569749065117965,0.006219881553638697
0.0001823157544812886,0.0016197339049506946,0.0030571520554201004,0.0009989392341845293,0.0036253372090589084,0.0062517351839332875
0.0001823157544812886,0.0016197339049506946,0.0030571520554201004,0.0009989392341845293,0.0036253372090589084,0.0062517351839332875
0.00023100508738732573,0.0015690508770473057,0.0029070966667072854,0.0009989392341845293,0.0036253372090589084,0.0062517351839332875
0.00027978100068580514,0.0015179369078902486,0.002756092815094692,0.0009989392341845293,0.0036253372090589084,0.0062517351839332875
0.00027978100068580514,0.0015179369078902486,0.002756092815094692,0.0009989392341845293,0.0036253372090589084,0.0062517351839332875
0.00027978100068580514,0.0015179369078902486,0.002756092815094692,0.0009989392341845293,0.0036253372090589084,0.0062517351839332875
0.00032860025350905887,0.001466335936010327,0.002604071618511595,0.0009989392341845293,0.0036253372090589084,0.0062517351839332875
0.00032860025350905887,0.001466335936010327,0.002604071618511595,0.0009989392341845293,0.0036253372090589084,0.0062517351839332875
0.00032860025350905887,0.001466335936010327,0.002604071618511595,0.0009989392341845293,0.0036253372090589084,0.0062517351839332875
0.00032860025350905887,0.001466335936010327,0.002604071618511595,0.0010975300042254587,0.003684256400963945,0.0062709827977024315
0.00032860025350905887,0.001466335936010327,0.002604071618511595,0.0010975300042254587,0.003684256400963945,0.0062709827977024315
0.00032860025350905887,0.001466335936010327,0.002604071618511595,0.001188337647209743,0.0037412706066088167,0.00629420356600789
0.0004260305557084289,0.0013613769924501486,0.0022967234291918683,0.0013491506667643312,0.0038165337224539894,0.006283916778143647
0.0004260305557084289,0.0013613769924501486,0.0022967234291918683,0.0014358733862298331,0.003872121866394933,0.006308370346560033
0.00047431175304384,0.001307817710398909,0.0021413236677539776,0.0014358733862298331,0.003872121866394933,0.006308370346560033
0.0005218646516512333,0.0012533491020083037,0.001984833552365374,0.0015162611361672143,0.003926590474785538,0.0063369198134038615
0.0005218646516512333,0.0012533491020083037,0.001984833552365374,0.0015907336946677148,0.003980149756836778,0.006369565819005841
0.0005218646516512333,0.0012533491020083037,0.001984833552365374,0.0017230859657234874,0.004085108700396955,0.006447131435070423
0.0005680018352583515,0.001197760958067361,0.0018275200808763707,0.0018032333653195298,0.004234976119451926,0.006666718873584323
0.0006113594227333262,0.0011407467524224898,0.0016701340821116532,0.0018032333653195298,0.004234976119451926,0.006666718873584323
0.0006113594227333262,0.0011407467524224898,0.0016701340821116532,0.0017707538915171218,0.004282007008644208,0.006793260125771293
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0018673752697699044,0.004382988169303762,0.0068986010688376195
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.001980550914268792,0.004531928166332791,0.007083305418396789
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.002163659144176172,0.004647089029197365,0.007130518914218558
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.002302978158914922,0.004708741190703195,0.007114504222491469
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.002582353843152603,0.0048735206750287535,0.007164687506904904
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0027605366418977147,0.005074364872817502,0.007388193103737289
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.002884932123102817,0.005176872099097384,0.00746881207509195
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0030349218204600292,0.005374852491093136,0.007714783161726243
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0032429513194287066,0.005527519978742756,0.007812088638056805
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.003429321211858891,0.005677792677045287,0.007926264142231684
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.003518898303448473,0.005870323902073979,0.008221749500699486
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0036570604568737985,0.006111324461905684,0.008565588466937571
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.003955524415930189,0.006450167239803181,0.008944810063676173
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.004219798406578671,0.006924622702245106,0.009629446997911541
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.004335710885635197,0.007344969603249776,0.010354228320864356
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.004344271849910518,0.007668043344997562,0.010991814840084605
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0043765968852003375,0.008355860179229683,0.012335123473259029
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0043340265594897,0.008809680531728977,0.013285334503968255
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.004275239936619258,0.009260871062087707,0.014246502187556156
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.004067532578317659,0.010155385813122383,0.016243239047927106
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.003971237122725454,0.01073403271012203,0.017496828297518606
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.004050298051818014,0.01141702699759194,0.018783755943365864
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0038492603300030407,0.012298167857416676,0.02074707538483031
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.003522176835483908,0.013216205749246137,0.022910234663008365
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.003052525558064274,0.014782402232921737,0.0265122789077792
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.002830845284024724,0.01595501388720822,0.029079182490391715
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.002254675348223283,0.017251607809211804,0.03224854027020033
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.001460462608597498,0.0190055659393022,0.0365506692700069
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0008709068592233048,0.020455521880578316,0.040040136901933324
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.00022261839347437543,0.022796643236432122,0.045815904866338616
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.0012988309904797268,0.024915430345397352,0.05112969168127443
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.002899657996642338,0.027222578496708637,0.05734481499005961
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.004328552663876533,0.029610490035547988,0.0635495327349725
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.0056198670507176945,0.03182561655777468,0.06927110016626706
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.006791290656445695,0.03379093623480432,0.07437316312605434
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.008424354679934243,0.03633032149763364,0.08108499767520153
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.010365851417482821,0.03914901308299594,0.0886638775834747
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.01237569419483825,0.0426299687802547,0.09763563175534765
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.014612915899538635,0.04626566734790222,0.10714425059534308
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.016842274256346337,0.049943278903898464,0.11672883206414326
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.01879739284572904,0.053693829015815875,0.1261850508773608
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.02116681382354684,0.05776977315083678,0.1367063601252204
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.023290257730314214,0.06208957258911992,0.14746940290855406
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.026296350859269665,0.0670064536603592,0.1603092581799881
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.028477040068227308,0.07077342165125591,0.17002388337073915
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.0315509246494689,0.076669682586437,0.1848902898223429
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.03469418097207459,0.08188849910259424,0.1984711791772631
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.036271494548029234,0.08668928023040481,0.20965005500883888
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.03881762386177179,0.09182610036561872,0.22246982459300924
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.04147673937114611,0.0969020934590646,0.23528092628927533
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.0443326519500072,0.10300581551516592,0.25034428298033906
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.04784292627180059,0.10926252593631272,0.26636797814442603
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.05052275106102855,0.11572131220935336,0.28196537547973527
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.053646755938771135,0.12157980663161683,0.29680636920200476
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.056505298548012034,0.12744837040722196,0.3114020393624559
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.060044743382362264,0.13348815164874134,0.32702104667984494
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.06343649238593477,0.14080341123259685,0.3450433148511285
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.06622544860757379,0.14684175369033278,0.35990895598823935
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.06872627418068597,0.15341009269018618,0.37554645956105837
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.07153134031400221,0.16012559542501487,0.39178253116403194
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.07359446070701611,0.16616144673799413,0.40591735418300434
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.07669134275808423,0.17272262343827005,0.4221365896346243
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.07902378896390327,0.17982649333405243,0.43867677563200813
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.08104511977835871,0.18620407722387683,0.45345327422611237
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.08263001203960532,0.19339497769294803,0.4694199674255014
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.08400168714789741,0.20048712619492348,0.48497593953774437
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.08574842137443742,0.20715018557854173,0.5000487925315209
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.0868687654475934,0.21391754714790548,0.5147038597434044
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.08704714223822674,0.21978284120389252,0.5266128246460118
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.08741869211667108,0.2260947522112205,0.5396081965391121
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.0874259065715873,0.2321738328085358,0.5517735721886589
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.08696445517012258,0.23822180167339707,0.5634080585169168
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.0867090801853597,0.24373205684642282,0.5741731938782053
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.0859212168975095,0.24957359786915637,0.5850684126358222
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.08425753669292202,0.2550370352114848,0.5943316071158916
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.08222391561088754,0.2612546658100722,0.6047332472310318
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.07988891038825591,0.2673504892654873,0.6145898889192305
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.07675359282593863,0.2729845072609074,0.6227226073477534
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.0742093570056771,0.27832279499610374,0.6308549469978846
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.07089584896429241,0.28376145429389454,0.6384187575520814
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.06787511140491548,0.2890189998565334,0.6459131111179823
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.06469277078222768,0.2946782990684264,0.6540493689190805
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.06003658869409656,0.3010391727608256,0.6621149342157477
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.05655859666700974,0.30696869127643484,0.6704959792198795
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.05231616035669412,0.31221269365787163,0.6767415476724374
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.04802078611220356,0.3176826614150946,0.6833861089423927
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.04220987184268343,0.3239985293688044,0.6902069305802923
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.03724036901335853,0.32996245707954575,0.69716528317245
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.031509490634314574,0.3360077786731458,0.7035250479806061
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.02450970327411811,0.3433278301359123,0.7111653635459427
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.017893186724968035,0.35013093841444753,0.7181550635538632
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.012227015117567741,0.3556001402339764,0.7234272955855205
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,-0.004945679497354971,0.3625745902939315,0.730094860085218
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0026790891798457173,0.369599026944037,0.7365189647082283
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.011328714260527617,0.37700447103873325,0.7426802278169389
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.02024644565877587,0.3848753004956775,0.7495041553325791
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.029221651656951675,0.39323611112382395,0.7572505705906962
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0403433711635004,0.40257747478626815,0.7648115784090359
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.049764430870739396,0.4111540739598539,0.7725437170489684
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.05985379260806084,0.41949296074343073,0.7791321288788007
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.07127883321442552,0.4290539355541946,0.7868290378939636
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.08205294799722501,0.43806229664576446,0.794071645294304
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.09609433126326844,0.44912534533664017,0.8021563594100118
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.10832711115403376,0.45874228830863195,0.8091574654632301
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1219163804828517,0.46914745624214926,0.8163785320014468
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1359370480048463,0.48017028675332174,0.8244035255017972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1499016319635983,0.4915145495346872,0.8331274671057761
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.16254266749387947,0.5018309380193267,0.8411192085447738
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.17884491346789344,0.5145524598497813,0.8502600062316691
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.19361292723306583,0.5271882326748438,0.8607635381166219
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2092025126409065,0.540004011108387,0.8708055095758676
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.22304630686850757,0.5517902697777293,0.880534232686951
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2364253440724523,0.5632788575040324,0.8901323709356125
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.24973041351071412,0.5752213425795928,0.9007122716484715
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.26327344687747317,0.5873244759875592,0.9113755050976453
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.27674689109812406,0.5996961226170379,0.9226453541359516
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.29066881612714973,0.6125004273554351,0.9343320385837204
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.303887806990696,0.625161000328621,0.9464341936665459
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.31647270016129286,0.6374112432124572,0.9583497862636217
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3286446202854149,0.6493732235766275,0.9701018268678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.341252393450663,0.6623019134612774,0.9833514334718918
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.35178037588502176,0.6733485803621329,0.994916784839244
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.363062248849274,0.6847546250225276,1.0064470011957811
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3731175928120113,0.6954591101477641,1.017800627483517
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3834928130659322,0.7053560436102233,1.0272192741545143
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3927391016067362,0.7154764793739642,1.038213857141192
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.40110078803082694,0.7247532928111392,1.0484057975914514
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.40979470703028836,0.7335671037424375,1.0573395004545867
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4169564427296642,0.7409493710792545,1.0649422994288449
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4248105969091209,0.7486442354423304,1.0724778739755398
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.43233872392212874,0.7560109663924391,1.0796832088627495
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.44039400056794314,0.7628840944269744,1.0853741882860055
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.44862082802689274,0.7695198192550416,1.0904188104831904
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.45657718280451004,0.7760971817962626,1.0956171807880153
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4648684297709789,0.7825955070391325,1.1003225843072861
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.47268425478763426,0.7890634600269781,1.105442665266322
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4798587420153642,0.7947492384628143,1.1096397349102645
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.48891637394158294,0.8008463332460991,1.1127762925506153
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4978187830123886,0.8062929285813489,1.1147670741503093
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5058969847997314,0.8112152055660623,1.1165334263323932
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5161291390907914,0.8167540102120643,1.1173788813333372
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5244918123940624,0.8212642528057975,1.1180366932175327
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.533180963375863,0.8258488817785121,1.1185168001811614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.542083221602856,0.8304997022986418,1.1189161829944276
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5511076475451556,0.8348212723202391,1.1185348970953224
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.560112090798956,0.8391325466571917,1.1181530025154274
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5692888531369035,0.843585713368609,1.1178825736003146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5803644845956637,0.8484032052858337,1.1164419259760037
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5908503385307967,0.8529001823649113,1.114950026199026
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5994187735673528,0.8568141826803458,1.1142095917933388
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6105803340894262,0.8613422039203806,1.112104073751335
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6191661247379641,0.8651356406782466,1.111105156618529
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6303997626520359,0.8696488410165484,1.1088979193810609
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6418040385792403,0.8739258485355059,1.1060476584917716
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6531321718346136,0.8782650156694972,1.103397859504381
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6635982445403602,0.882491922721294,1.1013856009022276
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6758716860666949,0.886965818323785,1.098059950580875
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6878301512968861,0.8912423759956294,1.0946546006943727
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7005054023178855,0.8959614528389501,1.0914175033600146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7131303651167298,0.9006051736351017,1.0880799821534737
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7226389674904188,0.9040362812921521,1.0854335950938854
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7317967339921677,0.9073775453968287,1.0829583568014898
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7428018866638011,0.9112449488275137,1.0796880109912264
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7531826043585097,0.9148770955992006,1.0765715868398915
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7641656260016936,0.9187370118302308,1.073308397658768
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7729086073548964,0.9219059380018362,1.0709032686487758
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.781740920087896,0.9248786261038884,1.0680163321198808
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.792077536146489,0.9284905382578797,1.0649035403692704
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8014543284617857,0.9317837816013743,1.062113234740963
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8117868192907352,0.935421573080735,1.059056326870735
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8205796610528565,0.938378287169925,1.0561769132869934
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8279441307946878,0.9408608804126987,1.0537776300307096
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.836653591140904,0.9438730834754759,1.051092575810048
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8457422243674811,0.9470659688140678,1.0483897132606543
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8547514703931338,0.9501229454583534,1.045494420523573
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8632236258302428,0.9531055044273385,1.0429873830244343
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8719900336553225,0.9561071819366702,1.040224330218018
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8796300221595097,0.9588348523063986,1.0380396824532876
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.887107625909209,0.9614525625608656,1.0357974992125223
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8937073927074469,0.9637010406324394,1.033694688557432
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8987467400142944,0.9653808964992088,1.032015052984123
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.905184348121381,0.96752687118778,1.029869394254179
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9108088487419488,0.9694254913908086,1.0280421340396684
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9165681680483208,0.9714134981636947,1.0262588282790688
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9215957994490621,0.9731151967088543,1.0246345939686465
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9264959797564427,0.9747701318635327,1.0230442839706226
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9323326705408522,0.9767618769886823,1.0211910834365125
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.936538483134661,0.9782135218467871,1.0198885605589132
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9406020593899242,0.9795875783571718,1.0185730973244194
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9455857526807147,0.9812729644142821,1.0169601761478495
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9493911998139369,0.9825416202926649,1.015692040771393
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9529693275673993,0.9837524497919203,1.0145355720164415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9566697684105333,0.9850269203175159,1.0133840722244984
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.959763886339088,0.9860585099947123,1.0123531336503366
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9634290428882734,0.9872932317540754,1.0111574206198772
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9660514860157365,0.9881676510874161,1.0102838161590957
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9690248195408172,0.9891836501087262,1.0093424806766351
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9715197608956456,0.9900156186607105,1.0085114764257754
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9740073383384308,0.9908451948882648,1.007683051438099
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9761490103665081,0.9915594821618227,1.006969953957137
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9784148235001512,0.9923459817007719,1.0062771399013928
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9799970427731396,0.9928967442698082,1.0057964457664768
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9815739415206679,0.9934453163976074,1.0053166912745468
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9826022543358353,0.9938316351329434,1.0050610159300515
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9834907088184744,0.9941280972692116,1.0047654857199488
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.984819434651649,0.9945715409873195,1.00432364732299
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9861550233136123,0.9950378331935209,1.0039206430734295
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9873633013664448,0.9954421660618518,1.0035210307572586
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9881289398323447,0.9956979073308869,1.0032668748294291
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9894464528481604,0.9961575911226681,1.0028687293971759
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.990204367481852,0.9964110111790951,1.0026176548763381
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9912809642511908,0.996771235998907,1.0022615077466233
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9919229334332555,0.9969862207234451,1.0020495080136347
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9929849310806116,0.997342298475723,1.0016996658708344
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9938258751840231,0.9976248144351212,1.0014237536862192
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9943466719474255,0.9978001395745402,1.001253607201655
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.994760153043076,0.9979396097480592,1.0011190664530423
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9949750881896324,0.998030407539581,1.0010857268895297
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9951797122879139,0.9980996460478704,1.001019579807827
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9954848392192934,0.998203087987703,1.0009213367561125
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9954848392192934,0.998203087987703,1.0009213367561125
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9954848392192934,0.998203087987703,1.0009213367561125
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9956869261191417,0.9982717518871235,1.0008565776551053
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9958878306887444,0.9983401597362631,1.0007924887837818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9959878030404733,0.9983742622349144,1.0007607214293557
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9960874334935492,0.9984082939805548,1.0007291544675603
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9964821462265842,0.9985436604655964,1.0006051747046087
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9965797582505264,0.9985772972096193,1.0005748361687121
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9965797582505264,0.9985772972096193,1.0005748361687121
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9965797582505264,0.9985772972096193,1.0005748361687121
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968695853419272,0.9986776610870646,1.000485736832202
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968695853419272,0.9986776610870646,1.000485736832202
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968695853419272,0.9986776610870646,1.000485736832202
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968695853419272,0.9986776610870646,1.000485736832202
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969650747176082,0.9987109203431922,1.0004567659687762
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970599361292765,0.9987440745350064,1.0004282129407363
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970599361292765,0.9987440745350064,1.0004282129407363
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9971541216099038,0.998777118713013,1.0004001158161222
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9971541216099038,0.998777118713013,1.0004001158161222
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997247577486703,0.9988100475244238,1.0003725175621445
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997247577486703,0.9988100475244238,1.0003725175621445
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997247577486703,0.9988100475244238,1.0003725175621445
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997247577486703,0.9988100475244238,1.0003725175621445
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997340243520217,0.9988428551655837,1.0003454668109504
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997340243520217,0.9988428551655837,1.0003454668109504
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974320518976353,0.9988755353269315,1.0003190187562276
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974320518976353,0.9988755353269315,1.0003190187562276
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974320518976353,0.9988755353269315,1.0003190187562276
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974320518976353,0.9988755353269315,1.0003190187562276
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974320518976353,0.9988755353269315,1.0003190187562276
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974320518976353,0.9988755353269315,1.0003190187562276
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975229260567254,0.9989080811290123,1.000293236201299
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975229260567254,0.9989080811290123,1.000293236201299
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975229260567254,0.9989080811290123,1.000293236201299
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975229260567254,0.9989080811290123,1.000293236201299
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975229260567254,0.9989080811290123,1.000293236201299
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975229260567254,0.9989080811290123,1.000293236201299
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975229260567254,0.9989080811290123,1.000293236201299
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975229260567254,0.9989080811290123,1.000293236201299
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976127793149213,0.9989404850476966,1.0002681907804718
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976127793149213,0.9989404850476966,1.0002681907804718
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976127793149213,0.9989404850476966,1.0002681907804718
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976127793149213,0.9989404850476966,1.0002681907804718
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976127793149213,0.9989404850476966,1.0002681907804718
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976127793149213,0.9989404850476966,1.0002681907804718
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977015132776778,0.9989727388262937,1.0002439643749097
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977015132776778,0.9989727388262937,1.0002439643749097
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977015132776778,0.9989727388262937,1.0002439643749097
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977015132776778,0.9989727388262937,1.0002439643749097
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977015132776778,0.9989727388262937,1.0002439643749097
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977015132776778,0.9989727388262937,1.0002439643749097
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977015132776778,0.9989727388262937,1.0002439643749097
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977015132776778,0.9989727388262937,1.0002439643749097
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977015132776778,0.9989727388262937,1.0002439643749097
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977451280070485,0.9990024216381987,1.000259715269349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978340665003339,0.9990345161835483,1.0002349658667629
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978340665003339,0.9990345161835483,1.0002349658667629
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978758214808893,0.9990638184037474,1.0002518153266056
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978758214808893,0.9990638184037474,1.0002518153266056
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978758214808893,0.9990638184037474,1.0002518153266056
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979142444483087,0.99909269509271,1.0002711457371114
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979142444483087,0.99909269509271,1.0002711457371114
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979493254385471,0.999121091710187,1.000292857981827
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979810818722019,0.9991489409830809,1.00031680009396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979810818722019,0.9991489409830809,1.00031680009396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979810818722019,0.9991489409830809,1.00031680009396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979810818722019,0.9991489409830809,1.00031680009396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979810818722019,0.9991489409830809,1.00031680009396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9979810818722019,0.9991489409830809,1.00031680009396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980737107477696,0.9991808662418995,1.0002880217360295
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980737107477696,0.9991808662418995,1.0002880217360295
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982224618409364,0.999266305005626,1.0003101481703154
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982224618409364,0.999266305005626,1.0003101481703154
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983151271328342,0.9992978569193891,1.000280586705944
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983390975818732,0.9993234488250549,1.0003078000682366
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983390975818732,0.9993234488250549,1.0003078000682366
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983390975818732,0.9993234488250549,1.0003078000682366
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983595691787241,0.9993479588030073,1.0003363484272905
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983595691787241,0.9993479588030073,1.0003363484272905
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983906279243643,0.9993924562850628,1.0003942846457614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983906279243643,0.9993924562850628,1.0003942846457614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983906279243643,0.9993924562850628,1.0003942846457614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983906279243643,0.9993924562850628,1.0003942846457614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983906279243643,0.9993924562850628,1.0003942846457614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983906279243643,0.9993924562850628,1.0003942846457614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983906279243643,0.9993924562850628,1.0003942846457614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983906279243643,0.9993924562850628,1.0003942846457614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983906279243643,0.9993924562850628,1.0003942846457614
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984014727743542,0.9994113089258189,1.0004211450772835
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984014727743542,0.9994113089258189,1.0004211450772835
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984014727743542,0.9994113089258189,1.0004211450772835
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984014727743542,0.9994113089258189,1.0004211450772835
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984014727743542,0.9994113089258189,1.0004211450772835
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984014727743542,0.9994113089258189,1.0004211450772835
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984091771705208,0.999426370124489,1.0004435630784572
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984091771705208,0.999426370124489,1.0004435630784572
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985030046198767,0.9994577151874242,1.0004124257549716
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985030046198767,0.9994577151874242,1.0004124257549716
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985030046198767,0.9994577151874242,1.0004124257549716
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985030046198767,0.9994577151874242,1.0004124257549716
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985147359036701,0.9994765678281803,1.0004383997526904
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985147359036701,0.9994765678281803,1.0004383997526904
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986080295964712,0.999507690313707,1.0004073510309428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986080295964712,0.999507690313707,1.0004073510309428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986080295964712,0.999507690313707,1.0004073510309428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986080295964712,0.999507690313707,1.0004073510309428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986080295964712,0.999507690313707,1.0004073510309428
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986164410686148,0.9995227515123772,1.0004290619561396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986164410686148,0.9995227515123772,1.0004290619561396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986164410686148,0.9995227515123772,1.0004290619561396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986164410686148,0.9995227515123772,1.0004290619561396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986208562918955,0.9995314279080455,1.0004419995241955
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986213513962046,0.9995324406178009,1.0004435298393972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987139835754932,0.9995633226946232,1.0004126618137532


==> fig/tradeoff_SecAgg_EMNIST_n-80_alpha-inf.csv <==
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999954939583309,0.9999979745804891,1.0000004552026474,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999924683528568,0.9999732242763952,1.0000217650242225,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999924683528568,0.9999732242763952,1.0000217650242225,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999924683528568,0.9999732242763952,1.0000217650242225,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999924683528568,0.9999732242763952,1.0000217650242225,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998681487142426,0.9999543716356392,1.0000405945570359,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998681487142426,0.9999543716356392,1.0000405945570359,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998036012739331,0.9999320069757782,1.0000604126776234,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998036012739331,0.9999320069757782,1.0000604126776234,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998036012739331,0.9999320069757782,1.0000604126776234,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998036012739331,0.9999320069757782,1.0000604126776234,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998036012739331,0.9999320069757782,1.0000604126776234,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997341686466122,0.9999088614438284,1.0000835542410447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997341686466122,0.9999088614438284,1.0000835542410447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997341686466122,0.9999088614438284,1.0000835542410447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997341686466122,0.9999088614438284,1.0000835542410447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997341686466122,0.9999088614438284,1.0000835542410447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997341686466122,0.9999088614438284,1.0000835542410447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997341686466122,0.9999088614438284,1.0000835542410447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997341686466122,0.9999088614438284,1.0000835542410447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997341686466122,0.9999088614438284,1.0000835542410447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997341686466122,0.9999088614438284,1.0000835542410447,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997289394609943,0.9999001850481601,1.000071430635326,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997289394609943,0.9999001850481601,1.000071430635326,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997242305332869,0.9998915086524919,1.0000587867716968,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997200799065421,0.9998828322568236,1.000045584607105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996468013077934,0.9998583222788712,1.000069843249949,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9995701880974079,0.9998327303732054,1.0000952726490029,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994908709715462,0.9998062537665048,1.0001216365614634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994908709715462,0.9998062537665048,1.0001216365614634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994813589664192,0.9997911925678347,1.00010102616925,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994813589664192,0.9997911925678347,1.00010102616925,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994813589664192,0.9997911925678347,1.00010102616925,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994813589664192,0.9997911925678347,1.00010102616925,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994813589664192,0.9997911925678347,1.00010102616925,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994813589664192,0.9997911925678347,1.00010102616925,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994813589664192,0.9997911925678347,1.00010102616925,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994813589664192,0.9997911925678347,1.00010102616925,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994000866957724,0.9997639752215092,1.000127863747246,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994000866957724,0.9997639752215092,1.000127863747246,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994000866957724,0.9997639752215092,1.000127863747246,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994000866957724,0.9997639752215092,1.000127863747246,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994000866957724,0.9997639752215092,1.000127863747246,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.99930847439674,0.999721064749945,1.00013365510315,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992236106356641,0.999692668132468,1.000161725629272,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992236106356641,0.999692668132468,1.000161725629272,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991372402375922,0.9996637914435054,1.0001903426494185,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990495447730321,0.9996344892233064,1.0002194336735808,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990495447730321,0.9996344892233064,1.0002194336735808,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990495447730321,0.9996344892233064,1.0002194336735808,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990495447730321,0.9996344892233064,1.0002194336735808,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990373061429688,0.9996156365825504,1.000193967022132,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990373061429688,0.9996156365825504,1.000193967022132,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990205373165948,0.9995942846324448,1.0001680319482948,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990205373165948,0.9995942846324448,1.0001680319482948,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990205373165948,0.9995942846324448,1.0001680319482948,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989987912997631,0.9995711391004949,1.0001434869012267,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989716894614415,0.9995466291225424,1.0001215687836433,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989665319511836,0.9995315679238722,1.0000966038965609,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988806718874692,0.999501885111967,1.0001230983364648,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988806718874692,0.999501885111967,1.0001230983364648,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9987932669850613,0.9994718592549905,1.0001504515249195,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9987932669850613,0.9994718592549905,1.0001504515249195,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9986146043449151,0.9994109007870012,1.0002071972290874,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9986146043449151,0.9994109007870012,1.0002071972290874,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984317458697015,0.9993488962246522,1.000266046579603,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983390052318146,0.999317551161717,1.0002960970916195,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9981512851332361,0.9992542544372537,1.0003572237412712,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9981424651499367,0.9992354017964976,1.0003283384430586,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9981424651499367,0.9992354017964976,1.0003283384430586,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9981310018834033,0.999214049846392,1.0002970978093806,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9980361693985981,0.9991821245875732,1.0003280797765481,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9980220841657053,0.9991589790556235,1.0002958739455416,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9980016087862739,0.9991333871499577,1.0002651655136414,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978769867389012,0.9990559633571513,1.0002349399754014,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9976771092574304,0.9989699537097645,1.0002627981620986,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975464723633184,0.9988870450294083,1.0002276176954983,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973401533235201,0.9987970472489481,1.000253941174376,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973401533235201,0.9987970472489481,1.000253941174376,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973401533235201,0.9987970472489481,1.000253941174376,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971449361423558,0.9987310742595307,1.0003172123767057,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9969480003702031,0.9986646608115887,1.0003813212529742,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9968489502856663,0.9986313010786562,1.000413651871646,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966136806788701,0.9985098430458287,1.0004060054127872,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965370976916298,0.9984232675191901,1.0003094373467503,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9961403464706147,0.9982882227550227,1.0004360990394308,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9955967037301722,0.9980615627780883,1.0005264218260044,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9952922697612646,0.9979584758931533,1.0006246820250422,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9950880520249072,0.9978894569388354,1.0006908618527635,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9946154767694351,0.9976658996018835,1.0007163224343318,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9944095604137383,0.9975962575463745,1.0007829546790108,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9943803112084917,0.9975569598350342,1.0007336084615768,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9943665329283113,0.9975297424887088,1.0006929520491064,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9941249512234915,0.9973806285120069,1.0006363058005223,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9937876996980948,0.9972446755215569,1.000701651345019,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9935525378205075,0.9971187227499779,1.0006849076794484,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9930045350610083,0.9969112945205107,1.0008180539800131,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9924649217851288,0.9967057152895669,1.000946508794005,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9919222757303787,0.9964993456682822,1.0010764156061858,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9916912958155415,0.9963840140060511,1.0010767321965608,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9913280712317742,0.9961972174598379,1.0010663636879016,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9910908580062575,0.9960940027789856,1.0010971475517136,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9907488564234211,0.9959352852836437,1.0011217141438662,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9905685782067428,0.995756247317253,1.0009439164277631,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9905301480404343,0.9956946392465291,1.000859130452624,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9900707868874695,0.9954902721534765,1.0009097574194834,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9895210474820623,0.9951617679223869,1.0008024883627114,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.989159698952433,0.9947902282863327,1.0004207576202324,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9889948400534617,0.9946586905799677,1.0003225411064738,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9887003204211244,0.994403665262426,1.0001070101037275,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.988286131696526,0.9941086421264526,0.9999311525563791,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.98774493119244,0.9937694777140494,0.9997940242356589,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9873618443329666,0.9935623701252897,0.9997628959176128,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9868002361881308,0.9931604430131147,0.9995206498380985,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9857978413075283,0.9926680425220997,0.9995382437366711,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9851737533494083,0.9921612745427341,0.9991487957360599,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.984483106496068,0.9916119254666638,0.9987407444372596,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9836613714303623,0.9911912203389568,0.9987210692475513,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9831907015418271,0.9908436696844856,0.998496637827144,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9826656590345525,0.9905283086668744,0.9983909582991962,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9815700765122117,0.9898912144934557,0.9982123524746997,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.98016698455847,0.9892072763445412,0.9982475681306124,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9790450224210846,0.9884990379605251,0.9979530534999655,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9781285708449072,0.9879651703360632,0.9978017698272192,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9771677881527632,0.9872606690065494,0.9973535498603356,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9757676172025292,0.986399720168641,0.9970318231347527,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9748883220361599,0.9855834767566837,0.9962786314772074,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9734364092592348,0.9845075483037684,0.995578687348302,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9718084223702657,0.9834936583686333,0.995178894367001,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9704475332560057,0.9824459204835551,0.9944443077111044,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9682023500601765,0.9811304622447414,0.9940585744293063,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9665103327648282,0.9798208056713351,0.993131278577842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9636570628197454,0.9782359407948199,0.9928148187698944,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9618474161290894,0.9768097712766839,0.9917721264242784,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9595029768828955,0.9752611636622776,0.9910193504416596,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9568713099348023,0.9735193028190838,0.9901672957033654,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9536612621781893,0.9712595364305425,0.9888578106828958,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9504937790341984,0.9692816326668243,0.9880694862994502,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9474576676562558,0.9672324161884335,0.9870071647206111,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9444493718747217,0.9647790742905945,0.9851087767064673,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9407017930363888,0.9619747859954021,0.9832477789544154,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9376489358014569,0.9599438760612558,0.9822388163210546,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.932496019694881,0.9559936423043716,0.9794912649138621,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9285399645951165,0.9525703509097685,0.9766007372244205,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9238472040657179,0.9488674635960612,0.9738877231264046,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9182594351745388,0.944285808984953,0.9703121827953671,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9130849080438485,0.9398073794398384,0.9665298508358283,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9065848566307941,0.9344778408958015,0.962370825160809,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.900182845847399,0.929437520430923,0.9586921950144469,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8926355140460495,0.9230520380980691,0.9534685621500888,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8837497482318677,0.9156124621017284,0.9474751759715891,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8741361502955333,0.9075761401458088,0.9410161299960843,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8637768561707402,0.8983712915268827,0.9329657268830251,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8557569810840775,0.8895044710103557,0.9232519609366339,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8445305797840263,0.8790965329755724,0.9136624861671185,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8313050026510289,0.86703451118308,0.902764019715131,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.817910679293097,0.8533967236770439,0.8888827680609908,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8029665679212822,0.8375871245990743,0.8722076812768663,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7859775527583642,0.8202925246338223,0.8546074965092804,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7686022295907194,0.8019830318097183,0.8353638340287172,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7498417239637859,0.783005362733355,0.816169001502924,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7274248590122355,0.7605693951964743,0.793713931380713,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.706308461639949,0.7382874709797941,0.7702664803196392,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6859256281179739,0.7154540999875166,0.7449825718570594,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6629087762285346,0.6902461376229037,0.7175834990172727,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6404580446116008,0.6647958903393685,0.6891337360671361,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6151114431130035,0.6370783942806881,0.6590453454483728,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5896349125898663,0.6080811070097353,0.6265273014296042,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5656652870938618,0.580426884942322,0.5951884827907822,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5390566659439106,0.5496561146177956,0.5602555632916807,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.508444317190383,0.516592049265855,0.524739781341327,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4812334192033674,0.4873905328956118,0.4935476465878562,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.45353301333200496,0.45842183101105893,0.4633106486901129,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.41577855923603846,0.4249045470182768,0.4340305348005151,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3851320745564838,0.3954289057385524,0.40572573692062097,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3541127694352908,0.3682373126981726,0.38236185596105443,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.32403161296247435,0.3398698189280158,0.3557080248935573,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.292242998860696,0.31067859269893344,0.3291141865371709,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.26110770985787124,0.2823984143236037,0.30368911878933613,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.23272956769590694,0.25726437770562993,0.2817991877153529,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.20540880542841053,0.23219869972041543,0.2589885940124203,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.17850320497685418,0.20735737356222347,0.23621154214759277,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.15637777640766398,0.18499321192546758,0.21360864744327118,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.13339241533698137,0.1644440400745138,0.19549566481204622,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.11563267238611821,0.14696830811528244,0.17830394384444667,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.10012223531513545,0.13101422418310502,0.16190621305107458,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.08397675831104436,0.11628026445105114,0.14858377059105793,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.07136123707690514,0.10300449257198659,0.13464774806706803,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.06143836659650413,0.09259754270768003,0.12375671881885593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.05006820505149276,0.08118499438071058,0.11230178370992841,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.04165845917715002,0.07096222462547785,0.10026599007380568,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.03438375631702252,0.0627915178715351,0.09119927942604768,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.02744831789692225,0.05449936537962326,0.08155041286232426,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.02290150230994074,0.04816971398707561,0.07343792566421048,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.019785852711119493,0.043230157386843875,0.06667446206256826,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.015238643088497466,0.037513464632958335,0.0597882861774192,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.012760339535349125,0.03371694890260305,0.05467355826985698,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.010304052535775418,0.03016006455613966,0.0500160765765039,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.007180693998810529,0.02634347854470982,0.04550626309060911,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.005920179717317078,0.024063401909809337,0.042206624102301596,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.005212286993333558,0.021705949955424873,0.03819961291751619,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.003790218639568573,0.019423717354852574,0.03505721607013658,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.003208898532669424,0.017748250335114985,0.032287602137560545,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.002382658610837635,0.016314545887974742,0.03024643316511185,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0017190147385511487,0.014652256147337598,0.027585497556124047,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0008230880122321992,0.013320056784632134,0.025817025557032067,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0008047926519917127,0.01241937454923138,0.024033956446471046,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0004909392533504996,0.011157704703211343,0.021824470153072185,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0004194843425607813,0.010297048349151534,0.020174612355742284,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005820447509600913,0.009898628943504819,0.01921521313604955,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.000784546975053875,0.00913950490882982,0.017494462842605765,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0007385000450539515,0.008726645187183302,0.016714790329312654,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0006747234922397953,0.00840769734383877,0.016140671195437745,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00038500953614506016,0.007828938258446069,0.015272866980747077,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
4.205075602685404e-05,0.007165918403633971,0.014289786051241088,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00012929585718432328,0.006645825222583468,0.01342094630235126,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00024240037749124858,0.00617128479033315,0.012584969958157548,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0002958831041414431,0.0059789632458520535,0.012253809595845551,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.000493299195652999,0.005535450909696086,0.01156420101504517,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00046528766065665264,0.00510368009486502,0.010672647850386692,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0004410344623136707,0.004962423162622464,0.010365880787558599,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0005952971846384858,0.004641288736471388,0.009877874657581262,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.000332795078576943,0.004370471936984853,0.00907373895254665,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.0004988653548909641,0.004011899212986553,0.008522663780864071,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00039427790935154736,0.0037740547415172606,0.007942387392386068,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00021515460188104192,0.003590770553403054,0.00739669570868715,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00012548761524691816,0.00349869751128727,0.0071228826378214585,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00011240973278627128,0.0033492941153251835,0.006810997963436639,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-0.00010482867897725805,0.0031976443353187063,0.00650011734961467,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
-1.4135201830755423e-05,0.003104543522800137,0.006223222247431029,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
3.1245852791952564e-05,0.0030578441147315377,0.006084442376671123,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
7.664569536308891e-05,0.0030110393289347515,0.005945432962506414,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
5.3110849293000386e-05,0.0027512744508796667,0.0054494380524663325,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0001826889242338204,0.0024473712412144094,0.004712053558194998,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00022890243912511085,0.002399332623325132,0.004569762807525153,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00019582982592394275,0.0022274355233073318,0.004259041220690721,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00019582982592394275,0.0022274355233073318,0.004259041220690721,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00014603410096954194,0.002112740770525568,0.004079447440081594,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.000191790570224757,0.002063894683749918,0.003935998797275079,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.000191790570224757,0.002063894683749918,0.003935998797275079,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00023743703081474448,0.002014806503991928,0.0037921759771691117,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00037320966886777345,0.0018658665069629,0.0033585233450580264,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00046191003559230563,0.0017648853463033457,0.003067860657014386,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0005052897141973329,0.0017137713771462888,0.0029222530400952445,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0004261962055975097,0.0015869072894211939,0.002747618373244878,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.00046689487000128524,0.0015347498917711666,0.002602604913541048,0.0007036738025257975,0.0008880300327984518,0.0010723862630711062
0.0005057358805875954,0.0014819483458610153,0.0024581608111344353,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0005419549535537278,0.0014283890638097756,0.002314823174065823,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0005743971851778659,0.0013739204554191703,0.0021734437256604746,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.000557502698091995,0.0013150012635141331,0.0020724998289362714,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.000557502698091995,0.0013150012635141331,0.0020724998289362714,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.000557502698091995,0.0013150012635141331,0.0020724998289362714,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.000557502698091995,0.0013150012635141331,0.0020724998289362714,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0005218646516512333,0.0012533491020083037,0.001984833552365374,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0005680018352583514,0.0011977609580673609,0.0018275200808763703,0.0005671155253391536,0.001074674069315904,0.0015822326132926543
0.0005680018352583514,0.0011977609580673609,0.0018275200808763703,0.0005671155253391536,0.001074674069315904,0.0015822326132926543
0.0005680018352583514,0.0011977609580673609,0.0018275200808763703,0.0005140350983528642,0.0011316882749607753,0.0017493414515686865
0.0005680018352583514,0.0011977609580673609,0.0018275200808763703,0.0005140350983528642,0.0011316882749607753,0.0017493414515686865
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,0.0005140350983528642,0.0011316882749607753,0.0017493414515686865
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,0.0005140350983528642,0.0011316882749607753,0.0017493414515686865
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,0.0005140350983528642,0.0011316882749607753,0.0017493414515686865
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,0.00046111244942578604,0.001187276418901718,0.0019134403883776497
0.0005140350983528642,0.0011316882749607753,0.0017493414515686865,0.00046111244942578604,0.001187276418901718,0.0019134403883776497
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,0.00046111244942578604,0.001187276418901718,0.0019134403883776497
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,0.00046111244942578604,0.001187276418901718,0.0019134403883776497
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,0.0005218646516512333,0.0012533491020083037,0.001984833552365374
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,0.0005218646516512333,0.0012533491020083037,0.001984833552365374
0.0006196241136173538,0.0010157548774108668,0.0014118856412043798,0.0005218646516512333,0.0012533491020083037,0.001984833552365374
0.0006196241136173538,0.0010157548774108668,0.0014118856412043798,0.0005218646516512333,0.0012533491020083037,0.001984833552365374
0.0006196241136173538,0.0010157548774108668,0.0014118856412043798,0.00047431175304384,0.001307817710398909,0.0021413236677539776
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.00047431175304384,0.001307817710398909,0.0021413236677539776
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0004260305557084289,0.0013613769924501486,0.0022967234291918683
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0004260305557084289,0.0013613769924501486,0.0022967234291918683
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.00047419448641345286,0.001423029153955978,0.0023718638214985034
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0005057358805875954,0.0014819483458610153,0.0024581608111344353
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.00046689487000128524,0.0015347498917711666,0.002602604913541048
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0004261962055975097,0.0015869072894211939,0.002747618373244878
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0003841579954718187,0.0016385082613011152,0.0028928585271304117
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.00041764092186711557,0.0016955224669459863,0.002973404012024857
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0003783661695408865,0.0017466364361030436,0.003114906702665201
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0002964474285949393,0.001847617596762598,0.0033987877649302566
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0003308339048387673,0.0019032057407035406,0.003475577576568314
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0003308339048387673,0.0019032057407035406,0.003475577576568314
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0003308339048387673,0.0019032057407035406,0.003475577576568314
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0003308339048387673,0.0019032057407035406,0.003475577576568314
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.00025128575736221956,0.0020027948092499375,0.0037543038611376556
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0002103399967908258,0.0020521457377325686,0.0038939514786743117
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0002103399967908258,0.0020521457377325686,0.0038939514786743117
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.00016879656403614974,0.0021012339174905584,0.004033671270944967
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0001267590494196118,0.0021500800042662084,0.0041734009591128055
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0002067549094284444,0.0022739651897865595,0.004341175470144674
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.0002495307347694965,0.0023284337981771654,0.004407336861584834
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,8.175166669819505e-05,0.002520974906335435,0.004960198145972676
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,0.00012504462284324913,0.0025745341883866755,0.005024023753930101
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,8.312380573721224e-05,0.0027226020356518207,0.005362080265566429
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,4.0764637284357655e-05,0.002869455152409159,0.00569814566753396
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,3.71666419189229e-05,0.0029682086023070722,0.005899250562695222
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,2.5405553231234307e-05,0.0031639516322539106,0.006302497711276587
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,-2.6948826559535823e-05,0.003404304212251235,0.006835557251062006
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,-3.5953928722446196e-05,0.0035004438399404278,0.007036841608603302
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,7.556728991486763e-05,0.003766876652127662,0.007458186014340456
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,-3.821562907754816e-05,0.004000184971336311,0.00803858557175017
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,-8.256971343937377e-05,0.004140586200128616,0.008363742113696605
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.00019675432419099907,0.00437175372729074,0.008940261778772478
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0002844362665050202,0.004649801483659579,0.009584039233824178
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.00026933467598407555,0.004790688335042231,0.009850711346068538
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0004118710241115464,0.005295885454713488,0.011003641933538522
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0002235926571290004,0.00595329266828342,0.01213017799369584
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0003422246636289169,0.006497691668724928,0.013337608001078773
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0005451936040536259,0.006955331201697774,0.014455856007449175
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0007816392370900592,0.007589148303740326,0.01595993584457071
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0006793830810265973,0.008404823169786345,0.017489029420599288
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0004070716967996338,0.008837716473684993,0.01808250464416962
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0005213295744126243,0.00947239264380546,0.019466114862023542
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0004773423098428601,0.01016298046402288,0.02080330323788862
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.00036286053184122515,0.01080003298075195,0.021962926493345122
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0001051042458762013,0.011405562561203189,0.02291622936828258
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.00015220855789320996,0.012560859795900098,0.024969511033906988
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0006655639917757892,0.013919240998668638,0.027172918005561486
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0014526816933205702,0.01564693526046894,0.029841188827617306
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0022499015038204406,0.016870041858592442,0.03149018221336444
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0038403499244886053,0.01909080136107451,0.03434125279766042
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.004647912601229577,0.021124739503951363,0.03760156640667315
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.005716917039562126,0.02364003456354971,0.041563152087537296
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.006944765877933714,0.026097266397043194,0.04524976691615268
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.008116404276588204,0.028664158532088986,0.04921191278758977
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.009888028325464933,0.03136424698018199,0.052840465634899046
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.01199500467006909,0.034436792300137055,0.05687857993020502
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.014436985682696652,0.038482912982690166,0.06252884028268368
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.01792486773101319,0.04320189901322487,0.06847893029543654
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.023224115908921636,0.049689074851845316,0.076154033794769
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.027673041327505168,0.05600540325214679,0.08433776517678841
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.03412065247532431,0.0630342465755606,0.0919478406757969
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.04159229094984865,0.07188078999404209,0.10216928903823552
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.04879652535423787,0.08055914779266156,0.11232177023108525
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.05917724008923277,0.09130164531733617,0.12342605054543956
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.07180321261730598,0.10371416093688748,0.13562510925646898
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.08464217534986385,0.1171134081599847,0.14958464097010554
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.10073426648985066,0.1334438171710767,0.16615336785230272
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.11739201014442026,0.14992892545281622,0.1824658407612122
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.13385215320209032,0.16661345091752636,0.1993747486329624
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.1539333500001593,0.18571961742416074,0.21750588484816216
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.1765431367179125,0.2061308527314735,0.2357185687450345
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.20202426497335377,0.22865563145087822,0.25528699792840265
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.22964599116320714,0.25243151250711326,0.27521703385101937
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.25631507224251554,0.276599906293342,0.2968847403441685
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.2851858722624913,0.3043632638321797,0.3235406554018681
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.3137719926941435,0.3317878688044731,0.34980374491480265
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.3428524918738085,0.3590815684957195,0.37531064511763046
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.3747038049744698,0.3876576864861166,0.4006115679977634
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.4090809301339456,0.4189569313149912,0.42883293249603677
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.4433190909980092,0.4511210208625608,0.45892295072711237
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.4784820801269556,0.483466980443149,0.4884518807593424
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.5092890514773961,0.5142747466369904,0.5192604417965846
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.5381660971619658,0.5450292698480845,0.5518924425342032
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.5647229491880734,0.5764857741703666,0.5882485991526598
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.5918193912229681,0.607964104986927,0.6241088187508859
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6173117836717534,0.6368035966567307,0.656295409641708
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6414815643282861,0.6636894357141017,0.6858973070999173
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6639013508979819,0.6898133687358626,0.7157253865737434
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6862963294709999,0.7142332026777571,0.7421700758845143
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7079004368892684,0.7376620237704968,0.7674236106517253
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7271148139799511,0.759822472689714,0.7925301313994769
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7454213959359443,0.779076997593722,0.8127325992514997
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7648951514997299,0.7988068886856451,0.8327186258715603
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7823558711424294,0.8173958517381523,0.8524358323338752
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8004510010132516,0.8343123367799787,0.8681736725467059
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8134602313573558,0.8478347972161095,0.8822093630748633
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8262592036039736,0.8616743109189139,0.8970894182338541
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8409344506935279,0.8743352311346143,0.9077360115757007
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8534944887364603,0.885876507893457,0.9182585270504536
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8649908510512452,0.8964234706469261,0.927856090242607
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8749357886770801,0.906015687669196,0.937095586661312
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8853065375969169,0.9148597393874045,0.9444129411778921
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.8937789630884372,0.9218822875181425,0.9499856119478478
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.902027844168614,0.9287323581770626,0.9554368721855111
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9082033294541494,0.9342249743446402,0.9602466192351311
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9145441518173307,0.9397423238808786,0.9649404959444265
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9206887718053963,0.9443826107165032,0.9680764496276101
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9262642594482129,0.9488919424152042,0.9715196253821956
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9310395339560092,0.9524117679783387,0.9737840020006682
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9358477862758806,0.9565527155685475,0.9772576448612144
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.939169476466617,0.9594793073890255,0.9797891383114341
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9430658046064321,0.9628837062603088,0.9827016079141856
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9472331888576826,0.9658367855227826,0.9844403821878827
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9506705472568002,0.9682981144753988,0.9859256816939974
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9535582210808101,0.9703794691200202,0.9872007171592302
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9559581554666129,0.9721958054932852,0.9884334555199575
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9577055079398593,0.9737399564962143,0.9897744050525692
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9608888649840732,0.9757039307648331,0.990518996545593
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9623137115175786,0.9769792945573729,0.9916448775971671
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9645927359347731,0.9785905829553476,0.9925884299759221
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9662070606736022,0.97972739821598,0.9932477357583578
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9678145409155671,0.980683562167556,0.993552583419545
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9694217106782052,0.98195204805616,0.9944823854341148
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9709818643876936,0.9830692210700391,0.9951565777523846
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9722794796424522,0.9838314317057357,0.9953833837690192
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9735403027225382,0.9848674400736226,0.996194577424707
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.974405249236294,0.985547384878805,0.996689520521316
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9755550242278412,0.9862994254276389,0.9970438266274366
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9770017410068094,0.9873346850402834,0.9976676290737575
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9784585464490966,0.9881578203378002,0.9978570942265038
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.979397740765482,0.988829022555173,0.998260304344864
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9800231982370365,0.9892546041601527,0.9984860100832688
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9808515024086946,0.989852225130009,0.9988529478513235
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9814638572433456,0.9905003047676102,0.9995367522918748
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.9824165665964915,0.9910618756062499,0.9997071846160084
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9832298309169947,0.9915185250876691,0.9998072192583436
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9844401484245966,0.9920851714574015,0.9997301944902064
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9850236593698499,0.9924958015876291,0.9999679438054082
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9860362361116128,0.9929904866873196,0.9999447372630264
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9868248450823113,0.9934671017574466,1.0001093584325818
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9871351942846184,0.9937277897958253,1.0003203853070322
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9880114427305963,0.994177202985249,1.0003429632399017
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9883342528970687,0.9942861547542154,1.0002380566113622
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9891504798039219,0.9946372150560261,1.0001239503081303
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9898789868646571,0.995037555024832,1.000196123185007
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9902509908587915,0.9952374149019543,1.000223838945117
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9907399245339837,0.9954767451107461,1.0002135656875086
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9912816744615485,0.9958048777105406,1.0003280809595327
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918321748222085,0.9960397631541431,1.0002473514860777
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9919034070160268,0.996134732793762,1.000366058571497
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9920345311091634,0.9962022532348733,1.0003699753605833
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9923995234589342,0.996372150976866,1.0003447784947979
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9926385431077287,0.9964989133203017,1.0003592835328747
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9928380333952748,0.9966859867549381,1.0005339401146014
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9933143897862841,0.9969170861437424,1.0005197825012009
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9936483988214184,0.9970526700266058,1.0004569412317932
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.993892932144758,0.9971818281634259,1.0004707241820938
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9940164269783237,0.9972465349614976,1.0004766429446714
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9940543368216201,0.9973269537998872,1.0005995707781543
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9941587458021203,0.9973619346960814,1.0005651235900423
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.994281752320432,0.9974261736331748,1.0005705949459174
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9946491063813502,0.9976371816192383,1.0006252568571263
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9947844321925198,0.9977275437013109,1.000670655210102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9948880996282647,0.9977622414244574,1.00063638322065
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952145090628318,0.9978938669380506,1.0005732248132693
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952697098303728,0.9979996294034432,1.0007295489765136
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.995372775626186,0.9980341106253509,1.0006954456245156
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9953971151282845,0.9980842125089691,1.0007713098896536
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9953971151282845,0.9980842125089691,1.0007713098896536
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9957167934592792,0.9982118093718567,1.0007068252844342
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.996347169718834,0.9984440417042348,1.0005409136896357
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9964584314043177,0.9985009909216386,1.0005435504389595
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968591082585493,0.9986353536437086,1.0004115990288678
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968696531369734,0.9986584991756583,1.0004473452143432
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9969776644195825,0.9987132108586966,1.0004487572978107
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997001351351991,0.9987722680903144,1.0005431848286377
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9971190883203647,0.9988545023845387,1.0005899164487126
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9972171816431866,0.9988876565763528,1.0005581315095189
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974120291381402,0.9989536295657702,1.0004952299934002
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975087228095222,0.99898643720693,1.000464151604338
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9977004703255581,0.9990516631703589,1.0004028560151597
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997795438049785,0.9990840670890428,1.0003726961283008
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978897343208836,0.9991163208676401,1.0003429074143966
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978897343208836,0.9991163208676401,1.0003429074143966
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980117661664009,0.9991756327593151,1.0003394993522294
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981053876376157,0.9992075580181339,1.0003097283986522
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982249467634113,0.9992657794355349,1.0003066121076583
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983205287677802,0.9993060077449663,1.0002914867221522
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984373783486599,0.9993629447135669,1.0002885110784738
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998529188988906,0.9993940671990937,1.0002589454092816
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985353743514795,0.9994091283977641,1.0002828824440486
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986261580445482,0.9994400104745862,1.000253862904624
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987158786748332,0.9994706317902583,1.0002253849056835
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998740230911431,0.9994961544779664,1.0002520780445017
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998740230911431,0.9994961544779664,1.0002520780445017
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.998740230911431,0.9994961544779664,1.0002520780445017
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989181104895933,0.99955651748726,1.0001949244849269
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989181104895933,0.99955651748726,1.0001949244849269
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990050979073515,0.9995862002991652,1.000167302690979
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990050979073515,0.9995862002991652,1.000167302690979
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990274637397045,0.999609345831115,1.0001912279225256
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991140944837205,0.999638648051314,1.0001632016189075
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991991580847961,0.9996675247402766,1.0001358913957572
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991991580847961,0.9996675247402766,1.0001358913957572
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991991580847961,0.9996675247402766,1.0001358913957572
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991991580847961,0.9996675247402766,1.0001358913957572
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9992217599453613,0.9996975530860505,1.0001733462267395
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993060478761199,0.9997259497035275,1.000145851530935
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993884408760141,0.9997537989764214,1.0001191570768286
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994685703534815,0.9997810163227469,1.0000934622920121
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994685703534815,0.9997810163227469,1.0000934622920121
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994685703534815,0.9997810163227469,1.0000934622920121
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994685703534815,0.9997810163227469,1.0000934622920121
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994685703534815,0.9997810163227469,1.0000934622920121
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994685703534815,0.9997810163227469,1.0000934622920121
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995459187971633,0.9998074929294475,1.0000690670617316
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996197178979724,0.9998330848351131,1.0000464517722538
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996197178979724,0.9998330848351131,1.0000464517722538
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996887463764089,0.9998575948130657,1.0000264432497226
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996887463764089,0.9998575948130657,1.0000264432497226
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996917966366627,0.999866271208734,1.0000407457808052
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996917966366627,0.999866271208734,1.0000407457808052
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997157572656469,0.99988512384949,1.0000544904333333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997157572656469,0.99988512384949,1.0000544904333333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997157572656469,0.99988512384949,1.0000544904333333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997157572656469,0.99988512384949,1.0000544904333333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997157572656469,0.99988512384949,1.0000544904333333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997157572656469,0.99988512384949,1.0000544904333333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998422939555476,0.9999296213315454,1.0000169487075432
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998422939555476,0.9999296213315454,1.0000169487075432
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998614616724658,0.9999446825302156,1.0000279033879655
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998614616724658,0.9999446825302156,1.0000279033879655
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999164941926904,0.9999635351709717,1.000010576149253
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999164941926904,0.9999635351709717,1.000010576149253
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999164941926904,0.9999635351709717,1.000010576149253
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999164941926904,0.9999635351709717,1.000010576149253
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999164941926904,0.9999635351709717,1.000010576149253
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999164941926904,0.9999635351709717,1.000010576149253
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999564394732643,0.9999785963696418,1.0000007532660193
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999564394732643,0.9999785963696418,1.0000007532660193
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999564394732643,0.9999785963696418,1.0000007532660193
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893986,0.9999796090793973,1.000002590069396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893986,0.9999796090793973,1.000002590069396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893986,0.9999796090793973,1.000002590069396
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999944812485756,0.9999969618707338,0.9999994424928921
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999944812485756,0.9999969618707338,0.9999994424928921
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999944812485756,0.9999969618707338,0.9999994424928921
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999944812485756,0.9999969618707338,0.9999994424928921
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999944812485756,0.9999969618707338,0.9999994424928921
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0


==> fig/tradeoff_SecAgg_EMNIST_n-90_alpha-1.csv <==
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
1.0,1.0,1.0,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999970324706577,0.9999892981848209,1.0000082716630647,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999252034997733,0.9999742369861508,1.0000232704725285,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999171229124276,0.9999655605904824,1.000013998268537,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998898737758036,0.9999504993918122,1.000011125007821,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998898737758036,0.9999504993918122,1.000011125007821,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998898737758036,0.9999504993918122,1.000011125007821,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998427827813021,0.9999316467510562,1.0000205107208102,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998427827813021,0.9999316467510562,1.0000205107208102,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998427827813021,0.9999316467510562,1.0000205107208102,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998427827813021,0.9999316467510562,1.0000205107208102,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998427827813021,0.9999316467510562,1.0000205107208102,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998427827813021,0.9999316467510562,1.0000205107208102,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997833634930686,0.9999102948009506,1.0000372261088326,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997830522667301,0.9999092820911951,1.00003551191566,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997121583300204,0.9998774601635771,1.000042761997134,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997121583300204,0.9998774601635771,1.000042761997134,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997121583300204,0.9998774601635771,1.000042761997134,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996199542059336,0.9998340975448684,1.0000482408838032,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996199542059336,0.9998340975448684,1.0000482408838032,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996199542059336,0.9998340975448684,1.0000482408838032,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996199542059336,0.9998340975448684,1.0000482408838032,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999594049931314,0.9998001837054422,1.0000063174795706,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999594049931314,0.9998001837054422,1.0000063174795706,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999463702076944,0.9997300943177212,0.9999964865584984,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999463702076944,0.9997300943177212,0.9999964865584984,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993190228808566,0.999676400364695,1.0000337778485333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992833090831084,0.9996518903867425,1.0000204716903767,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992833090831084,0.9996518903867425,1.0000204716903767,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992833090831084,0.9996518903867425,1.0000204716903767,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999188628294073,0.9995998218743761,1.0000110154546793,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991745829402497,0.9995784699242705,0.9999823569082912,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991745829402497,0.9995784699242705,0.9999823569082912,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991745829402497,0.9995784699242705,0.9999823569082912,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9990369786817161,0.9995002577731015,0.9999635368644868,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988943917977045,0.999419501904778,0.9999446120118516,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9987475540541697,0.9993366366926726,0.9999257193311755,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9986806371999829,0.9993073344724739,0.9999340317449649,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9985564234954908,0.9992487749716059,0.999941126447721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9985564234954908,0.9992487749716059,0.999941126447721,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983571749127327,0.9991591097421132,0.9999610445714937,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9982777690333651,0.9991029503235074,0.9999281316136497,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9981479341487461,0.9990423031508586,0.9999366721529711,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9980752468321288,0.9990114210740364,0.999947595315944,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9979998582835328,0.9989802985885096,0.9999607388934864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977876303155032,0.9988607777112598,0.9999339251070164,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977121247809628,0.9988292257974966,0.9999463268140303,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975545923829867,0.9987655557279776,0.9999765190729686,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9975545923829867,0.9987655557279776,0.9999765190729686,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9972592604653444,0.998612557594976,0.9999658547246076,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971738941390188,0.9985800117928949,0.999986129446771,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970753687486079,0.9985180072305461,0.9999606457124842,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9967461228061355,0.9983578776406397,0.9999696324751438,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9966633887819193,0.998324948829229,0.9999865088765386,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962990307869867,0.998161471399112,1.0000239120112373,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9959983349701582,0.9980029286125051,1.000007522254852,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956347315482669,0.9978098039020148,0.9999848762557627,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9951557814549719,0.9976093206724611,1.0000628598899504,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9947602400332988,0.9974108487543558,1.000061457475413,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9944791632144245,0.9973074068145232,1.000135650414622,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.99417490075181,0.997141798426904,1.0001086961019978,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9936267220247034,0.9968427180783361,1.000058714131969,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9933640766435363,0.9967079909578118,1.0000519052720873,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.992600041476534,0.9963333847715571,1.00006672806658,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9920970677159179,0.9960928266140912,1.0000885855122643,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9913051224690355,0.995712339717348,1.0001195569656605,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9904698774417361,0.9953617765779388,1.0002536757141414,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9887138322272022,0.9945530891527825,1.0003923460783628,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9879137303919773,0.9941991292470058,1.0004845281020345,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9868578840694432,0.9937020418060885,1.0005461995427338,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9858026185499004,0.9932373446541402,1.0006720707583798,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9847904595013666,0.9927399914458419,1.0006895233903172,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.984197975203284,0.9923537983180173,1.0005096214327507,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9831452728270657,0.9918179479829234,1.0004906231387811,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9818100484147947,0.9911013818714617,1.0003927153281287,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9803002384559081,0.9903094090043807,1.0003185795528533,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9795075794350269,0.9898075679520577,1.0001075564690884,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9778564707714563,0.9889711161056205,1.0000857614397847,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9761342753872706,0.9880254049808537,0.9999165345744367,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9745131698279291,0.9870782894368147,0.9996434090457004,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9728257498264529,0.9862672955847985,0.9997088413431442,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9703268544654424,0.9850125463955794,0.9996982383257165,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.968788849413009,0.9840578135865009,0.9993267777599928,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9663866443988333,0.9827976570667175,0.9992086697346018,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9635094422229808,0.9812378728332887,0.9989663034435965,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9608389473775241,0.9798208361073872,0.9988027248372504,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9581800975656003,0.9782919571679244,0.9984038167702485,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9556670071443601,0.9766886913148533,0.9977103754853464,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9527071749489109,0.9750372817585337,0.9973673885681564,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.949222885154172,0.9730812521202157,0.9969396190862594,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9455197776931805,0.9708966689460979,0.9962735601990154,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9416331549059648,0.9687405730074957,0.9958479911090267,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9372813014082946,0.9663142278342288,0.9953471542601631,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9329543221481873,0.9637344799693871,0.9945146377905869,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.926714982769666,0.9601931831423723,0.9936713835150787,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9217302456936849,0.9574060710374965,0.9930818963813082,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9148078336943208,0.9535786392669887,0.9923494448396566,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9075506764897373,0.9495506914774905,0.9915507064652437,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9009489352316415,0.9458612331688648,0.9907735311060881,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8940742191184852,0.9419360208455805,0.9897978225726758,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.887537007538246,0.9383103207102949,0.9890836338823437,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8795944836515591,0.9338682670282218,0.9881420504048845,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8709721064508422,0.9291068517381028,0.9872415970253634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8625943782044663,0.9244557967473799,0.9863172152902935,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8519328842610713,0.9185545543715167,0.9851762244819621,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8430742099237936,0.9136551977166422,0.9842361855094908,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8326627475472708,0.9079307331912343,0.9831987188351978,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8219410968487039,0.90204215395393,0.982143211059156,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.8101522189604135,0.895559835195391,0.9809674514303685,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7978825790823063,0.8888720305803662,0.9798614820784262,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7863592919960477,0.8826063178298755,0.9788533436637034,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.772325267016014,0.8749606585333026,0.9775960500505912,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.757988516289797,0.8671864887571396,0.9763844612244821,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7454382493681155,0.8603859318921891,0.9753336144162628,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7334613561842986,0.8538548466626376,0.9742483371409765,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7191175571553057,0.8461334827879204,0.9731494084205352,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.7035442334241645,0.8376561182012161,0.9717680029782677,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6882301815532562,0.8294046110279962,0.9705790405027362,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6719789467364532,0.8207083590581228,0.9694377713797924,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6563632538468345,0.8123591483920298,0.9683550429372252,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6394645080636467,0.8034056282049292,0.9673467483462117,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6226144621682097,0.7942884253677955,0.9659623885673814,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.6060966818254344,0.7853993135278445,0.9647019452302547,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5903301654229244,0.7768606063615053,0.9633910473000863,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5717974288050174,0.7670369502431464,0.9622764716812755,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5547959103774167,0.7579226194859114,0.9610493285944062,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5361651542364102,0.7479232814774306,0.959681408718451,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.5171683912263387,0.7377536943785783,0.9583389975308179,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.49828642043727545,0.7276145363642902,0.9569426522913049,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4804576989386395,0.7181032822580778,0.9557488655775161,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4617828826891275,0.7080949769556086,0.9544070712220898,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.4411454558707764,0.6970038014284622,0.952862146986148,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.42211200909234897,0.6868613199647263,0.9516106308371037,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.40528043986509094,0.6777950811289368,0.9503097223927828,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3882950403413431,0.668547087603057,0.948799134864771,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3720323427925857,0.659941396337418,0.9478504498822503,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3546912045128312,0.6506076758343443,0.9465241471558574,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.33896423076635024,0.6420144634088304,0.9450646960513105,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.32141765831417435,0.6324251168402687,0.943432575366363,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.3052378317144873,0.6236091513045372,0.9419804708945871,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.28698168417959213,0.6138603458922334,0.9407390076048746,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2729549124009287,0.6060255212529697,0.9390961301050107,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.256969127879541,0.5973441699408505,0.93771921200216,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.24177877303701029,0.5890397309403661,0.936300688843722,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.2261998570052346,0.5804231209942261,0.9346463849832176,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.21265052801260242,0.5729536990644277,0.933256870116253,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.19839883247047874,0.5650922153231495,0.9317855981758202,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.18781281626114582,0.5590117365767122,0.9302106568922786,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.1753753249206907,0.5521418252296134,0.9289083255385362,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.16175253058702,0.5444312683641334,0.9271100061412467,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.15217352900884262,0.5384883390011377,0.9248031489934327,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.14121627456554142,0.5320719078407,0.9229275411158586,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.13042405004470503,0.5257519953447092,0.9210799406447133,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.12167150355326944,0.5204683399324066,0.9192651763115438,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.11146045289190842,0.5144994284202873,0.9175384039486661,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.10275362827375734,0.5090987381112477,0.9154438479487381,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.09206274862573294,0.5024722447688357,0.9128817409119384,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0824100765947432,0.4965006033493041,0.910591130103865,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.07398675377931363,0.49118758813764246,0.9083884224959713,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.06708879732497908,0.4865221189423372,0.9059554405596953,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.05935157993397766,0.48102768272870755,0.9027037855234374,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.05287655372298694,0.47610605629587355,0.8993355588687602,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.045845410618163496,0.4711342556564433,0.8964231006947231,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.03953783205841105,0.46605131934089483,0.8925648066233787,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.03348535777976719,0.46115289324659337,0.8888204287134196,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.028207329403267423,0.4561808946600047,0.884154459916742,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.02321780360954906,0.45143296725884186,0.8796481309081347,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.018111886635717778,0.4462538747339065,0.8743958628320951,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.01390641547124527,0.4411116803968803,0.8683169453225154,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.008490803422164739,0.4349712698745659,0.8614517363269671,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0060785883729172485,0.4307249446145723,0.8553713008562274,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.002223040180889202,0.4242465526191636,0.846270065057438,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0008548994044628722,0.4185895373522987,0.8380339741090603,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0039473342135893374,0.4122993391116285,0.8285460124368464,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.006407372873927397,0.40625137370878106,0.8189101202914895,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.009928184575327348,0.3992075446471065,0.8083432738695404,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.011563714415387116,0.39220305816563306,0.7959698307466532,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.013305458422624372,0.38523721954044204,0.7837798975035084,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.015513361642794543,0.37789415471545573,0.771301671073706,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.01775037038472055,0.3703280937514929,0.7584065578877064,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.019020185723094774,0.36256965651559303,0.7441594987542808,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.01990515591237968,0.3542100883432652,0.7283253325989101,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.021840763324383505,0.34532258634950486,0.7124859360233933,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.022589186788955495,0.3364706636240121,0.6955305140369797,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.02324443260727377,0.32526148879612365,0.673767410199521,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.023769315843860384,0.31499797491014025,0.6537652656641408,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.023996732181563785,0.3046004903334497,0.6331977128484632,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.024150787420127717,0.29391275337770933,0.6119762941755464,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.024756497189060866,0.2837938619811814,0.5923442211514236,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.02443360243572157,0.27332971604854894,0.5710930345328195,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.024105485999111498,0.2610476684050732,0.5462008228092579,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.022784607795710343,0.2502688318733063,0.5233222715423229,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.02216350648535967,0.2398556307149272,0.501874767915214,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.020806119056951095,0.2279656900468142,0.4767374991505795,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.01927862638793504,0.2165904629137918,0.45245955221551865,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.018558756665255166,0.20507932113445615,0.4287173989341675,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.017609799196793063,0.19339113891562915,0.40439207702805136,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.016517815126148444,0.1820251075775204,0.38056803028118924,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.015827733476508038,0.1698394900441534,0.3555067135648149,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.014430745842009152,0.1586394192256047,0.33170958429321856,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.013468745833581985,0.1472586138269651,0.30798597348751217,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.012726595669350416,0.13841060853902984,0.2895478127474101,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.011676658200461487,0.12950803897971208,0.27069273615988565,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.010545186556355196,0.11937043016446744,0.24928604688529007,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.009302179134494784,0.10910186524051708,0.22750590961552897,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.00838257771861231,0.10098187676282593,0.21034633124426416,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.007491224065275692,0.0922123178669431,0.1919158597991619,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.006578846480485262,0.08442960824260218,0.17543806296568962,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.005591111779506511,0.07633809343784725,0.158267298655201,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0042569718609315604,0.0692173501083837,0.14269167207769895,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.00420318071973344,0.06324237662888131,0.13068793397749606,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0034212580578158666,0.05807720781108565,0.11957567367998717,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0023729907661997895,0.053062876271839296,0.10849874330987838,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.001568071648527132,0.04812223191642316,0.09781253548137345,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.0008255093615481268,0.0436686308683522,0.08816277109825253,0.000737503801108105,0.000737503801108105,0.000737503801108105
-0.00032207861346090355,0.03860594295440019,0.07753396452226127,0.000737503801108105,0.000737503801108105,0.000737503801108105
-1.3667235948519596e-05,0.03431380248181372,0.06864127219957596,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0005627113562506648,0.030483025597259898,0.060403339838269135,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.000600409717230372,0.02679172273906405,0.05298303576089773,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0011184401141367747,0.024286744432108646,0.04745504875008052,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0015855896042191314,0.021986112434590005,0.04238663526496088,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0019040659040073064,0.019760010599935214,0.03761595529586312,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0022114458816185033,0.017389905388207418,0.03256836489479634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.002128443861672453,0.015515813643450593,0.028903183425228733,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0027392373285783037,0.01395701228002576,0.02517478723147322,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0027100291158170947,0.012630294116585927,0.02255055911735476,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.002886880172714726,0.011751748703360463,0.0206166172340062,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.003023611050051893,0.010682263712102848,0.018340916374153804,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.0032459813203220764,0.009426763184729457,0.015607545049136837,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.002948454473977849,0.008002026068780591,0.013055597663583333,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.002977344487214588,0.007454844981474082,0.011932345475733576,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.0029295356636122624,0.0068092118969391244,0.010688888130265986,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.002996388795969314,0.006207938764171616,0.009419488732373919,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.00286182394017612,0.005590379168004638,0.008318934395833156,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.002817170273637692,0.005210516061113555,0.007603861848589419,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0027774583444920556,0.004827448709402464,0.006877439074312872,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0025730379043712864,0.004431634196826828,0.006290230489282369,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0023483721769183208,0.003984250824869477,0.005620129472820634,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0023483721769183208,0.003984250824869477,0.005620129472820634,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0022162628953099712,0.0036797283826532357,0.0051431938699965,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0020304194659904583,0.0034690627245517747,0.004907705983113091,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0018971774747913034,0.003312403763834218,0.004727630052877132,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0015679570196758927,0.0028857885549238155,0.004203620090171738,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0015317295526934799,0.002572526320014991,0.003613323087336502,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0012426682888695177,0.002236933950325108,0.0032311996117806987,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0011656773947141918,0.0021780147584200714,0.003190352122125951,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.001121257250017182,0.0020652486277571843,0.0030092400054971867,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.001121257250017182,0.0020652486277571843,0.0030092400054971867,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0011716169039022264,0.0020136476558772634,0.0028556784078523005,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.001222169455968309,0.0019614902582272362,0.0027008110604861634,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0011333033219212293,0.0018998380967214068,0.0026663728715215843,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0011846118878918537,0.0018470365508112551,0.0025094612137306566,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010671683165606682,0.0017809638677046696,0.002494759418848671,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010671683165606682,0.0017809638677046696,0.002494759418848671,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009589344763692009,0.0017148911845980836,0.0024708478928269664,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0009589344763692009,0.0017148911845980836,0.0024708478928269664,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.0010062000825365952,0.0016613319025468442,0.002316463722557093,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.000806790626186579,0.0014655274952044797,0.0021242643642223804,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0008450937791159025,0.0014099393512635372,0.0019747849234111716,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0008450937791159025,0.0014099393512635372,0.0019747849234111716,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0008765856894162545,0.0013529251456186658,0.001829264601821077,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0008765856894162545,0.0013529251456186658,0.001829264601821077,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0007432940724764193,0.0012776620297734924,0.0018120299870705656,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0007432940724764193,0.0012776620297734924,0.0018120299870705656,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0007618262224571693,0.0012187428378684553,0.0016756594532797413,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0007618262224571693,0.0012187428378684553,0.0016756594532797413,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0007618262224571693,0.0012187428378684553,0.0016756594532797413,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0007593858386650128,0.0011570906763626258,0.0015547955140602387,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0007593858386650128,0.0011570906763626258,0.0015547955140602387,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0007593858386650128,0.0011570906763626258,0.0015547955140602387,0.0006689946075161819,0.0009541027159050374,0.0012392108242938928
0.0007593858386650128,0.0011570906763626258,0.0015547955140602387,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0007593858386650128,0.0011570906763626258,0.0015547955140602387,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0007593858386650128,0.0011570906763626258,0.0015547955140602387,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0007593858386650128,0.0011570906763626258,0.0015547955140602387,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0007593858386650128,0.0011570906763626258,0.0015547955140602387,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0007593858386650128,0.0011570906763626258,0.0015547955140602387,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0007593858386650128,0.0011570906763626258,0.0015547955140602387,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0006196241136173538,0.0010157548774108668,0.0014118856412043798
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0006489987843408545,0.0010818275605174524,0.0015146563366940503
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0006489987843408545,0.0010818275605174524,0.0015146563366940503
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0006489987843408545,0.0010818275605174524,0.0015146563366940503
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0006489987843408545,0.0010818275605174524,0.0015146563366940503
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006489987843408545,0.0010818275605174524,0.0015146563366940503,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006739748091912238,0.001020175399011623,0.0013663759888320219,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0007593858386650126,0.0011570906763626256,0.0015547955140602387
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0008893254360093793,0.0012323537922077992,0.0015753821484062191
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.000952786376798785,0.0012984264753143847,0.0016440665738299844
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.000952786376798785,0.0012984264753143847,0.0016440665738299844
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.000952786376798785,0.0012984264753143847,0.0016440665738299844
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0011334987343168674,0.0013736895911595581,0.0016138804480022488
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0011334987343168674,0.0013736895911595581,0.0016138804480022488
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0011334987343168674,0.0013736895911595581,0.0016138804480022488
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0011334987343168674,0.0013736895911595581,0.0016138804480022488
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0011297882090197317,0.0014942609445704248,0.0018587336801211178
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0012068238193042723,0.0016173478333218819,0.002027871847339491
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.001162686231350702,0.0016729359772628244,0.002183185723174947
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.001162686231350702,0.0016729359772628244,0.002183185723174947
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0011155967263974068,0.0017274045856534297,0.0023392124449094524
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0014194329113817769,0.0019167815917716744,0.002414130272161572
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0014838916015381912,0.0019757007836767116,0.002467509965815232
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.00159969810166574,0.0020373529451825413,0.002475007788699343
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0015826893282823314,0.0022026329650489695,0.0028225766018156076
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,0.0016435379897064796,0.00225964717069384,0.002875756351681201
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.001709743182727945,0.0023166613763387117,0.002923579569949478
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.001753842334781402,0.0023722495202796547,0.0029906567057779074
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0018872622215336896,0.0026449838340461885,0.0034027054465586874
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0018496434959046001,0.002800340113157874,0.0037510367304111475
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.001954747973014112,0.002908368003599719,0.0038619880341853262
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0020682269678121337,0.0032698245947665816,0.00447142222172103
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0020564299067332256,0.003319776203158943,0.00458312249958466
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.002087276641138008,0.003571171730594163,0.005055066820050318
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.002292783586464034,0.004075542608602956,0.005858301630741878
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.002208442602948722,0.004364024219296141,0.006519605835643561
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.002211550286857721,0.004749705650610399,0.007287861014363076
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0025538513227586304,0.005438615007155032,0.008323378691551434
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0025442522211081508,0.005861635886764762,0.009179019552421373
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.002611782547778932,0.006195360419113198,0.009778938290447464
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.002538539385756374,0.006796064875077078,0.011053590364397781
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0022586997059383575,0.007797054047910918,0.013335408389883478
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0022633257766158264,0.008523963178815264,0.0147846005810147
0.0005961680021563461,0.000878839600059864,0.0011615111979633819,0.0022720462528399744,0.009426250566076556,0.016580454879313138
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0018714391410379477,0.010444131987982039,0.01901682483492613
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0017699434191817617,0.011335859837677185,0.020901776256172608
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0014953996798188329,0.012918750413330043,0.024342101146841252
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0015667283175693405,0.014380766969941363,0.027194805622313384
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0012285494783107927,0.016463507072257837,0.03169846466620488
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0010784815099897684,0.018323378419316444,0.03556827532864312
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0010274417664124479,0.02052468240394062,0.04002192304146879
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0007864351805644404,0.022632069167517005,0.04447770315446957
0.000737503801108105,0.000737503801108105,0.000737503801108105,-7.170010354210637e-05,0.025773207523301152,0.05161811515014441
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0003211357072131077,0.028838950266384767,0.05799903623998264
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0010524633932926936,0.03221600260227187,0.06548446859783644
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0013271991487942836,0.035543397722000936,0.07241399459279615
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.002049872341805259,0.04007366608286998,0.08219720450754522
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0026172652880518815,0.04451374442822224,0.09164475414449637
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.003356064034241192,0.04925872988128276,0.10187352379680673
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.003913385994808047,0.05453604755345702,0.11298548110172209
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.004224290492907262,0.05994862868487494,0.12412154786265714
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.004633262298439092,0.06653150437124114,0.13769627104092136
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.005405775813758715,0.07264411220856774,0.1506940002308942
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0057380357035905355,0.07927372649848671,0.16428548870056398
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.006485100630007623,0.08680420664592063,0.18009351392184889
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.008063861904736472,0.09465247981244498,0.19736882152962643
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.009387119300176758,0.10208948851315851,0.21356609632649376
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.010946013088329681,0.11056897699630679,0.23208396708094325
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.011521535858364629,0.11886397867473217,0.24924949320782896
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.012419409227550388,0.1277678448761584,0.26795509897986713
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.013957102309806513,0.13660551203768934,0.2871681263851852
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.015423808342315992,0.14778592463152357,0.31099565760536313
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.016148446961201185,0.15771814114500135,0.33158472925120386
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.01726725956298289,0.16738119179475647,0.35202964315249585
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.018311212897699963,0.17902864152195466,0.37636849594160926
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0192381032899267,0.19046372621012742,0.40016555571018153
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.020646427965097858,0.20091910958457104,0.42248464713423994
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.021791935925937672,0.21326637431097656,0.44832468454789076
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.022829717610274552,0.2255420342994375,0.4739137862091496
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.023899732670199986,0.23696866638319927,0.49783706543659856
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.024949507684814964,0.24866758497924968,0.5222846776433143
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.026239515790248746,0.25945419505195644,0.5451479058941616
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.026387844601989507,0.2701369240876799,0.5666616927773493
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.02709214609921301,0.28018086495067046,0.5874538760005539
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.027607235874531177,0.2907120435058449,0.609031322886221
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.027882739293456804,0.3023798410937767,0.6326424214810102
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.02807897469306342,0.31295766897421506,0.6539943126414935
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.02873257209992175,0.3227104294551248,0.6741534310101713
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.028030954711588008,0.33233771934473577,0.6927063934010596
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.027437374138226667,0.3416166376262305,0.7106706493906877
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.02633762384462246,0.351412335161862,0.7291622941683464
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.025304784012522175,0.36009209911414786,0.7454889822408179
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.02419423186394476,0.3678930414653655,0.7599803147946758
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0234977349186139,0.3754274325939647,0.7743526001065433
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.021998912704575768,0.3831289801135183,0.7882568729316124
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.02073394880285717,0.39010146307108184,0.8009368749450209
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0178714905017735,0.39754736622794395,0.8129662229576614
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.015561987114209308,0.40378376097370533,0.82312950906162
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.012517633863773525,0.4100017992384501,0.8325212323406737
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.00993529818972999,0.4149465628461958,0.8398284238821216
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0070866883723135765,0.4204376913841795,0.8479620711406726
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.0031521583551401,0.42591953129283,0.8549912209408002
0.000737503801108105,0.000737503801108105,0.000737503801108105,-0.00015035483370801073,0.43115377042321573,0.8624578956801394
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0029661913831532383,0.43630092740932447,0.8696356634354957
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0065021059551306215,0.4407305041213071,0.8749589022874835
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.010939905713406639,0.44602901920848553,0.8811181327035644
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.015562628245214039,0.45027068047622365,0.8849787327072333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.019438636063438985,0.45367165887264793,0.8879046816818569
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.024741684523417573,0.45827130817935186,0.8918009318352862
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.02971219270922537,0.4628977255902716,0.8960832584713179
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.03481860284323485,0.46700957477891414,0.8992005467145934
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.04168623068257904,0.47149582180961114,0.9013054129366432
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.047821350294551646,0.4758759862636858,0.9039306222328201
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.05484093508158833,0.48045752895953947,0.9060741228374907
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06063265234216614,0.4844987694676415,0.9083648865931169
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.06848734154860858,0.4893865786096435,0.9102858156706785
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.0773650026331495,0.49503163688684,0.9126982711405305
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.08668588568423752,0.5007385414525608,0.9147911972208841
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.09491405477655218,0.5057140063676691,0.916513957958786
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.10280837213635591,0.5104040715518089,0.9179997709672618
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.11202124806018066,0.5158549963077086,0.9196887445552365
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.122561651128764,0.5219554011341002,0.9213491511394365
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.13254756078331315,0.5278070512464116,0.9230665417095101
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.14277247354899442,0.5337579834219124,0.9247434932948304
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.15282992723463762,0.5395169503596489,0.9262039734846601
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.16556092951306572,0.5467128272816358,0.9278647250502059
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.17785561079411083,0.5536294847073039,0.9294033586204969
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.1894026535341785,0.560251992169542,0.9311013308049055
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.20297586053665917,0.5677660938523743,0.9325563271680894
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.21500584933605582,0.5744360897761464,0.9338663302162369
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.22921823853079754,0.5822069137683014,0.9351955890058052
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.24423930165479585,0.5906106909993928,0.9369820803439897
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2575483404495282,0.5981926741477859,0.9388370078460435
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2740591226648447,0.6071391034840696,0.9402190843032945
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.2888563240337239,0.6151454887136089,0.9414346533934939
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3025674684777641,0.6227809825370249,0.9429944965962855
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3162917761294298,0.6302849705272202,0.9442781649250106
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.33387628300640493,0.6398153656221529,0.9457544482379009
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.349858216236602,0.6484745888376143,0.9470909614386267
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.368223095423346,0.6583433857812507,0.9484636761391554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.3859738576929756,0.6677545152268611,0.9495351727607466
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.40188436214523454,0.6765040952531481,0.9511238283610617
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4188581120420271,0.6854570206109519,0.9520559291798767
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4364741178212273,0.6950359393733716,0.953597760925516
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4541123601477057,0.7047232943836256,0.9553342286195454
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4718350847613624,0.7142459898592269,0.9566568949570915
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.4914183464716314,0.7246808183355483,0.9579432901994652
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5100364125885984,0.7345861493271613,0.9591358860657241
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5276016840720961,0.743962409908158,0.9603231357442199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5457962758053504,0.7536491982510765,0.9615021206968025
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5657469087058516,0.7644370800490358,0.9631272513922199
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.5836533845118503,0.7741007051761235,0.9645480258403967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6024504609828183,0.7840760350831018,0.9657016091833852
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6195682785009584,0.7931287493126974,0.9666892201244364
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6371487328904268,0.802488253029129,0.9678277731678311
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6539143120276838,0.8114800865698747,0.9690458611120656
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6693805589213182,0.8197511390556784,0.9701217191900386
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.6858008951631738,0.8285277265609216,0.9712545579586693
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7009212423881144,0.8366620855627888,0.9724029287374631
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7171192753160708,0.8453404193545146,0.9735615633929585
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7327574294821529,0.8537711472710126,0.9747848650598722
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7493246793243055,0.8627413650117252,0.9761580506991449
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7638485495221721,0.8705999608565609,0.9773513721909497
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7778277066957708,0.8781737192980319,0.978519731900293
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7908206568605403,0.8851896965709859,0.9795587362814315
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8038761843158115,0.892235719596535,0.9805952548772585
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8137475299678213,0.8976680249743871,0.981588519980953
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8253706329548547,0.9039926414923259,0.9826146500297972
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.837289674213295,0.9105024112995921,0.9837151483858891
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8459149689672157,0.915250707904678,0.9845864468421403
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8546925516027537,0.920108998057643,0.9855254445125323
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8645233265457949,0.9255423648309531,0.9865614031161113
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8719046119469684,0.9296116016949576,0.9873185914429468
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8802958311228596,0.9342549418089977,0.9882140524951358
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8874581585097562,0.9382338505771216,0.989009542644487
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8952263679668672,0.9425531432832436,0.98987991859962
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.903274658866338,0.9470558681177736,0.9908370773692093
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9097333850913046,0.950703716945265,0.9916740487992254
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.916815529408418,0.9546144041368667,0.9924132788653154
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9225016904296998,0.9577891444270747,0.9930765984244497
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9281764853718114,0.9609941531812934,0.9938118209907755
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9333432810313503,0.9638879544961869,0.9944326279610235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9387074595924021,0.9668149534200114,0.9949224472476208
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9435744427963018,0.969726363265394,0.9958782837344862
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9480731465764015,0.9722197960359168,0.9963664454954321
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9505828323935079,0.9737237270315354,0.9968646216695629
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9537717295453085,0.9755279109622161,0.9972840923791237
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9567240032082299,0.9772141077029813,0.9977042121977328
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9593688621624027,0.9787817352095111,0.9981946082566194
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9621826766889332,0.980277084124635,0.9983714915603368
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9648809263909559,0.9817292422212018,0.9985775580514478
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9674585532390325,0.9830321675947047,0.9986057819503769
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9702184701337571,0.9845483747007657,0.9988782792677744
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9721793301214035,0.9856879970696344,0.9991966640178653
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9742892835579586,0.9868622611256693,0.99943523869338
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9762099311303017,0.9878173906535391,0.9994248501767765
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9780286782381281,0.9888712306184407,0.9997137829987534
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9793959974462241,0.9897014828275514,1.0000069682088788
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9810963926027328,0.9906392565693392,1.0001821205359456
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9823972993720264,0.991323174512552,1.0002490496530776
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9840370160952606,0.9921492432122179,1.000261470329175
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9848871309882732,0.9926455491164438,1.0004039672446143
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9861860961675533,0.9932202013646858,1.0002543065618184
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9874621002697241,0.9938909289875891,1.0003197577054541
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9885514778640337,0.9943874782715835,1.0002234786791333
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9894129895725677,0.9949060836914316,1.0003991778102956
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9898173424957641,0.9951788019259411,1.000540261356118
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9907930945513087,0.9956315952994164,1.000470096047524
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9911244384290337,0.9958347857488696,1.0005451330687056
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9921651286593388,0.9962860873412842,1.0004070460232295
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9926626880027722,0.9965249855374797,1.0003872830721872
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.993115244797923,0.9967910428067782,1.0004668408156334
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9938757017815048,0.9971001374276209,1.0003245730737371
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9942976528376823,0.9972707640654501,1.000243875293218
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9946599006706631,0.9974383703664049,1.0002168400621467
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9949840523994821,0.9975733642200006,1.0001626760405193
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9952704645169987,0.9976762651016688,1.000082065686339
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9960007831640614,0.9980353082908426,1.000069833417624
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9962877130100168,0.9981945074132114,1.0001013018164058
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9964110081275036,0.9982580814665102,1.0001051548055169
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9964725114067233,0.9983181014307323,1.0001636914547412
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9966257576043254,0.9984108854560987,1.000196013307872
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9968458400671412,0.9985071872570641,1.000168534446987
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9971156189876925,0.9986599611535235,1.0002043033193544
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9972325825298078,0.9987207392378281,1.0002088959458484
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9975434163424428,0.9988476495313794,1.000151882720316
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976354295748154,0.9988800534500634,1.0001246773253114
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978164499589075,0.9989444017740101,1.0000723535891127
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980521209871135,0.9990636858073317,1.00007525062755
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980829124955477,0.9990915350802254,1.0001001576649031
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981720362853173,0.9991230869939887,1.00007413770266
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983139222782071,0.99920812600995,1.0001023297416929
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9984022429864158,0.9992392484954769,1.0000762540045378
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985743355234401,0.9993007518879711,1.0000271682525022
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9985743355234401,0.9993007518879711,1.0000271682525022
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986034116513115,0.9993272284946719,1.0000510453380325
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986881138475143,0.999357565646989,1.0000270174464636
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989284853737501,0.9994465765360697,0.9999646676983893
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990024605084148,0.9994754532250323,0.9999484459416498
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990722547643439,0.9995038498425094,0.9999354449206749
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990722547643439,0.9995038498425094,0.9999354449206749
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990722547643439,0.9995038498425094,0.9999354449206749
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991369663606842,0.9995316991154031,0.999926431870122
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991955436125814,0.9995589164617286,0.9999222893108757
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9992354133349075,0.9995845083673943,0.9999336033998811
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9992899372948137,0.9996109849740951,0.9999320326533764
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993241377898333,0.9996354949520476,0.9999468521142619
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999349499482077,0.9996586404839973,0.9999677814859177
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999349499482077,0.9996586404839973,0.9999677814859177
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993667831939662,0.999679992434103,0.9999932016742398
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994196990260674,0.9997055843397685,0.9999914696534696
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995275836037815,0.9997556862233867,0.999983788842992
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995664832214232,0.9997788317553367,0.9999911802892502
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995664832214232,0.9997788317553367,0.9999911802892502
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996601084791427,0.9998246936833948,0.9999892788876469
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996601084791427,0.9998246936833948,0.9999892788876469
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996601084791427,0.9998246936833948,0.9999892788876469
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9996601084791427,0.9998246936833948,0.9999892788876469
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999740622024558,0.9998666918561007,0.9999927616876433
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999740622024558,0.9998666918561007,0.9999927616876433
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997903664473622,0.9998880438062063,0.9999857211650505
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998234483317227,0.9999068964469624,0.9999903445622021
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998234483317227,0.9999068964469624,0.9999903445622021
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998386044422991,0.9999219576456326,1.0000053108489662
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998852068049369,0.9999408102863885,0.9999964137678401
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998896593626869,0.999949486682057,1.000009314001427
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999167927058499,0.9999645478807271,1.0000123030556043
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999566280893983,0.9999796090793971,1.0000025900693958
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999568884248007,0.9999806217891527,1.0000043551535047
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999954939583309,0.9999979745804891,1.0000004552026474
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999969618707338,0.9999989872902446,1.0000010127097554
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0
0.000737503801108105,0.000737503801108105,0.000737503801108105,1.0,1.0,1.0


==> fig/tradeoff_SecAgg_EMNIST_n-90_alpha-inf.csv <==
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999969618707338,0.9999989872902446,1.0000010127097554,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999709326837289,0.9999903108945762,1.0000096891054235,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9999257490877184,0.9999752496959061,1.0000247503040938,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998691911654503,0.99995639705515,1.0000436029448498,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998691911654503,0.99995639705515,1.0000436029448498,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998691911654503,0.99995639705515,1.0000436029448498,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998686626337691,0.9999553843453948,1.0000421060570206,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9998046141008814,0.999934032395289,1.0000634506896966,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9997351814198144,0.9999108868633393,1.000086592306864,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996616538733426,0.9998863768853866,1.0001110998974305,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9996616538733426,0.9998863768853866,1.0001110998974305,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999584879743808,0.999860784979721,1.000136690215634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999505451045985,0.9998343083730203,1.0001631657000558,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9994237998374597,0.9998070910266948,1.00019038221593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993402526553322,0.9997792417538012,1.00021823085227,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993402526553322,0.9997792417538012,1.00021823085227,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993402526553322,0.9997792417538012,1.00021823085227,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9993402526553322,0.9997792417538012,1.00021823085227,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992550633046948,0.999750845136324,1.000246626967953,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992550633046948,0.999750845136324,1.000246626967953,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992550633046948,0.999750845136324,1.000246626967953,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992550633046948,0.999750845136324,1.000246626967953,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992550633046948,0.999750845136324,1.000246626967953,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992550633046948,0.999750845136324,1.000246626967953,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992550633046948,0.999750845136324,1.000246626967953,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9992550633046948,0.999750845136324,1.000246626967953,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991684336424895,0.9997219684473613,1.000275503252233,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991684336424895,0.9997219684473613,1.000275503252233,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991679261253814,0.999720955737606,1.0002739853498306,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991679261253814,0.999720955737606,1.0002739853498306,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991679261253814,0.999720955737606,1.0002739853498306,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991679261253814,0.999720955737606,1.0002739853498306,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9991679261253814,0.999720955737606,1.0002739853498306,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999080019909009,0.999691653517407,1.000303287125805,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.999080019909009,0.999691653517407,1.000303287125805,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989909718441734,0.9996619707055018,1.0003329695668302,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9989909718441734,0.9996619707055018,1.0003329695668302,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988098833989537,0.9996016076962082,1.0003933319934628,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988098833989537,0.9996016076962082,1.0003933319934628,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9988093778521322,0.9996005949864527,1.000391812120773,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9987129965128221,0.9995612972751123,1.0004095980374026,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.998620362608928,0.9995304151982902,1.0004404677876526,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9985270059906192,0.9994992927127633,1.0004715794349075,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9985270059906192,0.9994992927127633,1.0004715794349075,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984329804000225,0.9994679476498283,1.000502914899634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9984329804000225,0.9994679476498283,1.000502914899634,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983383332135398,0.9994363957360651,1.0005344582585904,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9983383332135398,0.9994363957360651,1.0005344582585904,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9982431064505456,0.9994046509253648,1.000566195400184,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9982431064505456,0.9994046509253648,1.000566195400184,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9982431064505456,0.9994046509253648,1.000566195400184,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9981473375853478,0.999372725666546,1.0005981137477442,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9981473375853478,0.999372725666546,1.0005981137477442,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9978570980037941,0.999275973423915,1.000694848844036,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977594653602427,0.9992434276218344,1.000727389883426,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9977594653602427,0.9992434276218344,1.000727389883426,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9976570532168559,0.9992020710648182,1.0007470889127803,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9976570532168559,0.9992020710648182,1.0007470889127803,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.997558635885974,0.9991692634236584,1.0007798909613428,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973607268889251,0.999103290434241,1.0008458539795568,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973607268889251,0.999103290434241,1.0008458539795568,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9973607268889251,0.999103290434241,1.0008458539795568,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971614951657595,0.9990368769862992,1.0009122588068389,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9971614951657595,0.9990368769862992,1.0009122588068389,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9970534902874463,0.9989884560546962,1.0009234218219463,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9968525107688596,0.9989214519101836,1.0009903930515074,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9968525107688596,0.9989214519101836,1.0009903930515074,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.996751615503687,0.9988878151661608,1.0010240148286345,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.996751615503687,0.9988878151661608,1.0010240148286345,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.996751615503687,0.9988878151661608,1.0010240148286345,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9965490663164075,0.9988202896471723,1.001091512977937,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9963455678231001,0.9987524486811191,1.001159329539138,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9963228556164021,0.9987122440902574,1.0011016325641127,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962066695138269,0.9986550668126671,1.0011034641115073,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9962066695138269,0.9986550668126671,1.0011034641115073,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9960021418946174,0.9985867934471241,1.0011714449996307,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.995796792170022,0.9985182554982694,1.001239718826517,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.995796792170022,0.9985182554982694,1.001239718826517,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9956783489542448,0.9984593825875032,1.0012404162207618,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9954551666296824,0.9983648864744155,1.0012746063191487,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9953335893677724,0.9983038721353041,1.0012741549028359,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.995230186683682,0.9982692795340469,1.0013083723844116,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9950228586837953,0.9981999359038685,1.0013770131239417,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9947106379507006,0.9980955457300897,1.0014804535094788,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.994187294609748,0.9979206466984522,1.0016539987871564,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9939770070131125,0.9978503924726606,1.0017237779322086,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9937662172154991,0.9977799815991164,1.0017937459827337,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9936606416022691,0.9977447196250561,1.001828797647843,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9935179092307337,0.9976543544507896,1.0017907996708457,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9930946383606271,0.9975128098940432,1.0019309814274593,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9926501420694056,0.9973423421676957,1.0020345422659858,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9926463410588613,0.9973336657720274,1.0020209904851936,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9925399064588597,0.9972980705897345,1.0020562347206092,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9922200149090323,0.9971911086585987,1.0021622024081651,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9915581205836648,0.9969475616261082,1.0023370026685516,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9911659736689586,0.9967358068050259,1.0023056399410932,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9906287201275995,0.9965558598636648,1.0024829995997302,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9903680313173456,0.9964227648659036,1.0024774984144615,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9900212522955357,0.9962835175598057,1.0025457828240756,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9895832315876182,0.9961236830818908,1.0026641345761633,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9889101943287706,0.9958748243205925,1.0028394543124144,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.988250442097408,0.9956375927943102,1.0030247434912123,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9877796059264016,0.9954317873399179,1.0030839687534343,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9872368064119501,0.9951369492635314,1.0030370921151126,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9866915991435293,0.9949539023545194,1.0032162055655096,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9859588442587727,0.9946365790345556,1.0033143138103386,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9852865153724751,0.9943777777321697,1.0034690400918642,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9844911167383426,0.9940551418790256,1.0036191670197085,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9840258331190825,0.9938748221558222,1.003723811192562,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.98343150263028,0.9936127191557549,1.0037939356812298,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9828347925917227,0.9933470728425963,1.0038593530934699,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9812134934510388,0.992710209398977,1.0042069253469152,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9804015391038765,0.992392028771215,1.0043825184385535,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9794397859243511,0.9919750258056077,1.0045102656868643,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9782896236992145,0.9915416411797515,1.0047936586602886,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9776692240246327,0.9912601053704956,1.0048509867163584,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9767128728219293,0.9908656984495174,1.0050185240771057,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.975493664425054,0.9903342968156679,1.0051749292062817,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9746344094433699,0.9899479563568926,1.0052615032704153,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9736844310736327,0.9895785127531932,1.0054725944327538,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9723886722787889,0.9890452779071705,1.005701883535552,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9707255695787674,0.9883620459528158,1.0059985223268644,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9692898102761418,0.987624972116375,1.0059601339566082,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.967508014243622,0.9868990855704173,1.0062901568972125,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9661612930792016,0.9862916072267808,1.00642192137436,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9646294609963574,0.9855691836539379,1.0065089063115185,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9633249563293613,0.9848665137146332,1.006408071099905,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9619699571082171,0.984147072641058,1.006324188173899,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9592566594926136,0.9828821429143894,1.006507626336165,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9579180064547629,0.982133769489953,1.006349532525143,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9565890127501976,0.9813835983066996,1.0061781838632016,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.95462848805204,0.980532809595779,1.006437131139518,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9521801906405086,0.9794603900900067,1.0067405895395047,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9494727223040222,0.9782120273496936,1.006951332395365,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9470811128935634,0.9768704468412007,1.006659780788838,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9430620859028338,0.9751524940303582,1.0072429021578826,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9389672227985393,0.9731825729461969,1.0073979230938546,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9362508762177985,0.9718104068334823,1.007369937449166,0.000737503801108105,0.000737503801108105,0.000737503801108105
0.9339108083368396,0.9700660543556223,1.006221300374405,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.9306750688933345,0.9680740539419299,1.0054730389905253,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.9259770908497861,0.9654669282059214,1.0049567655620568,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.9221432528358801,0.9632983444883987,1.0044534361409174,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.9186602444698364,0.9611733631967756,1.0036864819237148,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.913962595310229,0.9585386865243748,1.0031147777385205,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.9093551013929048,0.955217486200084,1.001079871007263,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.9039434162411034,0.9521170493132267,1.0002906823853501,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.8966108886445182,0.9472506879436535,0.9978904872427888,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.8901792845416787,0.942717244198961,0.9952552038562432,0.0006622406852629316,0.0008127669169532784,0.0009632931486436252
0.884159430310393,0.9382538984641741,0.9923483666179551,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.8772176024406747,0.9329404512924622,0.9886633001442496,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.8692159136580823,0.9268471877711392,0.9844784618841961,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.8608521444262623,0.91998333767514,0.9791145309240176,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.8515005343539461,0.9114968930231522,0.9714932516923582,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.840715838595461,0.9025843090507651,0.9644527795060693,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.8295438240510216,0.8931512053829913,0.9567585867149611,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.8180296996047619,0.8824664413164077,0.9469031830280535,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.8059109299340437,0.8699417888995822,0.9339726478651207,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.7932086718814897,0.8569525526384132,0.9206964333953367,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.7763465417216859,0.8407710730301309,0.9051956043385758,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.7585937438024062,0.8215958088765734,0.8845978739507405,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.7395423179991624,0.8013870255301418,0.8632317330611213,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.7201429492084599,0.7793705320569951,0.8385981149055304,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.7006423748640953,0.7562036889442572,0.811765003024419,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.6788473139542482,0.7298340737076061,0.780820833460964,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.6558276999484152,0.7025333374457616,0.7492389749431081,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.6301943635086635,0.6710209662647506,0.7118475690208377,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.6032401308758479,0.6375339314028132,0.6718277319297785,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.575116933392787,0.603891372930761,0.632665812468735,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.5461708563383881,0.5675511421661372,0.5889314279938863,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.5171043207734475,0.5303337252572576,0.5435631297410678,0.0005961680021563461,0.000878839600059864,0.0011615111979633819
0.4843351684188841,0.491833426565345,0.49933168471180595,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.447308478244993,0.4560141847038858,0.4647198911627787,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.4009325910247161,0.41634028617307894,0.43174798132144176,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.35669512739853393,0.3793505504976174,0.40200597359670087,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.3117405942510986,0.3435202881706575,0.37529998209021637,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.2712714612226471,0.30853807145203194,0.34580468168141676,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.23096351502607831,0.2735443837849886,0.31612525254389884,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.19331726533676505,0.24291511715427322,0.2925129689717814,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.16180954160429817,0.21599592194409162,0.27018230228388507,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.13260373893770608,0.19051050538743386,0.24841727183716164,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.10702353532272231,0.16708219713205572,0.22714085894138913,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.08331404142000498,0.14570249087565718,0.20809094033130937,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.06244602288242536,0.12671704262448608,0.1909880623665468,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.04547080528027592,0.10969800845873465,0.17392521163719338,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.031633924651346665,0.09617162735402604,0.1607093300567054,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.021472533723323917,0.08494574811336011,0.1484189625033963,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.011996715455946008,0.0742461528219961,0.1364955901880462,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
0.0046630854668419305,0.06426841049367082,0.12387373552049971,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
-0.0005640153491527147,0.056823915438458626,0.11421184622606997,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
-0.004835735867355577,0.04980765316995054,0.10445104220725665,0.0005345158406505166,0.0009404917615656934,0.0013464676824808703
-0.007634604409850337,0.04420988606163779,0.09605437653312592,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
-0.009269843244015447,0.040408854695207774,0.090087552634431,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
-0.010702345506692822,0.03615457720269834,0.0830114999120895,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
-0.011802752943782212,0.03239319185745103,0.07658913665868428,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
-0.01156033116268292,0.02992855538856067,0.07141744193980426,0.0004755966487454791,0.0009994109534707306,0.001523225258195982
-0.011958219137887853,0.02762624242922925,0.06721070399634635,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.012149284946236787,0.025551729089123648,0.06325274312448409,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.012349184359908873,0.02388134240205001,0.060111869164008895,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.01173136028624511,0.021940860663668568,0.05561308161358225,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.011319122503848898,0.02037069565739964,0.05206051381864818,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.010833644892682022,0.019262251436864233,0.04935814776641049,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.01049701263685909,0.018048603199338827,0.046594219035536746,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.0097296942243279,0.01716399873435639,0.04405769169304068,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.009360731603695289,0.016260077353106434,0.04188088630990816,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.008821832148078034,0.015713425412452398,0.04024868297298283,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.008335665117955908,0.014899185393892418,0.03813403590574074,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.007953152858663283,0.014077500560052835,0.03610815397876895,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.0074939041442816726,0.01361271503423958,0.034719334212760834,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.006993240170438134,0.012740815718090798,0.03247487160661973,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.006403973932223049,0.01192354275549972,0.03025105944322249,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.005919785434214016,0.011322386195818813,0.02856455782585164,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.005440065240917839,0.010349894077742242,0.026139853396402322,0.0004185824431006081,0.001056425159115602,0.0016942678751305958
-0.005334714229329825,0.010129849117323664,0.025594412463977152,0.0003629942991596652,0.0011120133030565445,0.001861032306953424
-0.005301285731545081,0.009653260221334139,0.02460780617421336,0.0003085256907690598,0.0011664819114471498,0.0020244381321252395
-0.005219459556866377,0.009339457269062015,0.023898374094990404,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
-0.0050069057515749055,0.00912500199622871,0.023256909744032325,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
-0.004757015266484303,0.008637357504587028,0.02203173027565836,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
-0.004458014615404116,0.008336008378616271,0.021130031372636658,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
-0.0043543623615216066,0.007822113776463174,0.019998589914447952,0.00025496640871782003,0.0012200411934983895,0.0021851159782789588
-0.004096800022821229,0.007562750796685584,0.019222301616192396,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
-0.004140233785875204,0.007166019351311924,0.01847227248849905,0.00020216486280766875,0.0012728427394085408,0.0023435206160094127
-0.003954203630943063,0.006852170623224246,0.017658544877391553,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.003856011144301624,0.0066238681723201544,0.01710374748894193,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0033247079635173073,0.005957715386622025,0.015240138736761357,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.003309599196602309,0.005751139705074574,0.014811878606751457,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.003091292154230629,0.005531869992682738,0.014155032139596105,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0029949376447022556,0.005299042456817224,0.013593022558336703,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.002775411159789864,0.005078740180432327,0.012932891520654518,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.002643434135541082,0.004946253270301019,0.01253594067614312,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0025993963571355966,0.004902037314222571,0.012403470985580738,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0025491480292079904,0.004710302331955605,0.011969752693119201,0.00015000746515764175,0.0013250001370585678,0.002499992808959494
-0.0024152781411591025,0.004426697970313476,0.011268674081786053,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
-0.0023264117395861462,0.004337695740710695,0.011001803221007536,-3.390503782725639e-06,0.0014783981059989352,0.0029601867157805963
-0.0022374185906682215,0.004248559089100199,0.010734536768868621,-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092
-0.0020829302149329427,0.003905019041201228,0.009892968297335398,-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092
-0.001858776534277214,0.0036803576795296005,0.009219491893336415,-0.00010364024493125226,0.0015786478471474619,0.003260935939226176
-0.0017688297305980955,0.003590183173636372,0.00894919607787084,-0.00020262863356791845,0.0016776362357841287,0.003557901105136176
-0.0016787080322742762,0.003499817389554006,0.008678342811382288,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
-0.0016787080322742762,0.003499817389554006,0.008678342811382288,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
-0.001588402653053671,0.003409249677974246,0.008406902009002163,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
-0.0014525791202865132,0.0032729936146004314,0.007998566349487375,-0.0003005629001015585,0.0017755705023177685,0.0038517039047370957
-0.0014072019205691728,0.0032274605450892404,0.007862123010747653,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
-0.0013162849402787373,0.0031362120255022676,0.007588708991283272,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
-0.0011337560824809093,0.0029529278373880605,0.007039611757257031,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
-0.0009961951292846156,0.002814701220518181,0.006625597570320978,-0.0003975989483548071,0.0018726065505710176,0.0041428120494968424
-0.0008580030166044856,0.0026757350168536216,0.006209473050311729,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
-0.000811787767262347,0.0026292328493184645,0.006070253465899276,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
-0.0008565463304863255,0.0025165615212284663,0.005889669372943258,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
-0.0008565463304863255,0.0025165615212284663,0.005889669372943258,-0.0005417260779350076,0.0020167336801512176,0.004575193438237443
-0.0007632270325853342,0.0024230573273630812,0.005609341687311496,-0.0005894346220244478,0.0020644422242406587,0.004718319070505765
-0.0007164130797214399,0.00237614218366897,0.005468697447059381,-0.0006369923792900012,0.002111999981506212,0.004860992342302426
-0.0006694899838397324,0.0023291112944766887,0.00532771257279311,-0.0006369923792900012,0.002111999981506212,0.004860992342302426
-0.0006224525828533419,0.0022819588164586964,0.005186370215770735,-0.0006369923792900012,0.002111999981506212,0.004860992342302426
-0.0005752953012193997,0.0022346783946434494,0.005044652090506299,-0.0008727866093016963,0.0023477942115179076,0.0055683750323375115
-0.0005280121033667171,0.0021872630973513857,0.004902538298069489,-0.0009195913950984826,0.002394598997314694,0.00570878938972787
-0.0005280121033667171,0.0021872630973513857,0.004902538298069489,-0.0009195913950984826,0.002394598997314694,0.00570878938972787
-0.00043304118926550594,0.0020919967959963912,0.004617034781258288,-0.0009662908031670817,0.002441298405383293,0.005848887613933668
-0.00043304118926550594,0.0020919967959963912,0.004617034781258288,-0.0010593916156856511,0.0025343992179018625,0.006128190051489376
-0.00038533858212135615,0.0020441282899000246,0.0044735951619214055,-0.0011521222037870912,0.002627129806003302,0.006406381815793696
-0.0003374801259129938,0.0019960896720107473,0.0043296594699344885,-0.001244511394104308,0.0027195189963205185,0.0066835493867453445
-0.00028945650880322525,0.001947869666416191,0.004185195841635608,-0.0013825094625616466,0.002857517064777857,0.007097543592117361
-0.00024125749234137745,0.0018994556878381204,0.004040168868017618,-0.0015198686243342984,0.002994876226550509,0.007509621077435316
-0.0001928717868041798,0.001850833618162942,0.0038945390231300636,-0.001656650213432461,0.0031316578156486722,0.007919965844729804
-0.0001928717868041798,0.001850833618162942,0.0038945390231300636,-0.0016368012340026903,0.0032978138087719085,0.008232428851546507
-9.548900925828883e-05,0.001752899351629302,0.003601287712516893,-0.001615215729601425,0.0034637499119096783,0.00854271555342078
2.8091709708170324e-06,0.0016539109629926355,0.003305012755014454,-0.00170048315847777,0.003710556823571281,0.009121596805620332
5.234573523326953e-05,0.0016039593546002741,0.003155572973967279,-0.0019248669003033934,0.003935434115253636,0.009795735130810666
5.234573523326953e-05,0.0016039593546002741,0.003155572973967279,-0.002014346572661173,0.0040250900756162705,0.010064526723893713
5.234573523326953e-05,0.0016039593546002741,0.003155572973967279,-0.002103679871751198,0.00411458921901147,0.010332858309774137
5.234573523326953e-05,0.0016039593546002741,0.003155572973967279,-0.00219287289255133,0.004203938552637205,0.01060074999782574
5.234573523326953e-05,0.0016039593546002741,0.003155572973967279,-0.0023708604754120914,0.00438221331039569,0.011135287096203473
5.234573523326953e-05,0.0016039593546002741,0.003155572973967279,-0.0025049355827313517,0.004665972663902485,0.011836880910536321
5.234573523326953e-05,0.0016039593546002741,0.003155572973967279,-0.0025491480292079904,0.004710302331955605,0.011969752693119201
5.234573523326953e-05,0.0016039593546002741,0.003155572973967279,-0.0023071962959194748,0.0050154734385117715,0.012338143172943017
5.234573523326953e-05,0.0016039593546002741,0.003155572973967279,-0.0024838291995215927,0.0051922839512656025,0.012868397102052797
0.0001523007078788794,0.00150297819394072,0.0028536556800025604,-0.00270405614067306,0.0054127106472132355,0.013529477435099531
0.00025360187487391333,0.0014002632529037415,0.0025469246309335696,-0.0026919394511154627,0.005566782737825391,0.013825504926766246
0.00025360187487391333,0.0014002632529037415,0.0025469246309335696,-0.0027382607779432777,0.005757527384941385,0.014253315547826047
0.0003048289462741411,0.0013481058552537143,0.0023913827642332874,-0.0031321201049509043,0.00615184078840667,0.015435801681764245
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,-0.0033938476568342356,0.006413829670984329,0.016221506998802895
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,-0.0037032515397967015,0.006862637196323585,0.017428525932443872
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,-0.003970802916604127,0.007265399942928423,0.01850160280246097
0.00035647900540253566,0.001295304309343563,0.0022341296132845903,-0.0041868847718702345,0.007481909328896733,0.0191507034296637
0.00040857363760101546,0.0012417450272923232,0.002074916416983631,-0.00457506178747856,0.007870779563150137,0.020316620913778834
0.00040857363760101546,0.0012417450272923232,0.002074916416983631,-0.004919333306583925,0.008215597130718805,0.021350527568021534
0.00040857363760101546,0.0012417450272923232,0.002074916416983631,-0.005442556688039248,0.008871771231636594,0.023186099151312436
0.00040857363760101546,0.0012417450272923232,0.002074916416983631,-0.005623609876655151,0.00918258884092307,0.02398878755850129
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.005861164355267508,0.009672800024346371,0.02520676440396025
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.006385479736741501,0.010322283373763206,0.027030046484267913
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.006839352420696788,0.011020415701966534,0.028880183824629854
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.007252523892795213,0.011673151734930543,0.0305988273626563
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.007505775577588471,0.01192776797764353,0.03136131153287553
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.007927518809990788,0.012351631009143521,0.03263078082827783
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.0083231137926594,0.012866838660266042,0.03405679111319149
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.008802506196826272,0.013465551255275016,0.0357336087073763
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.009257141235380396,0.014154138276870298,0.037565417789120994
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.009563804179770648,0.014926081921032255,0.039415968021835154
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.010334292781949167,0.015815668577638504,0.041965629937226176
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.010847142795667026,0.016673887231091207,0.044194917257849436
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.011403768225526238,0.01757136592640327,0.046546500078332775
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.011870317682037407,0.01874473399465536,0.04935978567134813
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.011899269194938833,0.01942576052361878,0.050750790242176394
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.012376524487567458,0.020590031888119843,0.053556588263807145
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.01254877827061434,0.022426810038555338,0.057402398347725016
0.0005671155253391536,0.001074674069315904,0.0015822326132926543,-0.01262809228088271,0.024086954826651654,0.060802001934186015
0.0006196241136173538,0.0010157548774108668,0.0014118856412043798,-0.012951114512670177,0.026048417648273182,0.06504794980921655
0.0006196241136173538,0.0010157548774108668,0.0014118856412043798,-0.012825672019776396,0.028090979938913723,0.06900763189760384
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,-0.01223782780728654,0.030767909353979345,0.07377364651524523
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,-0.012179359845553378,0.0331965712332513,0.07857250231205598
0.0006689946075161819,0.0009541027159050374,0.0012392108242938928,-0.0114090071271844,0.03607815191145358,0.08356531095009156
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,-0.010067168596569767,0.039385397687334796,0.08883796397123936
0.0007036738025257975,0.0008880300327984518,0.0010723862630711062,-0.007106455790396073,0.04464200278157093,0.09639046135353793
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,-0.0035176410941388514,0.05083891166845701,0.10519546443105288
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.0009353634205748265,0.056884941361112974,0.11283451930165111
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.006706040210619782,0.064162305770506,0.12161857133039221
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.015498299713889344,0.07402813514858128,0.13255797058327323
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.02408039529430097,0.08375286755200276,0.14342533980970454
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.036235700402975135,0.09606970658152567,0.1559037127600762
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.051717233380055315,0.1116173370947788,0.1715174408095023
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.07002010487357707,0.12929384835159852,0.18856759182961996
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.09004623217872548,0.14768165409944092,0.20531707602015636
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.11342633755829773,0.16896163180132667,0.22449692604435562
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.14238703005823564,0.19353778110819736,0.24468853215815908
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.17310167491382691,0.22059728530829453,0.2680928957027622
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.20630325869988642,0.2491257565067667,0.29194825431364696
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.241771407998157,0.27879581861882147,0.31582022923948594
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.28061033715343947,0.3105384474744691,0.3404665577954988
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.32309276171253454,0.34611974239922894,0.36914672308592333
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.36693154230043473,0.38330547337731957,0.3996794044542044
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.4104949878239146,0.4203635539160008,0.43023212000808697
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.44763321225473507,0.457136708065374,0.4666402038760129
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.48038851454529385,0.49507079575110086,0.5097530769569079
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.5104122898551344,0.5328805304691017,0.5553487710830689
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.5396055626751725,0.5688550688531739,0.5981045750311754
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.5719420171008329,0.6059497387857946,0.6399574604707563
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.5996240447762455,0.6394264339286952,0.679228823081145
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6259179156056296,0.671759546194474,0.7176011767833184
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6496240759422933,0.7021972801465713,0.7547704843508494
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6715288687031367,0.7286267214496425,0.7857245741961483
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.6924614869569135,0.7539727454293205,0.8154840039017275
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7143047079850697,0.7780503228346253,0.8417959376841808
0.0006622406852629316,0.0008127669169532784,0.0009632931486436252,0.7356230127232789,0.8010907406112351,0.8665584684991913
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7540518048410019,0.8200511808310083,0.8860505568210146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7704807312372496,0.8374024742287791,0.9043242172203086
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7840582831655638,0.8525219353092869,0.92098558745301
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.7981419288938383,0.8664496428547757,0.934757356815713
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8113919693046326,0.8791053619807292,0.9468187546568257
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.824092170758884,0.8901554518168753,0.9562187328748666
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.835945828175514,0.8999853696399913,0.9640249111044686
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8465832149630367,0.9095437560815782,0.9725042972001198
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8565130265431785,0.9170641091462637,0.9776151917493489
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.863891596589593,0.9235517563085015,0.98321191602741
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8730723219151122,0.9299323279910718,0.9867923340670315
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8809369225313807,0.9353107581029624,0.9896845936745441
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8876971996800106,0.9403147197053755,0.9929322397307404
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.8949225260676599,0.9449467240559597,0.9949709220442595
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9009148328787068,0.9494289401798767,0.9979430474810466
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9062434766946829,0.952673371758439,0.9991032668221952
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9104104704331887,0.9551617142848163,0.999912958136444
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.915777853378015,0.9583619375931341,1.0009460218082533
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9208888820440596,0.9614038935900189,1.001918905135978
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.925369280445303,0.9639506958638477,1.0025321112823926
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9303832786284398,0.966686333155371,1.0029893876823022
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9335822453603847,0.9685071611853722,1.0034320770103597
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9364418726990119,0.970207443469046,1.00397301423908
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9393312276386576,0.9719375601936017,1.0045438927485457
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9441949178387511,0.9744936171340844,1.004792316429418
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9463680263104083,0.9757722448788844,1.0051764634473606
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9491808917331941,0.97731166516929,1.005442438605386
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9512158967706483,0.9785064367092732,1.005796976647898
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9537856573699605,0.9797870427119484,1.0057884280539364
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9554285773170285,0.9807551352688015,1.0060816932205747
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9569300421956458,0.9816466438343369,1.006363245473028
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9592972820478506,0.9827121077138354,1.0061269333798202
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9619562039911204,0.9838206589111109,1.0056851138311016
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9638164608125291,0.9846885760042893,1.0055606911960495
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9674810794541235,0.9861041871349883,1.004727294815853
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9686457050394274,0.9868671030319225,1.0050885010244177
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9698806547111207,0.9875406734227195,1.0052006921343182
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9714748488511898,0.9881290434527472,1.0047832380543045
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9722765993054365,0.9886042743403133,1.00493194937519
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9737229983481639,0.9892427276616551,1.0047624569751463
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9751650491219026,0.9898775069701804,1.0045899648184582
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9761689731464678,0.9903857060442881,1.0046024389421084
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9769868808330116,0.9907097017778126,1.0044325227226136
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9779525107191078,0.9911280442367196,1.0043035777543314
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9791388438177123,0.9916211847827252,1.0041035257477382
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9797804946999596,0.9919511544313167,1.0041218141626735
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9808693426253069,0.9924072811681246,1.0039452197109424
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9817797533543399,0.9927383881387755,1.003697022923211
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9826630413859122,0.9930499904247672,1.003436939463622
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9834803948022514,0.9933948817007001,1.003309368599149
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9843360055321855,0.9937544515688856,1.0031728976055858
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9854554159634326,0.9941561539448731,1.0028568919263137
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9858211652759866,0.9943243206122416,1.0028274759484967
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9867184731504293,0.9946509514666244,1.0025834297828196
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9872891794144888,0.9948670361274488,1.0024448928404088
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.987720094074581,0.9950130186780584,1.0023059432815358
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9880900218249068,0.9951999870261512,1.0023099522273957
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9886990833066176,0.9954734049967351,1.0022477266868526
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9896768281002325,0.995842941753937,1.0020090554076413
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.990062221574675,0.9960254711813885,1.001988720788102
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9904120531597259,0.9961661886883146,1.0019203242169035
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9908450223872213,0.9963332459865523,1.0018214695858834
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9912666541666675,0.9964767729650376,1.0016868917634076
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9914041858016582,0.9965449954056569,1.0016858050096555
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9917513962651306,0.996684545806577,1.0016176953480234
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9918877502677352,0.9967523513060421,1.001616952344349
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.992338650711922,0.9969278463880451,1.0015170420641681
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9925785492178654,0.9970306899096067,1.0014828306013481
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9927129949517854,0.9970977441300379,1.0014824933082904
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9929221972987269,0.9971686514325857,1.0014151055664446
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9932400590375801,0.9972898199767956,1.001339580916011
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9932700793797294,0.9973211650397307,1.0013722506997318
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.993639731889779,0.9974889546993154,1.001338177508852
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9939791819455976,0.9976250165461952,1.0012708511467927
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9944467811512057,0.9978253871860112,1.0012039932208168
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9947660333982966,0.9979512725927412,1.0011365117871858
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9949793398062707,0.9980395710749136,1.0010998023435564
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9950817608832232,0.9980742169819455,1.0010666730806679
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.99528590825018,0.9981433473156132,1.0010007863810462
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9953876152882213,0.9981778285375208,1.0009680417868203
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9953876152882213,0.9981778285375208,1.0009680417868203
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9956184427554746,0.9982762972677544,1.000934151780034
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9959488906131743,0.9984083083036996,1.0008677259942251
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.996150088207607,0.9984764425479913,1.0008027968883757
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9962502235221443,0.9985104010128885,1.0007705785036327
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9965026912034546,0.9986353605059379,1.0007680298084212
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9966485529421335,0.998724148958692,1.0007997449752506
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9970473418526602,0.9988581495801598,1.0006689573076595
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9972446120856062,0.9989245630281018,1.0006045139705975
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974626420433466,0.9990170126242202,1.0005713832050938
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9974626420433466,0.9990170126242202,1.0005713832050938
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9976572663002068,0.9990825004267277,1.0005077345532487
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.997753858957094,0.9991150462288086,1.0004762335005233
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978562088243589,0.9991625113461631,1.0004688138679674
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978779340576679,0.9991881032518286,1.0004982724459892
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9978814498613104,0.9991967796474969,1.0005121094336833
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9980726341545156,0.9992611279714435,1.0004496217883714
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9981673300223131,0.9992930532302623,1.0004187764382115
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982613631474602,0.9993247980409625,1.0003882329344649
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982613631474602,0.9993247980409625,1.0003882329344649
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982821649574414,0.9993493080189151,1.0004164510803888
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982821649574414,0.9993493080189151,1.0004164510803888
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982821649574414,0.9993493080189151,1.0004164510803888
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982821649574414,0.9993493080189151,1.0004164510803888
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982821649574414,0.9993493080189151,1.0004164510803888
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982997620351595,0.9993724535508649,1.0004451450665703
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9982997620351595,0.9993724535508649,1.0004451450665703
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9983939965590788,0.999404005464628,1.0004140143701772
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986724230184801,0.9994973550899122,1.0003222871613442
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986724230184801,0.9994973550899122,1.0003222871613442
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986724230184801,0.9994973550899122,1.0003222871613442
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9986724230184801,0.9994973550899122,1.0003222871613442
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987635828716591,0.9995279764055842,1.0002923699395092
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987639744965136,0.9995289891153398,1.000294003734166
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987639744965136,0.9995289891153398,1.000294003734166
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9987639744965136,0.9995289891153398,1.000294003734166
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988541592159988,0.9995593262676568,1.0002644933193146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988541592159988,0.9995593262676568,1.0002644933193146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9988541592159988,0.9995593262676568,1.0002644933193146
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989432666595421,0.9995893521246335,1.0002354375897249
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989432666595421,0.9995893521246335,1.0002354375897249
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989432666595421,0.9995893521246335,1.0002354375897249
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9989432666595421,0.9995893521246335,1.0002354375897249
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9990311627781796,0.9996190349365387,1.0002069070948978
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999048933714399,0.9996403868866442,1.0002318400588897
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999048933714399,0.9996403868866442,1.0002318400588897
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999048933714399,0.9996403868866442,1.0002318400588897
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9991362405261521,0.9996696891068432,1.0002031376875342
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9992221357997718,0.9996985657958058,1.00017499579184
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9992221357997718,0.9996985657958058,1.00017499579184
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999245402346873,0.9997324796352322,1.0002195569235912
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999245402346873,0.9997324796352322,1.0002195569235912
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999245402346873,0.9997324796352322,1.0002195569235912
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999245402346873,0.9997324796352322,1.0002195569235912
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999245402346873,0.9997324796352322,1.0002195569235912
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999245402346873,0.9997324796352322,1.0002195569235912
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999245402346873,0.9997324796352322,1.0002195569235912
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9993305285734373,0.9997608762527094,1.0001912239319815
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994185227584212,0.9997974019212712,1.0001762810841213
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994185227584212,0.9997974019212712,1.0001762810841213
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9994185227584212,0.9997974019212712,1.0001762810841213
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9995001013954892,0.9998246192675968,1.0001491371397044
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997293808065155,0.9999011977579156,1.0000730147093158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997293808065155,0.9999011977579156,1.0000730147093158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997293808065155,0.9999011977579156,1.0000730147093158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997293808065155,0.9999011977579156,1.0000730147093158
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997984612981833,0.9999243432898653,1.0000502252815475
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997984612981833,0.9999243432898653,1.0000502252815475
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997984612981833,0.9999243432898653,1.0000502252815475
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997984612981833,0.9999243432898653,1.0000502252815475
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9997984612981833,0.9999243432898653,1.0000502252815475
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998041027154407,0.9999330196855336,1.0000619366556265
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998681487142428,0.9999543716356394,1.000040594557036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998681487142428,0.9999543716356394,1.000040594557036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998681487142428,0.9999543716356394,1.000040594557036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998681487142428,0.9999543716356394,1.000040594557036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998681487142428,0.9999543716356394,1.000040594557036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998681487142428,0.9999543716356394,1.000040594557036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9998681487142428,0.9999543716356394,1.000040594557036
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999924683528568,0.9999732242763952,1.0000217650242225
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999697808935897,0.9999882854750656,1.0000067900565415
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.999970324706577,0.9999892981848209,1.0000082716630647
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235
0.000737503801108105,0.000737503801108105,0.000737503801108105,0.9999709326837289,0.9999903108945762,1.0000096891054235


==> fig/tradeoff_SecAgg_EMNIST_n-95_alpha-inf.csv <==
0.9971718037207054,0.9990572679069019,1.0009427320930984,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9971718037207054,0.9990572679069019,1.0009427320930984,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9971718037207054,0.9990572679069019,1.0009427320930984,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9970717245219074,0.9990239081739691,1.0009760918260309,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9970717245219074,0.9990239081739691,1.0009760918260309,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9970717245219074,0.9990239081739691,1.0009760918260309,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9970717245219074,0.9990239081739691,1.0009760918260309,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9970717245219074,0.9990239081739691,1.0009760918260309,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9968707120883695,0.9989569040294566,1.0010430959705436,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9968707120883695,0.9989569040294566,1.0010430959705436,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9968707120883695,0.9989569040294566,1.0010430959705436,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9968707120883695,0.9989569040294566,1.0010430959705436,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9968707120883695,0.9989569040294566,1.0010430959705436,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.996769801856301,0.9989232672854337,1.0010767327145662,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.9965672252993353,0.9988557417664451,1.001144258233555,-0.00015327770508528752,0.0016282853073014975,0.003409848319688283
0.9964655777958674,0.9988218592652892,1.001178140734711,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9964655777958674,0.9988218592652892,1.001178140734711,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9964655777958674,0.9988218592652892,1.001178140734711,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9964655777958674,0.9988218592652892,1.001178140734711,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9964655777958674,0.9988218592652892,1.001178140734711,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9964655777958674,0.9988218592652892,1.001178140734711,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9964655777958674,0.9988218592652892,1.001178140734711,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9964655777958674,0.9988218592652892,1.001178140734711,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9964655777958674,0.9988218592652892,1.001178140734711,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9964655777958674,0.9988218592652892,1.001178140734711,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9963637024011761,0.998787900800392,1.0012120991996079,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9963637024011761,0.998787900800392,1.0012120991996079,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9963637024011761,0.998787900800392,1.0012120991996079,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9963637024011761,0.998787900800392,1.0012120991996079,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9962616071642549,0.9987538690547517,1.0012461309452485,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9962616071642549,0.9987538690547517,1.0012461309452485,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9961592996683011,0.9987197665561004,1.0012802334438997,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9961592996683011,0.9987197665561004,1.0012802334438997,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9960567870676253,0.9986855956892084,1.0013144043107916,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9958511732210618,0.9986170577403539,1.001382942259646,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9958511732210618,0.9986170577403539,1.001382942259646,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9956448154660766,0.9985482718220255,1.0014517281779745,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9956448154660766,0.9985482718220255,1.0014517281779745,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9956448154660766,0.9985482718220255,1.0014517281779745,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9956448154660766,0.9985482718220255,1.0014517281779745,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9956448154660766,0.9985482718220255,1.0014517281779745,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9956448154660766,0.9985482718220255,1.0014517281779745,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9956448154660766,0.9985482718220255,1.0014517281779745,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9956448154660766,0.9985482718220255,1.0014517281779745,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9956448154660766,0.9985482718220255,1.0014517281779745,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995541371800354,0.998513790600118,1.001486209399882,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995541371800354,0.998513790600118,1.001486209399882,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9954377586031227,0.9984792528677076,1.0015207471322924,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9954377586031227,0.9984792528677076,1.0015207471322924,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9954377586031227,0.9984792528677076,1.0015207471322924,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995333980799351,0.9984446602664503,1.0015553397335497,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995333980799351,0.9984446602664503,1.0015553397335497,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995333980799351,0.9984446602664503,1.0015553397335497,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995230043078255,0.9984100143594183,1.0015899856405817,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995230043078255,0.9984100143594183,1.0015899856405817,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995230043078255,0.9984100143594183,1.0015899856405817,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995230043078255,0.9984100143594183,1.0015899856405817,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995230043078255,0.9984100143594183,1.0015899856405817,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995230043078255,0.9984100143594183,1.0015899856405817,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.995230043078255,0.9984100143594183,1.0015899856405817,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9951259499088158,0.9983753166362719,1.0016246833637281,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9951259499088158,0.9983753166362719,1.0016246833637281,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9951259499088158,0.9983753166362719,1.0016246833637281,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9951259499088158,0.9983753166362719,1.0016246833637281,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9951259499088158,0.9983753166362719,1.0016246833637281,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9951259499088158,0.9983753166362719,1.0016246833637281,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9951259499088158,0.9983753166362719,1.0016246833637281,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9951259499088158,0.9983753166362719,1.0016246833637281,-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763
0.9950217055540062,0.998340568518002,1.001659431481998,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.0002517168133259087,0.0017267244155421187,0.003705165644410146
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9949173140838575,0.9983057713612858,1.0016942286387143,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9947081051841332,0.9982360350613778,1.0017639649386223,-0.00034918496977673656,0.001824192571992947,0.00399757011376263
0.9946032950334492,0.998201098344483,1.0017989016555169,-0.0003975989483548071,0.0018726065505710171,0.004142812049496842
0.9946032950334492,0.998201098344483,1.0017989016555169,-0.0003975989483548071,0.0018726065505710171,0.004142812049496842
0.9943932803863672,0.9981310934621224,1.0018689065378774,-0.0003975989483548071,0.0018726065505710171,0.004142812049496842
0.9943932803863672,0.9981310934621224,1.0018689065378774,-0.0003975989483548071,0.0018726065505710171,0.004142812049496842
0.9943932803863672,0.9981310934621224,1.0018689065378774,-0.0003975989483548071,0.0018726065505710171,0.004142812049496842
0.9942880822925664,0.9980960274308555,1.0019039725691445,-0.0003975989483548071,0.0018726065505710171,0.004142812049496842
0.9942880822925664,0.9980960274308555,1.0019039725691445,-0.0003975989483548071,0.0018726065505710171,0.004142812049496842
0.9942880822925664,0.9980960274308555,1.0019039725691445,-0.0003975989483548071,0.0018726065505710171,0.004142812049496842
0.9942880822925664,0.9980960274308555,1.0019039725691445,-0.0003975989483548071,0.0018726065505710171,0.004142812049496842
0.9941827610722191,0.9980609203574063,1.0019390796425935,-0.0003975989483548071,0.0018726065505710171,0.004142812049496842
0.9941827610722191,0.9980609203574063,1.0019390796425935,-0.0003975989483548071,0.0018726065505710171,0.004142812049496842
0.9941827610722191,0.9980609203574063,1.0019390796425935,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9941827610722191,0.9980609203574063,1.0019390796425935,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9941827610722191,0.9980609203574063,1.0019390796425935,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9939717606989432,0.9979905868996477,1.0020094131003523,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9939717606989432,0.9979905868996477,1.0020094131003523,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9939717606989432,0.9979905868996477,1.0020094131003523,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9939717606989432,0.9979905868996477,1.0020094131003523,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9939717606989432,0.9979905868996477,1.0020094131003523,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9939717606989432,0.9979905868996477,1.0020094131003523,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9939717606989432,0.9979905868996477,1.0020094131003523,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9939717606989432,0.9979905868996477,1.0020094131003523,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9939717606989432,0.9979905868996477,1.0020094131003523,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9939717606989432,0.9979905868996477,1.0020094131003523,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.993760301072378,0.9979201003574593,1.0020798996425406,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9934422942990012,0.997814098099667,1.002185901900333,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9933360833706175,0.9977786944568725,1.0022213055431275,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9933360833706175,0.9977786944568725,1.0022213055431275,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9933360833706175,0.9977786944568725,1.0022213055431275,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9933360833706175,0.9977786944568725,1.0022213055431275,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9933360833706175,0.9977786944568725,1.0022213055431275,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9933360833706175,0.9977786944568725,1.0022213055431275,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9933360833706175,0.9977786944568725,1.0022213055431275,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.9931233614629742,0.9977077871543247,1.0022922128456753,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.99301685454297,0.9976722848476566,1.0023277151523433,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.99301685454297,0.9976722848476566,1.0023277151523433,-0.00044581895394936325,0.0019208265561655737,0.004287472066280511
0.99301685454297,0.9976722848476566,1.0023277151523433,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.99301685454297,0.9976722848476566,1.0023277151523433,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.99301685454297,0.9976722848476566,1.0023277151523433,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9928035584103858,0.9976011861367953,1.0023988138632047,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9926967728635077,0.9975655909545026,1.0024344090454975,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9926967728635077,0.9975655909545026,1.0024344090454975,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9925898980077562,0.9975299660025854,1.0024700339974146,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9925898980077562,0.9975299660025854,1.0024700339974146,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9925898980077562,0.9975299660025854,1.0024700339974146,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9925898980077562,0.9975299660025854,1.0024700339974146,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9925898980077562,0.9975299660025854,1.0024700339974146,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9925898980077562,0.9975299660025854,1.0024700339974146,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9925898980077562,0.9975299660025854,1.0024700339974146,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9925898980077562,0.9975299660025854,1.0024700339974146,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9925898980077562,0.9975299660025854,1.0024700339974146,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9924829355315476,0.9974943118438493,1.002505688156151,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9924829355315476,0.9974943118438493,1.002505688156151,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9923758870700994,0.9974586290233665,1.0025413709766335,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9923758870700994,0.9974586290233665,1.0025413709766335,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9921615384801639,0.997387179493388,1.002612820506612,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9921615384801639,0.997387179493388,1.002612820506612,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9920542413763771,0.9973514137921257,1.0026485862078742,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9919468643407838,0.9973156214469279,1.002684378553072,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9918394087749787,0.997279802924993,1.0027201970750073,-0.000493857571838641,0.0019688651740548515,0.004431587919948344
0.9918394087749787,0.997279802924993,1.0027201970750073,-0.0005417260779350076,0.002016733680151217,0.004575193438237442
0.9916242674555781,0.9972080891518594,1.0027919108481407,-0.0005417260779350076,0.002016733680151217,0.004575193438237442
0.9915165843065498,0.9971721947688499,1.0028278052311501,-0.0005417260779350076,0.002016733680151217,0.004575193438237442
0.9915165843065498,0.9971721947688499,1.0028278052311501,-0.0005417260779350076,0.002016733680151217,0.004575193438237442
0.9915165843065498,0.9971721947688499,1.0028278052311501,-0.0005417260779350076,0.002016733680151217,0.004575193438237442
0.9911930997668277,0.9970643665889426,1.0029356334110575,-0.0005417260779350076,0.002016733680151217,0.004575193438237442
0.9911930997668277,0.9970643665889426,1.0029356334110575,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9911930997668277,0.9970643665889426,1.0029356334110575,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9911930997668277,0.9970643665889426,1.0029356334110575,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9911930997668277,0.9970643665889426,1.0029356334110575,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9911930997668277,0.9970643665889426,1.0029356334110575,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9909770925406589,0.9969923641802196,1.0030076358197804,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9908689870154389,0.9969563290051463,1.0030436709948536,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9906525774261233,0.9968841924753745,1.0031158075246256,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9906525774261233,0.9968841924753745,1.0031158075246256,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9905442753937201,0.9968480917979067,1.0031519082020932,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9904359098471142,0.996811969949038,1.003188030050962,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.990327481738296,0.9967758272460987,1.0032241727539013,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.990327481738296,0.9967758272460987,1.0032241727539013,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.990327481738296,0.9967758272460987,1.0032241727539013,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9901104415231872,0.9967034805077291,1.003296519492271,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9898931619005618,0.9966310539668539,1.003368946033146,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9897844344515753,0.9965948114838584,1.0034051885161417,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9896756496778333,0.9965585498926111,1.003441450107389,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9896756496778333,0.9965585498926111,1.003441450107389,-0.0005894346220244478,0.0020644422242406583,0.004718319070505765
0.9896756496778333,0.9965585498926111,1.003441450107389,-0.000636992379290002,0.0021119999815062116,0.004860992342302426
0.9895668083801463,0.9965222694600488,1.0034777305399514,-0.000636992379290002,0.0021119999815062116,0.004860992342302426
0.9894579113405294,0.9964859704468431,1.0035140295531568,-0.000636992379290002,0.0021119999815062116,0.004860992342302426
0.9890217807788834,0.9963405935929611,1.0036594064070388,-0.000636992379290002,0.0021119999815062116,0.004860992342302426
0.988912616143554,0.9963042053811847,1.0036957946188154,-0.0006844076765820653,0.0021594152787982753,0.005003238234178616
0.988912616143554,0.9963042053811847,1.0036957946188154,-0.0006844076765820653,0.0021594152787982753,0.005003238234178616
0.988912616143554,0.9963042053811847,1.0036957946188154,-0.0007316880983973127,0.0022066957006135228,0.005145079499624358
0.988912616143554,0.9963042053811847,1.0036957946188154,-0.0007316880983973127,0.0022066957006135228,0.005145079499624358
0.988912616143554,0.9963042053811847,1.0036957946188154,-0.0007316880983973127,0.0022066957006135228,0.005145079499624358
0.988912616143554,0.9963042053811847,1.0036957946188154,-0.0007316880983973127,0.0022066957006135228,0.005145079499624358
0.9888034000963136,0.9962678000321045,1.0037321999678954,-0.0007316880983973127,0.0022066957006135228,0.005145079499624358
0.9884754500736443,0.9961584833578815,1.0038415166421186,-0.0007316880983973127,0.0022066957006135228,0.005145079499624358
0.9881470604808361,0.9960490201602787,1.0039509798397213,-0.0007316880983973127,0.0022066957006135228,0.005145079499624358
0.9881470604808361,0.9960490201602787,1.0039509798397213,-0.0007788405764153046,0.0022538481786315142,0.005286536933678333
0.9880375024218156,0.9960125008072719,1.0039874991927282,-0.0007788405764153046,0.0022538481786315142,0.005286536933678333
0.9879278978976056,0.9959759659658685,1.0040240340341313,-0.0007788405764153046,0.0022538481786315142,0.005286536933678333
0.9879278978976056,0.9959759659658685,1.0040240340341313,-0.0007788405764153046,0.0022538481786315142,0.005286536933678333
0.9878182474696354,0.9959394158232119,1.0040605841767882,-0.0007788405764153046,0.0022538481786315142,0.005286536933678333
0.9877085516878891,0.9959028505626296,1.0040971494373703,-0.0007788405764153046,0.0022538481786315142,0.005286536933678333
0.9873791975549215,0.9957930658516405,1.0042069341483595,-0.0007788405764153046,0.0022538481786315142,0.005286536933678333
0.9872693256401616,0.9957564418800539,1.0042435581199463,-0.0007788405764153046,0.0022538481786315142,0.005286536933678333
0.9872693256401616,0.9957564418800539,1.0042435581199463,-0.0008258714656075865,0.002300879067823796,0.005427629601255179
0.9872693256401616,0.9957564418800539,1.0042435581199463,-0.0008258714656075865,0.002300879067823796,0.005427629601255179
0.9869394552501709,0.9956464850833904,1.0043535149166098,-0.0008258714656075865,0.002300879067823796,0.005427629601255179
0.9869394552501709,0.9956464850833904,1.0043535149166098,-0.0008258714656075865,0.002300879067823796,0.005427629601255179
0.9868294151663373,0.9956098050554457,1.0043901949445542,-0.0008258714656075865,0.002300879067823796,0.005427629601255179
0.9868294151663373,0.9956098050554457,1.0043901949445542,-0.0008258714656075865,0.002300879067823796,0.005427629601255179
0.9868294151663373,0.9956098050554457,1.0043901949445542,-0.0008258714656075865,0.002300879067823796,0.005427629601255179
0.9866092128433753,0.9955364042811251,1.004463595718875,-0.0008258714656075865,0.002300879067823796,0.005427629601255179
0.9863888506155067,0.995462950205169,1.0045370497948312,-0.0008258714656075865,0.002300879067823796,0.005427629601255179
0.9861683319307699,0.9953894439769233,1.0046105560230767,-0.0008727866093016972,0.0023477942115179068,0.005568375032337511
0.9859476601122836,0.9953158867040945,1.0046841132959055,-0.0008727866093016972,0.0023477942115179068,0.005568375032337511
0.9853953313589636,0.9951317771196546,1.0048682228803456,-0.0009195913950984834,0.002394598997314693,0.0057087893897278695
0.9849528252357378,0.9949842750785793,1.0050157249214209,-0.0009662908031670826,0.002441298405383292,0.005848887613933667
0.9846205852451941,0.9948735284150647,1.0051264715849353,-0.0009662908031670826,0.002441298405383292,0.005848887613933667
0.9845097717070826,0.9948365905690275,1.0051634094309725,-0.0009662908031670826,0.002441298405383292,0.005848887613933667
0.9845097717070826,0.9948365905690275,1.0051634094309725,-0.0009662908031670826,0.002441298405383292,0.005848887613933667
0.9841771349141611,0.9947257116380538,1.0052742883619463,-0.0009662908031670826,0.002441298405383292,0.005848887613933667
0.983955216630736,0.994651738876912,1.0053482611230882,-0.0009662908031670826,0.002441298405383292,0.005848887613933667
0.983622104477949,0.9945407014926497,1.0054592985073505,-0.0009662908031670826,0.002441298405383292,0.005848887613933667
0.9833998765348835,0.9944666255116278,1.005533374488372,-0.001012889448150495,0.0024878970503667054,0.005988683548883905
0.9833998765348835,0.9944666255116278,1.005533374488372,-0.001012889448150495,0.0024878970503667054,0.005988683548883905
0.9832887174360662,0.9944295724786887,1.0055704275213113,-0.001012889448150495,0.0024878970503667054,0.005988683548883905
0.9831775286092944,0.9943925095364314,1.0056074904635686,-0.001012889448150495,0.0024878970503667054,0.005988683548883905
0.9830663103171747,0.9943554367723916,1.0056445632276083,-0.001059391615685652,0.002534399217901862,0.006128190051489376
0.9830663103171747,0.9943554367723916,1.0056445632276083,-0.001059391615685652,0.002534399217901862,0.006128190051489376
0.9828437863676318,0.9942812621225439,1.005718737877456,-0.001059391615685652,0.002534399217901862,0.006128190051489376
0.9827324812159841,0.994244160405328,1.005755839594672,-0.001059391615685652,0.002534399217901862,0.006128190051489376
0.9826211476106984,0.9942070492035662,1.005792950796434,-0.001105801294360624,0.002580808896576833,0.006267419087514291
0.9826211476106984,0.9942070492035662,1.005792950796434,-0.001105801294360624,0.002580808896576833,0.006267419087514291
0.9821755334731704,0.9940585111577235,1.0059414888422766,-0.001105801294360624,0.002580808896576833,0.006267419087514291
0.9819525618516997,0.9939841872838999,1.0060158127161,-0.0011521222037870912,0.002627129806003302,0.006406381815793696
0.9818410356987228,0.9939470118995744,1.0060529881004259,-0.0011521222037870912,0.002627129806003302,0.006406381815793696
0.9817294829455563,0.9939098276485188,1.0060901723514812,-0.001244511394104308,0.0027195189963205176,0.006683549386745343
0.9816179038093016,0.9938726346031006,1.0061273653968996,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9816173972975012,0.993871621893345,1.006125846489189,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9816173972975012,0.993871621893345,1.006125846489189,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9811708211625763,0.9937227631804628,1.0062747051983494,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9808356222387193,0.9936110302049505,1.0063864381711816,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9808356222387193,0.9936110302049505,1.0063864381711816,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9807238395028761,0.9935737692927118,1.0064236990825475,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9803883446979129,0.993461937690204,1.006535530682495,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9802764648531711,0.9934246444083452,1.0065728239635192,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9800526338943832,0.9933500340882022,1.0066474342820213,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9798287090954666,0.9932753924880282,1.00672207588059,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9796046918473491,0.9932007200714654,1.0067967482955817,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9796046918473491,0.9932007200714654,1.0067967482955817,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9794926489798497,0.993163372448708,1.0068340959175663,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9794926489798497,0.993163372448708,1.0068340959175663,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9791563853925301,0.9930512845855117,1.0069461837784932,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.978819922711859,0.9929391303578885,1.007058338003918,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9787077249755193,0.9929017311122026,1.007095737248886,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.978371003372086,0.9927894905770218,1.0072079777819576,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9780340922823645,0.992677186879766,1.0073202814771676,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9778093815382627,0.9926022832979555,1.0073951850576484,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9774721631821393,0.992489877178599,1.0075075911750588,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9774721631821393,0.992489877178599,1.0075075911750588,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9772472510299385,0.9924149064607768,1.0075825618916152,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9771347653760026,0.9923774112425903,1.0076200571091778,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9770222601762616,0.9923399095091374,1.0076575588420131,-0.0012905859782067447,0.002765593580422955,0.0068217731390526545
0.9766846285723148,0.992227365640549,1.0077701027087833,-0.0013825094625616466,0.002857517064777856,0.007097543592117359
0.9762341870460967,0.9920772184643614,1.007920249882626,-0.0013825094625616466,0.002857517064777856,0.007097543592117359
0.9757834484851112,0.9919269722766131,1.0080704960681148,-0.0013825094625616466,0.002857517064777856,0.007097543592117359
0.9755579701280624,0.9918518128238972,1.0081456555197321,-0.0013825094625616466,0.002857517064777856,0.007097543592117359
0.9752196187570508,0.9917390290330228,1.0082584393089948,-0.0014741492287609894,0.002949156830977199,0.0073724628907153875
0.974542444820353,0.9915133043864248,1.0084841639524966,-0.0015198686243342984,0.002994876226550508,0.007509621077435314
0.9742036278349394,0.9914003653907908,1.0085971029466423,-0.001565523920931566,0.0030405315231477755,0.0076465869672271165
0.9738646610832432,0.9912873764730753,1.0087100918629075,-0.001565523920931566,0.0030405315231477755,0.0076465869672271165
0.9735250407569638,0.991173325784489,1.0088216108120143,-0.001565523920931566,0.0030405315231477755,0.0076465869672271165
0.9732983779538337,0.9910969275795696,1.0088954772053054,-0.001565523920931566,0.0030405315231477755,0.0076465869672271165
0.972959024246043,0.9909838096765207,1.0090085951069983,-0.001565523920931566,0.0030405315231477755,0.0076465869672271165
0.9726195298761939,0.9908706448861299,1.0091217598960658,-0.001565523920931566,0.0030405315231477755,0.0076465869672271165
0.9725063342303534,0.9908329130040384,1.0091594917777233,-0.0016111171439212703,0.0030861247461374816,0.007783366636196234
0.9720533996065263,0.9906819347955291,1.009310469984532,-0.0016566502134324622,0.003131657815648672,0.007919965844729806
0.9717135412863128,0.9905686486883779,1.0094237560904429,-0.0016566502134324622,0.003131657815648672,0.007919965844729806
0.971146817380415,0.9903797407190774,1.0096126640577399,-0.0016566502134324622,0.003131657815648672,0.007919965844729806
0.9708061041283728,0.9902653256769396,1.0097245472255063,-0.0016566502134324622,0.003131657815648672,0.007919965844729806
0.9703522975162184,0.9901140568062214,1.0098758160962245,-0.0017929062768062766,0.003267913879022486,0.00832873403485125
0.9697847286005774,0.9899248671676745,1.0100650057347715,-0.001838216078003122,0.0033132236802193315,0.008464663438441785
0.9695576061596307,0.9898491596873589,1.010140713215087,-0.001838216078003122,0.0033132236802193315,0.008464663438441785
0.9691032015746592,0.9896976914923684,1.0102921814100776,-0.0018834739883860372,0.0033584815906022468,0.008600437169590532
0.9689895675365552,0.989659813479667,1.0103300594227789,-0.0019286814330467523,0.003403689035262962,0.008736059503572676
0.9686485875008377,0.9895461534677612,1.0104437194346847,-0.0019286814330467523,0.003403689035262962,0.008736059503572676
0.9681937679543972,0.989394546952281,1.0105953259501648,-0.0019738397724684037,0.0034488473746846133,0.00887153452183763
0.9677387468179269,0.9892428732401243,1.0107469996623215,-0.0019738397724684037,0.0034488473746846133,0.00887153452183763
0.9675111618317231,0.9891670115780563,1.0108228613243895,-0.0019738397724684037,0.0034488473746846133,0.00887153452183763
0.9672835278465447,0.9890911335829969,1.0108987393194493,-0.0019738397724684037,0.0034488473746846133,0.00887153452183763
0.9668281146737028,0.9889393291920495,1.0110505437103963,-0.0019738397724684037,0.0034488473746846133,0.00887153452183763
0.9663725108166621,0.9887874612397027,1.0112024116627434,-0.0019738397724684037,0.0034488473746846133,0.00887153452183763
0.9655704110680933,0.9885128663779019,1.0114553216877107,-0.0019738397724684037,0.0034488473746846133,0.00887153452183763
0.9652283447342792,0.9883988442464468,1.0115693437586144,-0.002018950306558139,0.0034939579087743485,0.009006866124106836
0.9647720997000071,0.9882467625420455,1.0117214253840838,-0.002018950306558139,0.0034939579087743485,0.009006866124106836
0.9640874027691811,0.9880185301935402,1.0119496576178992,-0.002018950306558139,0.0034939579087743485,0.009006866124106836
0.9631738740141496,0.9877140205597377,1.0122541671053258,-0.002018950306558139,0.0034939579087743485,0.009006866124106836
0.9624882900306457,0.9874854925301806,1.0124826950297154,-0.002018950306558139,0.0034939579087743485,0.009006866124106836
0.9620310307596963,0.9873330727505205,1.0126351147413448,-0.002018950306558139,0.0034939579087743485,0.009006866124106836
0.9616879814133792,0.9872187229517575,1.0127494644901358,-0.002018950306558139,0.0034939579087743485,0.009006866124106836
0.9613448433315018,0.9871043435747661,1.0128638438180302,-0.0020640142783616327,0.0035390218805778422,0.009142058039517318
0.9608785132386974,0.9869344395302715,1.0129903658218455,-0.0020640142783616327,0.0035390218805778422,0.009142058039517318
0.9606452958573295,0.9868494682676976,1.0130536406780657,-0.0021090328774896567,0.0035840404797058663,0.009277113836901388
0.9595003072185885,0.9864678053881173,1.0134353035576462,-0.002154007243283522,0.0036290148454997317,0.009412036934282986
0.9595003072185885,0.9864678053881173,1.0134353035576462,-0.002154007243283522,0.0036290148454997317,0.009412036934282986
0.9591490839682402,0.9863381851868429,1.0135272864054456,-0.002154007243283522,0.0036290148454997317,0.009412036934282986
0.9587883131238076,0.9861896851323102,1.0135910571408129,-0.002154007243283522,0.0036290148454997317,0.009412036934282986
0.9584444743186296,0.9860750720011238,1.013705669683618,-0.0021989384677433546,0.003673946069959564,0.009546830607662482
0.9581005556276794,0.9859604322445297,1.01382030886138,-0.0022438275982404952,0.003718835200456705,0.009681497999153904
0.9571830550199526,0.9856545982090911,1.0141261413982294,-0.0022438275982404952,0.003718835200456705,0.009681497999153904
0.9564945701710074,0.9854251028984718,1.0143556356259364,-0.0022438275982404952,0.003718835200456705,0.009681497999153904
0.9551167035534105,0.984965813336868,1.0148149231203254,-0.00228867564003326,0.0037636832422494695,0.0098160421245322
0.9545422485454716,0.9847743280593046,1.0150064075731378,-0.00228867564003326,0.0037636832422494695,0.0098160421245322
0.9539675961064312,0.9845827769781612,1.015197957849891,-0.00228867564003326,0.0037636832422494695,0.0098160421245322
0.9526844025732359,0.9841247250173681,1.0155650474615003,-0.0023782522818268583,0.003853259884043068,0.010084772049912994
0.9519940654984314,0.9838946120146972,1.015795158530963,-0.0023782522818268583,0.003853259884043068,0.010084772049912994
0.9511883375554887,0.9836260353047261,1.0160637330539637,-0.0023782522818268583,0.003853259884043068,0.010084772049912994
0.9508429170400057,0.9835108948277178,1.01617887261543,-0.0023782522818268583,0.003853259884043068,0.010084772049912994
0.9502576450493541,0.9833000938884453,1.0163425427275365,-0.0024676756777126862,0.003942683279928897,0.01035304223757048
0.9491054332720518,0.9829160223134952,1.0167266113549387,-0.0025123320356240635,0.003987339637840273,0.01048701131130461
0.948413777037875,0.9826854696668004,1.0169571622957256,-0.0025123320356240635,0.003987339637840273,0.01048701131130461
0.9476065395964044,0.9824163898750353,1.0172262401536663,-0.0025123320356240635,0.003987339637840273,0.01048701131130461
0.9470297436228493,0.982224124102,1.0174185045811506,-0.0025569525720870578,0.004031960174303267,0.010620872920693592
0.9461065335568373,0.9819163867154879,1.0177262398741385,-0.0025569525720870578,0.004031960174303267,0.010620872920693592
0.945298391194954,0.9816470053367278,1.0179956194785016,-0.0025569525720870578,0.004031960174303267,0.010620872920693592
0.9443744265720742,0.9813390164739921,1.01830360637591,-0.0026015380546913257,0.0040765456569075344,0.010754629368506394
0.9440171172579261,0.981202135027249,1.0183871527965718,-0.0026015380546913257,0.0040765456569075344,0.010754629368506394
0.943316300289443,0.9809559605517055,1.0185956208139682,-0.002690606793382549,0.004165614395598758,0.011021835584580066
0.9422642319357825,0.9805860114930234,1.0189077910502644,-0.002735091453300334,0.004210099055516544,0.011155289564333423
0.9416860236603551,0.9803932747626352,1.019100525864915,-0.002735091453300334,0.004210099055516544,0.011155289564333423
0.94110767173255,0.9802004901605607,1.0192933085885711,-0.002735091453300334,0.004210099055516544,0.011155289564333423
0.940053883139612,0.9798288491504659,1.0196038151613198,-0.002735091453300334,0.004210099055516544,0.011155289564333423
0.939706653638906,0.9797131053488466,1.0197195570587871,-0.0027795438694655844,0.004254551471681795,0.011288646812829175
0.9387804667882312,0.9794043747409813,1.0200282826937312,-0.0027795438694655844,0.004254551471681795,0.011288646812829175
0.9374933982104081,0.9789540904497599,1.0204147826891117,-0.0027795438694655844,0.004254551471681795,0.011288646812829175
0.9365528972309554,0.9786186129352732,1.020684328639591,-0.0027795438694655844,0.004254551471681795,0.011288646812829175
0.934683988067026,0.9779730649042051,1.021262141741384,-0.0027795438694655844,0.004254551471681795,0.011288646812829175
0.9333936368337885,0.9775198655101821,1.0216460941865757,-0.0027795438694655844,0.004254551471681795,0.011288646812829175
0.9319713003684056,0.9769983501219055,1.0220253998754054,-0.0027795438694655844,0.004254551471681795,0.011288646812829175
0.9317123594623274,0.9768685063926128,1.0220246533228983,-0.0028239646854651733,0.004298972287681382,0.011421909260827937
0.9306268177307615,0.9764415856205584,1.0222563535103553,-0.0028683545235030803,0.004343362125719289,0.01155507877494166
0.9291166880923228,0.9759381793451686,1.0227596705980142,-0.0028683545235030803,0.004343362125719289,0.01155507877494166
0.9286413797624105,0.9757618816821406,1.0228823836018708,-0.0029570436534366333,0.004432051255652844,0.011821146164742322
0.92746981499409,0.975355560691289,1.023241306388488,-0.003045615845195869,0.0045206234474120775,0.012086862740020025
0.9262911202523625,0.9749376088591418,1.0235840974659212,-0.0030898594437985625,0.004564867046014773,0.012219593535828108
0.9246625104092372,0.974394707841659,1.024126905274081,-0.0031782642105333946,0.004653271812749604,0.012484807836032603
0.9237032892610858,0.9740292239809649,1.024355158700844,-0.003222426357949699,0.004697433960165909,0.012617294278281517
0.9227557446570324,0.9736879012526474,1.0246200578482623,-0.003222426357949699,0.004697433960165909,0.012617294278281517
0.9220240010552467,0.9733925461884081,1.0247610913215695,-0.003222426357949699,0.004697433960165909,0.012617294278281517
0.9202642346271541,0.9727845253625598,1.0253048160979654,-0.00326656231000832,0.004741569912224528,0.012749702134457376
0.9190989889205882,0.9723960756948014,1.0256931624690144,-0.003310672520879799,0.004785680123096009,0.012882032767071817
0.9181533799295216,0.9720587468575064,1.0259641137854911,-0.003354757431579882,0.0048297650337960915,0.013014287499172064
0.9163772159544259,0.9714227776082692,1.0264683392621126,-0.003354757431579882,0.0048297650337960915,0.013014287499172064
0.9149605069619501,0.9709243802537726,1.026888253545595,-0.003354757431579882,0.0048297650337960915,0.013014287499172064
0.9138475228189848,0.9704548572293132,1.0270621916396416,-0.003354757431579882,0.0048297650337960915,0.013014287499172064
0.9123998897406993,0.9698984423525076,1.0273969949643158,-0.003398817470497753,0.0048738250727139625,0.013146467615925677
0.9104836004353682,0.9691844943151245,1.0278853881948808,-0.003442853053897332,0.0049178606561135416,0.013278574366124415
0.9085965187646139,0.9685284051503569,1.0284602915360999,-0.003530852461402902,0.005005860063619112,0.013542572588641125
0.9064075353850894,0.967659461589022,1.0289113877929548,-0.003530852461402902,0.005005860063619112,0.013542572588641125
0.9043699831037644,0.9669028732967704,1.0294357634897764,-0.0035748170615765903,0.005049824663792802,0.013674466389162193
0.9033238305786195,0.9663772710531431,1.0294307115276666,-0.003662677916613859,0.005137685518830069,0.013938048954273996
0.9017749819616854,0.9658128723784006,1.029850762795116,-0.0037943036288503465,0.005269311231066556,0.01433292609098346
0.8994331864194263,0.9648477240049544,1.0302622615904826,-0.0037943036288503465,0.005269311231066556,0.01433292609098346
0.8969070227030066,0.9638999143057945,1.0308928059085825,-0.0038381360618155004,0.00531314366403171,0.014464423389878921
0.8941105067620151,0.9628076699761223,1.0315048331902297,-0.0038381360618155004,0.00531314366403171,0.014464423389878921
0.8925030846213372,0.9621384433714038,1.0317738021214702,-0.0038381360618155004,0.00531314366403171,0.014464423389878921
0.8912218440996011,0.9615463364319872,1.0318708287643732,-0.0039257386401279635,0.005400746242344173,0.01472723112481631
0.889107080481611,0.9606508778869361,1.0321946752922613,-0.003969509397178235,0.005444516999394445,0.014858543395967126
0.8870310508083877,0.9598242807983016,1.0326175107882154,-0.004013260194707972,0.005488267796924182,0.014989795788556335
0.8846987811824664,0.9588826921642223,1.0330666031459783,-0.004100703053707968,0.005575710655924177,0.015252124365556322
0.8826855447688429,0.9579961594678528,1.0333067741668627,-0.004100703053707968,0.005575710655924177,0.015252124365556322
0.8809253545866741,0.9572205480976871,1.0335157416087,-0.004100703053707968,0.005575710655924177,0.015252124365556322
0.87870246339087,0.9563114251555931,1.0339203869203162,-0.004100703053707968,0.005575710655924177,0.015252124365556322
0.8756064276086781,0.9550272050220732,1.0344479824354682,-0.004188069434064598,0.005663077036280809,0.015514223506626216
0.8732207400591409,0.9539866761760333,1.0347526122929256,-0.004188069434064598,0.005663077036280809,0.015514223506626216
0.8704803284833669,0.9528254071119233,1.0351704857404798,-0.0042317246089463275,0.005706732211162537,0.015645189031271402
0.8677698056346831,0.9515507400519571,1.035331674469231,-0.0042317246089463275,0.005706732211162537,0.015645189031271402
0.8648356333817315,0.9502008421827792,1.035566050983827,-0.0042753614488122,0.00575036905102841,0.01577609955086902
0.8618127313330736,0.9485095369511827,1.0352063425692917,-0.004318980202656803,0.005793987804873012,0.015906955812402826
0.8579546255459707,0.9465305144595464,1.035106403373122,-0.0044061644200112295,0.005881172022227441,0.01616850846446611
0.8541731029226574,0.9443147153379311,1.0344563277532048,-0.0044497303537951675,0.005924737956011379,0.016299206265817927
0.8508030101936868,0.9424933027182615,1.0341835952428362,-0.0045368110082611175,0.006011818610477329,0.016560448229215777
0.8478144636522039,0.9407323431782257,1.0336502227042477,-0.004580326168687582,0.0060553337709037935,0.01669099371049517
0.8446827700992867,0.938684142061177,1.0326855140230673,-0.004667307219770161,0.006142314821986371,0.016951936863742904
0.8404790307467567,0.9362415644034184,1.0320040980600802,-0.00471077352235119,0.006185781124567398,0.017082335771485983
0.836768921269932,0.933812169799703,1.0308554183294742,-0.00471077352235119,0.006185781124567398,0.017082335771485983
0.8316146796088542,0.9306843989804889,1.0297541183521237,-0.0047542239436602195,0.006229231545876427,0.017212687035413073
0.8269804799440756,0.9277797797524361,1.0285790795607965,-0.004841077919538686,0.0063160855217548936,0.01747324896304847
0.822678481954718,0.9245869228321426,1.0264953637095673,-0.004841077919538686,0.0063160855217548936,0.01747324896304847
0.8171459254219594,0.9204669792856809,1.0237880331494025,-0.004884481852640186,0.006359489454856396,0.017603460762352977
0.8129691006690551,0.9165920617168741,1.0202150227646931,-0.00492787066176322,0.006402878263979429,0.01773362718972208
0.8076518787995272,0.9121262279011331,1.016600577002739,-0.00505794812501508,0.006532955727231292,0.018123859579477663
0.8023173563668373,0.9072735721559446,1.012229787945052,-0.005187895733064747,0.006662903335280956,0.01851370240362666
0.7959090491809021,0.9014104277994974,1.0069118064180929,-0.005231183512734742,0.00670619111495095,0.01864356574263664
0.7889348443141034,0.894583328254614,1.0002318121951246,-0.005317717881354959,0.006792725483571169,0.018903168848497298
0.7826216737733578,0.8881590274954109,0.993696381217464,-0.005317717881354959,0.006792725483571169,0.018903168848497298
0.7736304674579588,0.8795561570023775,0.9854818465467963,-0.00536096477450047,0.006835972376716681,0.019032909527933833
0.7653391455018588,0.8705178161465745,0.9756964867912903,-0.005404198338253626,0.006879205940469838,0.019162610219193302
0.7552492138145703,0.858567356913581,0.9618855000125917,-0.005447418717704234,0.006922426319920445,0.019292271357545125
0.744169890509524,0.8457609705547741,0.9473520506000241,-0.005490626055269184,0.006965633657485396,0.019421893370239977
0.7303032425818596,0.830228696173636,0.9301541497654124,-0.005577002161454242,0.007052009763670453,0.019681021688795146
0.7175210284804925,0.8134594983967671,0.9093979683130418,-0.005663327745236795,0.007138335347453005,0.019939998440142805
0.7023402941049157,0.7945277337809532,0.8867151734569907,-0.005749603856442776,0.007224611458658987,0.02019882677376075
0.6860986523813319,0.7736296514474972,0.8611606505136624,-0.005878927468770511,0.007353935070986722,0.020586797610743956
0.6699097092695598,0.7523660981766642,0.8348224870837686,-0.005922011678669972,0.007397019280886182,0.020716050240442336
0.6506140213230472,0.726450799167963,0.8022875770128787,-0.005965084254978623,0.0074400918571948345,0.02084526796936829
0.6308551398400509,0.6983847007824383,0.7659142617248257,-0.006094233323827121,0.007569240926043332,0.021232715175913783
0.6098060971872185,0.6686282253373778,0.7274503534875371,-0.006137260497751871,0.007612268099968081,0.021361796697688035
0.5891657160470781,0.6396754137325952,0.6901851114181122,-0.00630925947434301,0.007784267076559222,0.021877793627461454
0.5674016743968914,0.6066147908382032,0.6458279072795151,-0.006352232305390577,0.007827239907606788,0.022006712120604153
0.5445262468209523,0.5739155214051405,0.6033047959893286,-0.006395194572089053,0.007870202174305264,0.022135598920699582
0.5198503292588693,0.5383951274698265,0.5569399256807838,-0.00643814637209706,0.00791315397431327,0.0222644543207236
0.4946145016924629,0.5028768047249004,0.5111391077573378,-0.00643814637209706,0.00791315397431327,0.0222644543207236
0.46224511748011865,0.46724170070852306,0.47223828393692746,-0.006481087801537043,0.007956095403753255,0.022393278609043554
0.41650813606489434,0.43241118158303077,0.4483142271011672,-0.006566939925723396,0.008041947527939606,0.022650834981602606
0.37120519271332647,0.3981874859047767,0.42516977909622694,-0.006695642651141908,0.008170650253358119,0.023036943157858147
0.32648213803242204,0.3645706259142935,0.402659113796165,-0.00673852379385243,0.008213531396068641,0.02316558658598971
0.28386934870762476,0.33176510248098906,0.37966085625435336,-0.0069527851179329685,0.00842779272014918,0.023808370558231328
0.24010250113008724,0.29814530252176785,0.35618810391344846,-0.007124025805521834,0.008599033407738045,0.024322092620997923
0.19927209095080145,0.26674533027156083,0.3342185695923202,-0.007252361372431005,0.008727368974647216,0.024707099321725438
0.16443388799424064,0.23969535363217495,0.31495681927010927,-0.007337874312974163,0.008812881915190375,0.024963638143354915
0.1339779696424932,0.2149833413955799,0.2959887131486666,-0.0074660789858374925,0.008941086588053707,0.025348252161944907
0.10450774337672587,0.19198517420544736,0.27946260503416887,-0.007551506408127408,0.00902651401034362,0.02560453442881465
0.08049343851248053,0.1726976790592578,0.2649019196060351,-0.007594207611282693,0.009069215213498901,0.025732638038280495
0.05865637360944756,0.1559682520757578,0.253280130542068,-0.0076369005625302674,0.009111908164746479,0.025860716892023225
0.0393617774113211,0.14025729514790614,0.24115281288449117,-0.007722261964363871,0.009197269566580079,0.02611680109752403
0.023718522486679536,0.126698202968119,0.22967788344955847,-0.007722261964363871,0.009197269566580079,0.02611680109752403
0.01048039363510088,0.11454630378834216,0.21861221394158342,-0.007850243749967917,0.009325251352184129,0.026500746454336175
-0.0017116634577481193,0.1037521428708406,0.20921594919942932,-0.008020776070996351,0.009495783673212563,0.027012343417421477
-0.011549474920097183,0.0947133473146311,0.20097616954935937,-0.008036299000071086,0.009698865514711597,0.02743403002949428
-0.01928964174923463,0.08723666258343821,0.19376296691611106,-0.008121468282786346,0.009784040495041516,0.027689549272869377
-0.02366598534244513,0.08113287230370589,0.1859317299498569,-0.008206608175128862,0.009869185975691986,0.027944980126512836
-0.027956811633059075,0.07552077097131678,0.17899835357569263,-0.008249167230354666,0.009911747785068181,0.028072662800491026
-0.03042889965042246,0.07116678812796892,0.1727624759063603,-0.008334263814258397,0.009996849799172184,0.028327963412602762
-0.03295267968490559,0.06735746455071459,0.16766760878633477,-0.008461855621399676,0.010124449561866582,0.02871075474513284
-0.03444638245290191,0.0631137640984851,0.1606739106498721,-0.008589384910469195,0.010251986587229811,0.029093358084928817
-0.035902176039299155,0.06022467458909818,0.1563515252174955,-0.008759328897212176,0.010421940563467246,0.02960321002414667
-0.03669639457413754,0.057762753176464655,0.15222190092706686,-0.008844260961943181,0.010506877489074227,0.029858015940091635
-0.036371400012336984,0.0554369941389101,0.14724538829015718,-0.008886717165836208,0.010549336090987665,0.029985389347811538
-0.03608689613988381,0.05358761651468693,0.14326212916925768,-0.009014046975687896,0.010676672968671131,0.03036739291303016
-0.03634013767704549,0.052169036451258234,0.14067821057956195,-0.00909890159791425,0.010761532200360377,0.030621965998635002
-0.03586417634671373,0.05071786285825589,0.1372999020632255,-0.009268535700473474,0.01093117528555314,0.031130886271579755
-0.035850593091049175,0.04934808650830889,0.13454676610766694,-0.009480440658101313,0.011143091048964496,0.0317666227560303
-0.03547843277859528,0.047951314731831084,0.13138106224225746,-0.00956516077742981,0.011227815365200644,0.032020791507831096
-0.035154176566314685,0.046322615534829345,0.12779940763597336,-0.009734530842240711,0.011397193618560718,0.032528918079362146
-0.034430140063784795,0.044693641874573545,0.12381742381293188,-0.009861498087446895,0.01152416683212914,0.03290983175170518
-0.034210478218936136,0.0438812893631889,0.12197305694531393,-0.009988414658276058,0.011651089228936396,0.03329059311614885
-0.033278573291610686,0.042247111471151025,0.11777279623391274,-0.00996026677426845,0.011810939484032227,0.033582145742332904
-0.033001295799552965,0.0414001526883411,0.11580160117623517,-0.010002549585971387,0.01185322481272739,0.033708999211426165
-0.032213544763145925,0.040011212242390716,0.11223596924792736,-0.010171626821222263,0.012022311921012618,0.0342162506632475
-0.031718437836327946,0.03938647379138723,0.11049138541910242,-0.010298378887185771,0.012149071193385102,0.034596521273955974
-0.031163964226304283,0.038246827613960824,0.10765761945422593,-0.010593952295440733,0.012444660790122625,0.035483273875685985
-0.03062797948555325,0.03758001649875008,0.1057880124830534,-0.010804924863527911,0.01265564441410603,0.03611621369173997
-0.03047924988758012,0.03706167080621198,0.10460259150000407,-0.010973614711375153,0.012824342819960494,0.03662230035129614
-0.03015015357793535,0.03646162263992442,0.10307339885778419,-0.011057930797796857,0.01290866309360229,0.03687525698500144
-0.029533760461009313,0.035710755310558555,0.10095527108212643,-0.011479230684794915,0.013329983049903033,0.03813919678460098
-0.02892471436769832,0.03481841138384434,0.098561537135387,-0.011479230684794915,0.013329983049903033,0.03813919678460098
-0.028386846904953675,0.03360142656483427,0.09558970003462222,-0.011773871157624967,0.013624636767063127,0.03902314469175122
-0.028186656366686283,0.03311906887247783,0.09442479411164194,-0.011900079932546522,0.013750851029000458,0.03940178199054744
-0.027754431329563324,0.03244525113113728,0.0926449335918379,-0.01202625010103405,0.013877026575928634,0.039780303252891315
-0.02724186469102311,0.03168777597175636,0.09061741663453582,-0.012152382212877436,0.014003163960850764,0.040158710134578966
-0.026713783309340804,0.03101177964950334,0.08873734260834748,-0.012236449410171709,0.01408723461652599,0.04041091864322369
-0.026107488022413475,0.03025040130501248,0.08660829063243844,-0.012362519279195707,0.014213309589826407,0.04078913845884852
-0.02604120001490281,0.029810065894145858,0.08566133180319452,-0.012404534398059741,0.014255326388333484,0.04091518717472671
-0.02554029202102124,0.02918177327188648,0.08390383856479419,-0.012656540621935414,0.014507342468582884,0.04167122555910118
-0.0247335173976627,0.028208885906636522,0.08115128921093574,-0.012824465633504659,0.01467527384737323,0.04217501332825112
-0.024579665217939126,0.027760722466748607,0.08010111015143634,-0.013034284842042188,0.014885100796343245,0.04280448643472868
-0.024084743347131073,0.027265634508075696,0.07861601236328247,-0.013145629226376741,0.015160905435150118,0.043467440096676975
-0.023625716763614843,0.026676227178613267,0.07697817112084138,-0.013355250298188275,0.015370544440617893,0.04409633917942406
-0.023250266797431345,0.02616839966539301,0.07558706612821736,-0.013522881933333968,0.01553819004471329,0.04459926202276055
-0.02283721435018795,0.02575525138698364,0.07434771712415522,-0.013732341526814868,0.01574766664611892,0.04522767481905271
-0.022382660889509968,0.025300588627276254,0.07298383814406248,-0.01385797534146891,0.015873310432136706,0.04560459620574232
-0.02205194489387875,0.024969790452583327,0.0719915257990454,-0.013983578167494515,0.01599892305997595,0.045981424287446414
-0.021555658000535965,0.02447337580432348,0.07050240960918293,-0.01452750792773691,0.016542893437874885,0.04761329480348668
-0.020976324963361364,0.02389388648104739,0.06876409792545614,-0.014778366498412625,0.01679376979801312,0.04836590609443887
-0.02051810302225853,0.02330098310645847,0.06712006923517547,-0.015029111348472554,0.017044531873233286,0.049118175094939126
-0.020145225852637387,0.022928024253034987,0.06600127435870737,-0.015321506652299127,0.01733694659525042,0.049995399842799965
-0.019855098394698484,0.022637831254658618,0.06513076090401572,-0.015613754469718993,0.01762921313831941,0.05087218074635781
-0.01956487106325803,0.022347536543802185,0.06425994415086239,-0.015822414658911786,0.017837886299358154,0.05149818725762809
-0.019067100709934687,0.021849646174684777,0.06276639305930425,-0.01603100277248618,0.01804648706271641,0.052123976897919
-0.018609328510191217,0.021254320993437624,0.061117970497066465,-0.016364596943513346,0.018380100833037788,0.05312479860958892
-0.01827705448219111,0.020921985344556946,0.060121025171305006,-0.016698014708384393,0.01871353744881132,0.05412508960600704
-0.017903070820979097,0.02054792977865074,0.05899893037828058,-0.0168646589108475,0.018880190809425906,0.05462504052969931
-0.01751772537033725,0.01997362415655903,0.05746497368345531,-0.017239454315756776,0.01925500620047875,0.055749466716714276
-0.017226525485664362,0.01968235214210736,0.056591229769879084,-0.017697255313414862,0.01971283052385173,0.057122916361118325
-0.017018451189168737,0.019474224895013072,0.05596690097919488,-0.017931302438838493,0.020111676299969548,0.05815465503877759
-0.016768678668691965,0.019224387194798256,0.05521745305828848,-0.0182638973517684,0.02044429377343457,0.05915248489863754
-0.016560464246295748,0.019016117037927712,0.054592698322151176,-0.01842150490690257,0.020755309172667772,0.05993212325223811
-0.016310520593699484,0.0187661047322478,0.05384273005819508,-0.01862494668015899,0.02110504619550403,0.06083503907116705
-0.015893733658008787,0.01834919885568561,0.052592131369380006,-0.01891560913768283,0.02139575214514331,0.06170711342796945
-0.015643529808597685,0.018098920779890518,0.05184137136837872,-0.019455124890478216,0.021935345387034934,0.06332581566454809
-0.015226297339493787,0.017681559509466725,0.05058941635842724,-0.019868527778095044,0.02249012179488722,0.06484877136786948
-0.015017825059924696,0.01733221572077042,0.04968225650146554,-0.02021081291156554,0.02302140266086026,0.06625361823328606
-0.014838742098965685,0.01696447319630249,0.04876768849157066,-0.02058368103621437,0.023394325370249082,0.06737233177671254
-0.014796957524493701,0.016922677963695853,0.04864231345188541,-0.020707935009686967,0.02351859712443125,0.06774512925854946
-0.014546184715287468,0.016671839989568178,0.04788986469442383,-0.02112198944032292,0.023932709389946575,0.06898740822021607
-0.014295298014862144,0.016420885964104792,0.04713706994307173,-0.021370330890796173,0.02418108451951484,0.06973249992982586
-0.01412797564593752,0.016253517457762198,0.046635010561461916,-0.021577838560663243,0.024526357882595457,0.07063055432585416
-0.014044294790291394,0.016169813144419606,0.046383921079130606,-0.0216922981255787,0.0247948723386733,0.0712820428029253
-0.013918748628678462,0.016044231297541643,0.04600721122376175,-0.0219879875974439,0.025357836842133073,0.07270366128171005
-0.013625689636690495,0.015751086631249103,0.0451278628991887,-0.02235993728739486,0.025729896851020444,0.07381973098943576
-0.013583810388290578,0.015709194859539883,0.04500220010737034,-0.022649135853705843,0.026019178860924717,0.07468749357555528
-0.013374361949082637,0.01549968269726033,0.0443737273436033,-0.023108460444316112,0.02660899592319103,0.07632645229069818
-0.013039059989656827,0.015164274781841697,0.04336760955334022,-0.023479950204620004,0.026980610100682156,0.07744117040598432
-0.012957854707720779,0.014937562525110488,0.04283297975794176,-0.023768797422607395,0.027269551553031762,0.07830790052867093
-0.012664129502017002,0.01464377772549357,0.041951684953004144,-0.024153090930471088,0.027909706790761536,0.07997250451199416
-0.012454210161910914,0.014433814198721867,0.041321838559354646,-0.024589079132565955,0.02851191130455873,0.08161290174168341
-0.01220217632490752,0.014181725451770603,0.040565627228448725,-0.025083544702867267,0.02900657309446204,0.08309669089179135
-0.01203407278064524,0.014013584101302684,0.040061240983250604,-0.02561898183813398,0.029542214768536367,0.08470341137520672
-0.01178179295146319,0.013761245666504418,0.039304284284472024,-0.026202856561847298,0.030252243825735787,0.08670734421331887
-0.011613521546675838,0.013592933866670185,0.03879938928001621,-0.026608055191540077,0.030805112212157888,0.08821827961585585
-0.011487272514759124,0.013466653811838758,0.03842058013843664,-0.027095462322192898,0.0317150151264345,0.0905254925750619
-0.011318878745724261,0.013298217672780107,0.03791531409128447,-0.027597331138244044,0.0323410002674411,0.09227933167312624
-0.011108285355742136,0.01308756963412451,0.03728342462399116,-0.027976324486663665,0.03284309844787815,0.09366252138241997
-0.011066152961495046,0.01304542607728294,0.037157005116060925,-0.028478895962205535,0.03346797254394588,0.09541484105009729
-0.010855421125763789,0.01283463721763006,0.036524695561023904,-0.028776353180594856,0.03429839951352467,0.0973731522076442
-0.010855421125763789,0.01283463721763006,0.036524695561023904,-0.02918501843679986,0.034846634283169066,0.098878287003138
-0.010560196514425298,0.012539329217337525,0.03563885494910035,-0.02945171954248091,0.035492165814599366,0.10043605117167964
-0.010518002083825324,0.012497122518889865,0.035512247121605056,-0.02992655194882811,0.03620415774967066,0.10233486744816943
-0.010391388990749617,0.012370472067307887,0.03513233312536539,-0.030430516636167068,0.03696276403343528,0.10435604470303762
-0.010264730631673605,0.012243775494891217,0.034752281621456035,-0.030893719392739397,0.03754350285228576,0.10598072509731092
-0.010270960341486748,0.01209763294856513,0.034466226238617004,-0.0313031149892669,0.037953277332844856,0.10720966965495661
-0.010101941803686279,0.01192858871338331,0.033959119230452896,-0.032052672402122506,0.038820213536626194,0.1096930994753749
-0.010017400622078626,0.011844034379988802,0.03370546938205623,-0.03257016954587476,0.03957026692017157,0.1117107033862179
-0.009932837841672957,0.011759458239275714,0.03345175432022439,-0.03295285581601359,0.04020316629932545,0.1133591884146645
-0.009763646484126845,0.011590239515235726,0.0329441255145983,-0.03356589504963686,0.04081687043286743,0.11519963591537172
-0.009594365679181238,0.011420930447076613,0.03243622657333446,-0.03438519507478395,0.041769371584510134,0.11792393824380422
-0.009509691069552306,0.011336241355571621,0.032182173780695544,-0.03517470380091112,0.04267489563897557,0.12052449507886226
-0.00929790255892342,0.011124415570839886,0.031546733700603194,-0.03581488111139577,0.04354510879680814,0.12290509870501204
-0.009043558864876653,0.010870025016807238,0.03078360889849113,-0.0361591216406919,0.04434432345648049,0.12484776855365287
-0.008958728456303846,0.010785178442028533,0.03052908534036091,-0.036309293213263344,0.04541595747791832,0.1271412081691
-0.00887387293727197,0.010700306471542242,0.030274485880356455,-0.03673283018524526,0.046632743834922205,0.12999831785508967
-0.008746541866809628,0.010572950172180812,0.029892442211171252,-0.037305109034163175,0.04733758809427585,0.13198028522271488
-0.008576676137827503,0.010403049732234453,0.029382775602296407,-0.03774132479300842,0.048346787942536835,0.1344349006780821
-0.008534193174393008,0.010360557892484452,0.02925530895936191,-0.038534342468743286,0.0493813082914825,0.13729695905170827
-0.00832167693715104,0.010147996025930682,0.028617668989012406,-0.03880982427725386,0.05097163827332243,0.14075310082389872
-0.008194084389121116,0.010020375059060905,0.02823483450724293,-0.03909781469856934,0.052349086581593395,0.14379598786175612
-0.008066428151117145,0.009892689579484545,0.027851807310086234,-0.03953357607226561,0.0539690317372304,0.14747163954672643
-0.00785352252417021,0.009679733287965486,0.027212989100101184,-0.03992146456472382,0.05623595800500184,0.1523933805747275
-0.007725689694660993,0.009551868838056737,0.026829427370774466,-0.03925121254278757,0.05806554641135493,0.15538230536549744
-0.007683063514959631,0.009509231905279133,0.026701527325517897,-0.03892771261965283,0.05992582028259526,0.15877935318484335
-0.00755513847241659,0.009381273941540426,0.026317686355497444,-0.03768912966584681,0.06261830137372772,0.16292573241330224
-0.007341771520905397,0.009167849809295378,0.02567747113949615,-0.03758702376223168,0.06568548619795622,0.1689579961581441
-0.007256367823607505,0.009082422387005466,0.025421212597618436,-0.03634077404360085,0.06851985793099911,0.17338048990559907
-0.007085460043013147,0.008911465606344877,0.024908391255702902,-0.033819987393570006,0.07251707224853962,0.17885413189064925
-0.007042711795706098,0.008868704773598975,0.024780121342904048,-0.029751570079826345,0.07723182851789437,0.18421522711561508
-0.007042711795706098,0.008868704773598975,0.024780121342904048,-0.025688950487394183,0.08286804400769272,0.19142503850277964
-0.006914414826316396,0.008740369206689804,0.024395153239696002,-0.019384861878481652,0.08960765578524574,0.19860017344897313
-0.006828839277393393,0.008654767201173587,0.024138373679740567,-0.012515819076091006,0.0964387566069245,0.20539333228994
-0.006786038012902937,0.008611952483450397,0.02400994297980373,-0.001687939517265022,0.10594779716270755,0.21358353384268014
-0.0066575793540513805,0.00848345253373585,0.02362448442152308,0.01018772117981237,0.11652659478259153,0.2228654683853707
-0.006529036760880038,0.0083548671950204,0.023238771150920837,0.026044784818585867,0.1299784671972059,0.23391214957582596
-0.006529036760880038,0.0083548671950204,0.023238771150920837,0.04048242300280666,0.14330363518059802,0.24612484735838938
-0.006443293995155865,0.00826909508533046,0.022981484165816787,0.06033643223342204,0.16010748443293718,0.2598785366324523
-0.006454774134941317,0.008117210643784779,0.022689195422510876,0.08105990461969342,0.17799396533882356,0.2749280260579537
-0.006454774134941317,0.008117210643784779,0.022689195422510876,0.10665098046180584,0.19752707208739365,0.28840316371298147
-0.006240088645892136,0.00790250302345196,0.022045094692796058,0.1342336676539985,0.2189180421453624,0.30360241663672627
-0.006111152010884403,0.007773552438737459,0.02165825688835932,0.16241640325589435,0.24122139658572106,0.32002638991554777
-0.005939084699391308,0.0076014656833873,0.021142016066165906,0.1974340044302614,0.26823141401781914,0.3390288236053769
-0.0058960400665447376,0.007558416030866845,0.021012872128278428,0.2348931259672461,0.2962678347661559,0.35764254356506575
-0.0058960400665447376,0.007558416030866845,0.021012872128278428,0.27434576147508133,0.32693977949096575,0.3795337975068502
-0.0058960400665447376,0.007558416030866845,0.021012872128278428,0.3195565981887035,0.36145589962615415,0.4033552010636048
-0.005809916671118354,0.007472282396731355,0.020754481464581063,0.3655873305766451,0.3961692229511242,0.42675111532560334
-0.005766837682937639,0.007429198186831895,0.02062523405660143,0.4100514535673233,0.43023800722895295,0.4504245608905826
-0.0055512651486957654,0.0072135984632981775,0.019978462075292122,0.456587297963162,0.4667585315511314,0.4769297651391008
-0.005421775127749957,0.007084091208822361,0.01958995754539468,0.49378060189332873,0.5009571100393113,0.5081336181852939
-0.005378586599993021,0.0070408967733305685,0.019460380146654157,0.5238375418413993,0.5391965622895317,0.5545555827376641
-0.0053353852547250395,0.006997689435765618,0.019330764126256277,0.5488741277148248,0.5745985155482362,0.6003229033816475
-0.005248943557246571,0.006911235492561854,0.01907141454237028,0.5710812267266305,0.6095587617068022,0.6480362966869739
-0.005205702921390344,0.006867988599416343,0.01894168012022303,0.5926112672905326,0.6408724241610845,0.6891335810316364
-0.005162448900596266,0.006824728229044773,0.018811905358685814,0.6141734479105143,0.6714850144987238,0.7287965810869332
-0.005075900107074374,0.006738166451126131,0.018552233009326635,0.6357234083063851,0.7007268084538347,0.7657302086012844
-0.00503260502863543,0.006694864733518673,0.018422334495672776,0.6563767656367766,0.7280493577646215,0.7997219498924665
-0.00503260502863543,0.006694864733518673,0.018422334495672776,0.674411274798194,0.7532137019259277,0.8320161290536615
-0.004989295953681366,0.006651548918404408,0.018292393790490184,0.6898174147057364,0.7741595931585408,0.8585017716113451
-0.004902635169636286,0.0065648743416032345,0.018032383852842754,0.7058089878732431,0.795834198040941,0.885859408208639
-0.004859283130284436,0.00652151524473787,0.017902313619760177,0.7184553506097822,0.8142354029634754,0.9100154553171687
-0.004815916433717628,0.006478141379824604,0.017772199193366835,0.731252413981726,0.830538443415108,0.9298244728484899
-0.004598856894726994,0.006261044240412572,0.017120945375552137,0.7425514040460737,0.8445058980646852,0.9464603920832968
-0.004598856894726994,0.006261044240412572,0.017120945375552137,0.7540755439936542,0.8573603883443182,0.9606452326949821
-0.0045553984844987445,0.006217577937831544,0.016990554360161832,0.7639665457463851,0.8683192918933896,0.9726720380403941
-0.0045553984844987445,0.006217577937831544,0.016990554360161832,0.7730009898594921,0.8778662299113738,0.9827314699632554
-0.0044249267519251255,0.0060870817263225015,0.01659909020457013,0.7819493764177219,0.8873406290507392,0.9927318816837565
-0.004381403324588496,0.006043549860506949,0.016468503045602392,0.7904437028281466,0.8956835359079196,1.0009233689876926
-0.00429430591942407,0.005956435138072614,0.016207176195569297,0.7981017112301528,0.9031929699502224,1.0082842286702918
-0.004250731499806112,0.005912851831850139,0.01607643516350639,0.8050373729385085,0.9090208335198792,1.0130042941012498
-0.004250731499806112,0.005912851831850139,0.01607643516350639,0.8123192566217639,0.9143879961013048,1.0164567355808458
-0.004119902616549435,0.005781995327007711,0.015683893270564856,0.8187724486533011,0.9194943938235534,1.0202163389938057
-0.004119902616549435,0.005781995327007711,0.015683893270564856,0.823954959417208,0.9233540569215183,1.0227531544258286
-0.004119902616549435,0.005781995327007711,0.015683893270564856,0.8294193714642913,0.9271749723090579,1.0249305731538245
-0.004119902616549435,0.005781995327007711,0.015683893270564856,0.83404298528621,0.93056058366311,1.02707818204001
-0.004032592937458991,0.005694666387359631,0.015421925712178253,0.8384221136553524,0.9335310713397739,1.0286400290241955
-0.003988910220291444,0.005650973771769351,0.015290857763830146,0.8419205207257534,0.9361054492187397,1.030290377711726
-0.003945208570625047,0.005607262038140526,0.0151597326469061,0.8455915573817904,0.9386039467748525,1.0316163361679147
-0.0038577473937863784,0.005519780115239618,0.014897307624265615,0.8494621131516903,0.9409312974937766,1.032400481835863
-0.0038139873101238585,0.005476009358189347,0.014766006026502552,0.8527424440773775,0.9428779286153439,1.0330134131533104
-0.0037702071805260137,0.005432218347067077,0.014634643874660168,0.8563570522774655,0.9449632493609764,1.0335694464444873
-0.003726406709218276,0.005388406779876884,0.014503220268972043,0.8605304042183798,0.946967000014871,1.0334035958113623
-0.003726406709218276,0.005388406779876884,0.014503220268972043,0.8635399628372429,0.9486407311232312,1.0337414994092196
-0.003726406709218276,0.005388406779876884,0.014503220268972043,0.8667718255140724,0.9503511418071874,1.0339304581003024
-0.003726406709218276,0.005388406779876884,0.014503220268972043,0.8705623951482298,0.9520422975080971,1.0335221998679645
-0.003682585592967226,0.00534457434691173,0.014371734286790686,0.8748806856785135,0.9539682227521276,1.0330557598257417
-0.0036387435208144322,0.005300720730474324,0.01424018498176308,0.8774536896760015,0.9551868082652735,1.0329199268545455
-0.0035948801737980584,0.005256845604584938,0.014108571382967935,0.8804422408370922,0.9564596655389204,1.0324770902407485
-0.0035509952246613697,0.005212948634675242,0.013976892494011853,0.8837447650749543,0.9577829070964997,1.0318210491180453
-0.0035509952246613697,0.005212948634675242,0.013976892494011853,0.8865556086933976,0.959082154535883,1.0316087003783685
-0.0035070883375475006,0.005169029477267471,0.013845147292082442,0.8891188911522409,0.9602697519537301,1.0314206127552192
-0.0034631591676796223,0.005125087779637974,0.013713334726955571,0.8915372728178892,0.9613734957151442,1.0312097186123992
-0.0034631591676796223,0.005125087779637974,0.013713334726955571,0.8930260891280433,0.9620023618052252,1.0309786344824072
-0.0034631591676796223,0.005125087779637974,0.013713334726955571,0.8948733360741481,0.9627556793580313,1.0306380226419145
-0.0034192073610257116,0.005081123179464285,0.013581453719954282,0.8966171717847631,0.9635004482382268,1.0303837246916905
-0.0034192073610257116,0.005081123179464285,0.013581453719954282,0.8984259140981122,0.9641854895368697,1.0299450649756272
-0.0034192073610257116,0.005081123179464285,0.013581453719954282,0.9007701153287239,0.965156113641511,1.0295421119542982
-0.003375232553946894,0.0050371353044545986,0.013449503162856091,0.9032906741769691,0.9661009567797738,1.0289112393825786
-0.0032872124336928137,0.004949088188559136,0.013185388810811086,0.9045083178391594,0.9665849038040888,1.0286614897690183
-0.0032431663417919077,0.004905028149641265,0.013053222641074438,0.9061084888141315,0.9672474873268426,1.0283864858395537
-0.003155000064265179,0.0048168330280697015,0.012788666120404583,0.9081132725335801,0.9679429888226819,1.0277727051117838
-0.003155000064265179,0.0048168330280697015,0.012788666120404583,0.9103629689590462,0.9689270528888491,1.027491136818652
-0.003155000064265179,0.0048168330280697015,0.012788666120404583,0.911823925444863,0.9695119456676154,1.0271999658903679
-0.003155000064265179,0.0048168330280697015,0.012788666120404583,0.913373906014724,0.9700804942107366,1.0267870824067493
-0.003155000064265179,0.0048168330280697015,0.012788666120404583,0.9147307710288075,0.9706531274321607,1.026575483835514
-0.0031108790313331743,0.004772697076011082,0.012656273183355339,0.9160259158155757,0.971105422395444,1.0261849289753122
-0.0031108790313331743,0.004772697076011082,0.012656273183355339,0.9172349941668283,0.9715787939482038,1.0259225937295793
-0.003022558964947607,0.004684346117938393,0.012391251200824394,0.9189989357244842,0.9721917342187917,1.0253845327130993
-0.002978359006847387,0.004640130161859947,0.01225861933056728,0.9205287951898818,0.9727263762395406,1.0249239572891993
-0.002978359006847387,0.004640130161859947,0.01225861933056728,0.9217332685481812,0.9731941865491545,1.0246551045501278
-0.002978359006847387,0.004640130161859947,0.01225861933056728,0.9222454373181991,0.9734393610512591,1.024633284784319
-0.002978359006847387,0.004640130161859947,0.01225861933056728,0.9230916949116184,0.9737714024968621,1.0244511100821059
-0.002889876822961399,0.0045516148094522976,0.011993106441865995,0.9246340635927914,0.9743333023163112,1.024032541039831
-0.0028455935849383447,0.0045073143714980165,0.011860222327934378,0.9264625004283472,0.9750797507627398,1.0236970010971325
-0.0028455935849383447,0.0045073143714980165,0.011860222327934378,0.9284556048554768,0.975772497836622,1.0230893908177672
-0.0028455935849383447,0.0045073143714980165,0.011860222327934378,0.9306630667413953,0.9765083316490756,1.0223535965567558
-0.0028012815481084094,0.0044629847034448975,0.011727250954998204,0.9326495835741153,0.9771918288660031,1.0217340741578909
-0.0028012815481084094,0.0044629847034448975,0.011727250954998204,0.933836436948387,0.9776309760629474,1.0214255151775076
-0.002756940165390241,0.004418625241564463,0.011594190648519166,0.9345597363036345,0.977916664446079,1.0212735925885235
-0.002756940165390241,0.004418625241564463,0.011594190648519166,0.9359756779596055,0.978429210824598,1.0208827436895904
-0.0027125688719757176,0.004374235403526556,0.011461039679028829,0.9375980686217148,0.9789700106887727,1.0203419527558306
-0.002668167084516151,0.004329814587526968,0.011327796259570085,0.9385246864390963,0.9792788850656426,1.020033083692189
-0.002490242628549382,0.004151808772752708,0.010793860174054797,0.9395667195088465,0.9796262314791513,1.0196857434494562
-0.002445678908316487,0.004107223290148441,0.010660125488613368,0.9406199111877106,0.9799965750409674,1.0193732388942243
-0.002401080752423594,0.004062602753685447,0.010526286259794487,0.9422435250387258,0.9805450345185474,1.018846543998369
-0.002401080752423594,0.004062602753685447,0.010526286259794487,0.9431683513325646,0.9808533121900446,1.0185382730475245
-0.002401080752423594,0.004062602753685447,0.010526286259794487,0.9440927973526814,0.9811614631771896,1.0182301290016977
-0.0023117781445450205,0.003973253420059711,0.010258284984664443,0.9456142315086643,0.981702136000953,1.0177900404932418
-0.002267072128731875,0.003928522999888241,0.010124118128508358,0.9459605569955827,0.9818175788972623,1.017674600798942
-0.0021775465404867004,0.0038389463580946427,0.009855439256675987,0.9464222355625752,0.9819714731973284,1.0175207108320816
-0.0021775465404867004,0.0038389463580946427,0.009855439256675987,0.9470098842537784,0.9821851449877659,1.0173604057217533
-0.0021775465404867004,0.0038389463580946427,0.009855439256675987,0.9486369484074452,0.9827478604308745,1.0168587724543037
-0.0021775465404867004,0.0038389463580946427,0.009855439256675987,0.9496859259789356,0.9831167633721674,1.016547600765399
-0.0021775465404867004,0.0038389463580946427,0.009855439256675987,0.9506074718086434,0.9834239463530089,1.0162404208973745
-0.0020878636551242198,0.0037492091858047374,0.009586282026733695,0.9510680750274276,0.9835774812925815,1.0160868875577354
-0.0020878636551242198,0.0037492091858047374,0.009586282026733695,0.9518907959115002,0.9838799888088549,1.0158691817062095
-0.002042960885647504,0.0037042779613449053,0.009451516808337314,0.9529262664195624,0.9842251470274006,1.0155240276352389
-0.0019980159072911607,0.0036593035955510395,0.00931662309839324,0.953616241369577,0.9844551396329988,1.0152940378964206
-0.0019980159072911607,0.0036593035955510395,0.00931662309839324,0.9544316497768423,0.9847446994685474,1.0150577491602526
-0.0019980159072911607,0.0036593035955510395,0.00931662309839324,0.9551210192404274,0.9849744897325362,1.014827960224645
-0.0019980159072911607,0.0036593035955510395,0.00931662309839324,0.9554655959403734,0.9850893488589957,1.0147131017776179
-0.0019980159072911607,0.0036593035955510395,0.00931662309839324,0.9559249178778458,0.9852424564789004,1.0145599950799549
-0.0019530276753509665,0.003614284996423016,0.009181597668196997,0.9561620585546403,0.985334055087567,1.0145060516204938
-0.0019530276753509665,0.003614284996423016,0.009181597668196997,0.9567364462691923,0.9855263628889176,1.014316279508643
-0.0019079951010644875,0.0035692210246195217,0.009046437150303531,0.9577732284666615,0.9858791928473674,1.0139851572280734
-0.0019079951010644875,0.0035692210246195217,0.009046437150303531,0.9586903787280442,0.9861849104312148,1.0136794421343853
-0.0019079951010644875,0.0035692210246195217,0.009046437150303531,0.9592633080812367,0.9863758874197984,1.0134884667583601
-0.0019079951010644875,0.0035692210246195217,0.009046437150303531,0.9598360097765195,0.9865667885375506,1.0132975672985818
-0.001817792334086773,0.0034789521511081356,0.008775696636303044,0.9601795197526923,0.9866812922020692,1.0131830646514461
-0.0017273979096075623,0.0033884867960645047,0.008504371501736573,0.9608662854476355,0.986910214796269,1.0129541441449024
-0.0016821255534780442,0.0033431769948676594,0.008368479543213363,0.9610951309544196,0.9869864968692148,1.01287786278401
-0.0017475430907105249,0.0032225506929267345,0.008192644476563994,0.961438326583601,0.9871008957735163,1.0127634649634318
-0.0016566502134324622,0.003131657815648672,0.007919965844729806,0.9622387721153881,0.9873677118188755,1.012496651522363
-0.0016566502134324622,0.003131657815648672,0.007919965844729806,0.9626959491480463,0.9875201046756571,1.012344260203268
-0.0016566502134324622,0.003131657815648672,0.007919965844729806,0.9633814072424086,0.9877485914996342,1.0121157757568597
-0.0016566502134324622,0.003131657815648672,0.007919965844729806,0.9638381704076102,0.9879008464328543,1.0119635224580983
-0.0016111171439212703,0.0030861247461374816,0.007783366636196234,0.9646414193373001,0.9881758317720418,1.0117102442067836
-0.001565523920931566,0.0030405315231477755,0.0076465869672271165,0.9653257838645802,0.9884039542491163,1.0114821246336525
-0.001565523920931566,0.0030405315231477755,0.0076465869672271165,0.9655538158686512,0.9884799652482311,1.011406114627811
-0.001565523920931566,0.0030405315231477755,0.0076465869672271165,0.9662376378507087,0.9887079069286535,1.0111781760065983
-0.0015198686243342984,0.002994876226550508,0.007509621077435314,0.9666932867340576,0.9888597905925334,1.011026294451009
-0.0014741492287609894,0.002949156830977199,0.0073724628907153875,0.9672625804126912,0.9890495560576579,1.0108365317026247
-0.0014741492287609894,0.002949156830977199,0.0073724628907153875,0.9673764029472598,0.9890874970873703,1.0107985912274808
-0.0014283635953372172,0.0029033711975534277,0.007235105990444073,0.9678315705482327,0.9892392203733525,1.0106468701984725
-0.0013825094625616466,0.002857517064777856,0.007097543592117359,0.9684002500092199,0.9894287811641345,1.010457312319049
-0.0013365844362200913,0.002811592038436301,0.006959768513092693,0.9687413054832027,0.9895424669211103,1.010343628359018
-0.0013365844362200913,0.002811592038436301,0.006959768513092693,0.9693190145929804,0.9897507095194531,1.0101824044459258
-0.0012905859782067447,0.002765593580422955,0.0068217731390526545,0.9697733120823097,0.9899021422830913,1.010030972483873
-0.0012905859782067447,0.002765593580422955,0.0068217731390526545,0.9704543523239556,0.9901291561129366,1.0098039599019177
-0.0012905859782067447,0.002765593580422955,0.0068217731390526545,0.9706812552729202,0.9902047905721417,1.0097283258713634
-0.001198357819350211,0.002673365421566422,0.0065450886624830555,0.9707946857167784,0.9902426007923564,1.0096905158679343
-0.001198357819350211,0.002673365421566422,0.0065450886624830555,0.9711348920535012,0.9903560031247389,1.0095771141959766
-0.001198357819350211,0.002673365421566422,0.0065450886624830555,0.9714749693397581,0.9904693624454703,1.0094637555511825
-0.001198357819350211,0.002673365421566422,0.0065450886624830555,0.9718149155256612,0.9905826780714374,1.0093504406172136
-0.001198357819350211,0.002673365421566422,0.0065450886624830555,0.9722679695216028,0.9907336963862996,1.0091994232509964
-0.001198357819350211,0.002673365421566422,0.0065450886624830555,0.9723811954165784,0.9907714384319413,1.0091616814473041
-0.001198357819350211,0.002673365421566422,0.0065450886624830555,0.9726076015063223,0.9908469072917916,1.0090862130772609
-0.0011521222037870912,0.002627129806003302,0.006406381815793696,0.9729470951276507,0.9909600720821821,1.0089730490367135
-0.0011521222037870912,0.002627129806003302,0.006406381815793696,0.9734000386661652,0.9911118981065103,1.0088237575468555
-0.001059391615685652,0.002534399217901862,0.006128190051489376,0.9739652268774932,0.9913002946347687,1.008635362392044
-0.001059391615685652,0.002534399217901862,0.006128190051489376,0.9744170818861867,0.9914509133515821,1.0084847448169774
-0.001059391615685652,0.002534399217901862,0.006128190051489376,0.9746429087489035,0.9915261891677838,1.008409469586664
-0.001059391615685652,0.002534399217901862,0.006128190051489376,0.9749815209924624,0.9916390602150855,1.0082965994377087
-0.001059391615685652,0.002534399217901862,0.006128190051489376,0.9753199771014035,0.9917518792255985,1.0081837813497936
-0.001059391615685652,0.002534399217901862,0.006128190051489376,0.9755455263549946,0.9918270625198033,1.0081085986846121
-0.001059391615685652,0.002534399217901862,0.006128190051489376,0.9757710040725971,0.9919022219725193,1.0080334398724415
-0.001059391615685652,0.002534399217901862,0.006128190051489376,0.9757710040725971,0.9919022219725193,1.0080334398724415
-0.001059391615685652,0.002534399217901862,0.006128190051489376,0.9759964093638372,0.9919773572870607,1.0079583052102843
-0.001059391615685652,0.002534399217901862,0.006128190051489376,0.9763343795056004,0.9920900143348135,1.0078456491640264
-0.001059391615685652,0.002534399217901862,0.006128190051489376,0.976784744207718,0.9922401363621629,1.0076955285166078
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9768972877646792,0.9922776509989003,1.0076580142331213
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9768972877646792,0.9922776509989003,1.0076580142331213
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9771223168667116,0.9923526609384965,1.0075830050102814
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9775797339022564,0.992517663485188,1.0074555930681197
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.97791689146868,0.9926300493971427,1.0073432073256054
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9780292365426637,0.9926674977743424,1.007305759006021
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9783661474580583,0.9927798014715983,1.0071934554851383
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9787028688817481,0.992892042006779,1.00708121513181
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9790393967964186,0.9930042180408657,1.0069690392853128
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9791515290502341,0.993041595480088,1.006931661909942
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9793757270352331,0.9931163281850038,1.0068569293347747
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9794877924441561,0.9931536833432844,1.0068195742424126
-0.0009662908031670826,0.002441298405383292,0.005848887613933667,0.9797118552738924,0.9932283709978572,1.006744886721822
-0.0009195913950984834,0.002394598997314693,0.0057087893897278695,0.9800477770221447,0.9933403449827786,1.0066329129434124
-0.0009195913950984834,0.002394598997314693,0.0057087893897278695,0.9800482825994719,0.993341357692534,1.006634432785596
-0.0009195913950984834,0.002394598997314693,0.0057087893897278695,0.9802721134095698,0.9934159680126771,1.0065598226157844
-0.0009195913950984834,0.002394598997314693,0.0057087893897278695,0.9802721134095698,0.9934159680126771,1.0065598226157844
-0.0008727866093016972,0.0023477942115179068,0.005568375032337511,0.9803839931787173,0.9934532612945357,1.0065225294103541
-0.0008727866093016972,0.0023477942115179068,0.005568375032337511,0.9806076805353899,0.9935278237985778,1.0064479670617659
-0.0008727866093016972,0.0023477942115179068,0.005568375032337511,0.9806076805353899,0.9935278237985778,1.0064479670617659
-0.0008727866093016972,0.0023477942115179068,0.005568375032337511,0.9809430283137944,0.993639606471344,1.0063361846288934
-0.0008727866093016972,0.0023477942115179068,0.005568375032337511,0.9813898084912911,0.9937885333081926,1.0061872581250941
-0.0008727866093016972,0.0023477942115179068,0.005568375032337511,0.9813898084912911,0.9937885333081926,1.0061872581250941
-0.0008258714656075865,0.002300879067823796,0.005427629601255179,0.9813898084912911,0.9937885333081926,1.0061872581250941
-0.0008258714656075865,0.002300879067823796,0.005427629601255179,0.9815014396687455,0.9938257437292535,1.0061500477897614
-0.0007788405764153046,0.0022538481786315142,0.005286536933678333,0.9816130448872661,0.9938629454976768,1.0061128461080875
-0.0007788405764153046,0.0022538481786315142,0.005286536933678333,0.9816130448872661,0.9938629454976768,1.0061128461080875
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.981836176600051,0.9939373227941506,1.0060384689882502
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.9819477026631034,0.9939744981784763,1.0060012936938492
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.9825049261403457,0.9941602394930505,1.0058155528457555
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.9825049261403457,0.9941602394930505,1.0058155528457555
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.9826162878588067,0.9941973600981424,1.005778432337478
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.9829502027685854,0.9943086651673629,1.0056671275661404
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.9830614501655472,0.9943457476669678,1.0056300451683884
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.983283857076746,0.9944198833732651,1.0055559096697844
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.9836215979469447,0.9945396887828941,1.0054577796188435
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.9837326662442298,0.9945767115490568,1.0054207568538838
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.9839547100960748,0.9946507261671564,1.005346742238238
-0.0007316880983973127,0.0022066957006135228,0.005145079499624358,0.9840656850787246,0.9946877178284572,1.0053097505781898
-0.000636992379290002,0.0021119999815062116,0.004860992342302426,0.9841766283769785,0.9947246989282983,1.0052727694796182
-0.000636992379290002,0.0021119999815062116,0.004860992342302426,0.9843984187254063,0.9947986290453048,1.0051988393652034
-0.000636992379290002,0.0021119999815062116,0.004860992342302426,0.9843984187254063,0.9947986290453048,1.0051988393652034
-0.000636992379290002,0.0021119999815062116,0.004860992342302426,0.984509265165985,0.994835577859272,1.005161890552559
-0.000636992379290002,0.0021119999815062116,0.004860992342302426,0.984509265165985,0.994835577859272,1.005161890552559
-0.000636992379290002,0.0021119999815062116,0.004860992342302426,0.9848416057897711,0.9949463580685618,1.0050511103473525
-0.000636992379290002,0.0021119999815062116,0.004860992342302426,0.9850629973827588,0.9950201552671647,1.0049773131515705
-0.000636992379290002,0.0021119999815062116,0.004860992342302426,0.9853948248065739,0.9951307644098991,1.0048667040132244
-0.000636992379290002,0.0021119999815062116,0.004860992342302426,0.9853948248065739,0.9951307644098991,1.0048667040132244
-0.000636992379290002,0.0021119999815062116,0.004860992342302426,0.9853948248065739,0.9951307644098991,1.0048667040132244
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9853948248065739,0.9951307644098991,1.0048667040132244
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9857263318075309,0.9952412667450806,1.0047562016826304
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9858367612251974,0.9952780765514948,1.0047193918777921
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9859471535521303,0.995314873994339,1.0046825944365478
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9862781040545947,0.9954251908301444,1.004572277605694
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9862781040545947,0.9954251908301444,1.004572277605694
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9866087062730802,0.9955353915713697,1.0044620768696593
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9868289085924403,0.9956087923456904,1.0043886760989404
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9869389486744282,0.9956454723736348,1.0043519960728413
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.987158904381327,0.9957187909438623,1.0042786775063977
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9875983045037465,0.9958652576539888,1.0041322108042312
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9875983045037465,0.9958652576539888,1.0041322108042312
-0.0005894346220244478,0.0020644422242406583,0.004718319070505765,0.9875983045037465,0.9958652576539888,1.0041322108042312
-0.0005417260779350076,0.002016733680151217,0.004575193438237442,0.9875983045037465,0.9958652576539888,1.0041322108042312
-0.0005417260779350076,0.002016733680151217,0.004575193438237442,0.987708045098326,0.9959018378528743,1.0040956306074227
-0.0005417260779350076,0.002016733680151217,0.004575193438237442,0.987708045098326,0.9959018378528743,1.0040956306074227
-0.0005417260779350076,0.002016733680151217,0.004575193438237442,0.987708045098326,0.9959018378528743,1.0040956306074227
-0.0005417260779350076,0.002016733680151217,0.004575193438237442,0.9878177408779587,0.9959384031134564,1.004059065348954
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.9878177408779587,0.9959384031134564,1.004059065348954
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.987927391303778,0.9959749532561132,1.0040225152084483
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.9881465538825899,0.9960480074505232,1.0039494610184565
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.9881465538825899,0.9960480074505232,1.0039494610184565
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.9883655282955113,0.9961209989230241,1.0038764695505369
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.9883655282955113,0.9961209989230241,1.0038764695505369
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.9883655282955113,0.9961209989230241,1.0038764695505369
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.9885843098090885,0.9961939260958006,1.0038035423825127
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.9886936266934157,0.9962303650580575,1.0037671034226994
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.9888028934838005,0.9962667873223492,1.003730681160898
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.9888028934838005,0.9962667873223492,1.003730681160898
-0.000493857571838641,0.0019688651740548515,0.004431587919948344,0.9888028934838005,0.9962667873223492,1.003730681160898
-0.00044581895394936325,0.0019208265561655737,0.004287472066280511,0.9889121095285026,0.9963031926714292,1.0036942758143557
-0.00044581895394936325,0.0019208265561655737,0.004287472066280511,0.9892394464502804,0.9964123049813269,1.0035851635123734
-0.00044581895394936325,0.0019208265561655737,0.004287472066280511,0.9892394464502804,0.9964123049813269,1.0035851635123734
-0.00044581895394936325,0.0019208265561655737,0.004287472066280511,0.9894574047120197,0.9964849577370878,1.0035125107621559
-0.00044581895394936325,0.0019208265561655737,0.004287472066280511,0.9894574047120197,0.9964849577370878,1.0035125107621559
-0.00044581895394936325,0.0019208265561655737,0.004287472066280511,0.98956630174878,0.9965212567502932,1.0034762117518063
-0.00044581895394936325,0.0019208265561655737,0.004287472066280511,0.98956630174878,0.9965212567502932,1.0034762117518063
-0.00044581895394936325,0.0019208265561655737,0.004287472066280511,0.98956630174878,0.9965212567502932,1.0034762117518063
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9896751430435522,0.9965575371828557,1.0034399313221591
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9898926552602672,0.9966300412570985,1.00336742725393
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9898926552602672,0.9966300412570985,1.00336742725393
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9898926552602672,0.9966300412570985,1.00336742725393
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9898926552602672,0.9966300412570985,1.00336742725393
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9898926552602672,0.9966300412570985,1.00336742725393
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9900013245611511,0.9966662643584273,1.0033312041557034
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9900013245611511,0.9966662643584273,1.0033312041557034
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9901099348766211,0.9967024677979737,1.0032950007193262
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.990218485345526,0.9967386512886878,1.0032588172318495
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9903269750851843,0.9967748145363432,1.0032226539875022
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9904354031906213,0.9968109572392827,1.0031865112879441
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9905437687337703,0.9968470790881513,1.0031503894425322
-0.0003975989483548071,0.0018726065505710171,0.004142812049496842,0.9905437687337703,0.9968470790881513,1.0031503894425322
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9908684803446394,0.9969553162953909,1.0030421522461423
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9909765858660737,0.9969913514704641,1.0030061170748545
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9911925930844004,0.9970633538791871,1.0029341146739739
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9913004925802251,0.9970993203791497,1.0028981481780743
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9913004925802251,0.9970993203791497,1.0028981481780743
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9914083211488699,0.9971352632367522,1.0028622053246345
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9915160776116315,0.9971711820590945,1.0028262865065574
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9915160776116315,0.9971711820590945,1.0028262865065574
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9916237607562877,0.9972070764421039,1.0027903921279202
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9917313693357431,0.9972429459700833,1.0027545226044237
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9917313693357431,0.9972429459700833,1.0027545226044237
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9919463576276956,0.9973146087371726,1.0026828598466495
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9919468643407838,0.9973156214469279,1.002684378553072
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9921615384801639,0.997387179493388,1.002612820506612
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9923758870700994,0.9974586290233665,1.0025413709766335
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9924829355315476,0.9974943118438493,1.002505688156151
-0.00034918496977673656,0.001824192571992947,0.00399757011376263,0.9924829355315476,0.9974943118438493,1.002505688156151
-0.0003005629001015585,0.0017755705023177685,0.0038517039047370957,0.9924829355315476,0.9974943118438493,1.002505688156151
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9924829355315476,0.9974943118438493,1.002505688156151
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9924829355315476,0.9974943118438493,1.002505688156151
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9924829355315476,0.9974943118438493,1.002505688156151
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9925898980077562,0.9975299660025854,1.0024700339974146
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9925898980077562,0.9975299660025854,1.0024700339974146
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9926967728635077,0.9975655909545026,1.0024344090454975
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9926967728635077,0.9975655909545026,1.0024344090454975
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9929102529043186,0.9976367509681061,1.0023632490318937
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9929102529043186,0.9976367509681061,1.0023632490318937
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.99301685454297,0.9976722848476566,1.0023277151523433
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9931233614629742,0.9977077871543247,1.0022922128456753
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9931233614629742,0.9977077871543247,1.0022922128456753
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9935484023833708,0.9978494674611236,1.0021505325388764
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9935484023833708,0.9978494674611236,1.0021505325388764
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9936544054072362,0.997884801802412,1.0021151981975878
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.993760301072378,0.9979201003574593,1.0020798996425406
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9938660869945594,0.9979553623315198,1.0020446376684802
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9938660869945594,0.9979553623315198,1.0020446376684802
-0.0002517168133259087,0.0017267244155421187,0.003705165644410146,0.9939717606989432,0.9979905868996477,1.0020094131003523
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.994077319615192,0.998025773205064,1.001974226794936
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.994077319615192,0.998025773205064,1.001974226794936
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.994077319615192,0.998025773205064,1.001974226794936
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.9941827610722191,0.9980609203574063,1.0019390796425935
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.9941827610722191,0.9980609203574063,1.0019390796425935
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.9941827610722191,0.9980609203574063,1.0019390796425935
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.9941827610722191,0.9980609203574063,1.0019390796425935
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.9942880822925664,0.9980960274308555,1.0019039725691445
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.9942880822925664,0.9980960274308555,1.0019039725691445
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.9944983523448668,0.998166117448289,1.001833882551711
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.9944983523448668,0.998166117448289,1.001833882551711
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.9944983523448668,0.998166117448289,1.001833882551711
-0.00020262863356791867,0.0016776362357841287,0.0035579011051361763,0.9944983523448668,0.998166117448289,1.001833882551711
-0.00015327770508528752,0.0016282853073014975,0.003409848319688283,0.9947081051841332,0.9982360350613778,1.0017639649386223
-0.00015327770508528752,0.0016282853073014975,0.003409848319688283,0.9947081051841332,0.9982360350613778,1.0017639649386223
-0.00015327770508528752,0.0016282853073014975,0.003409848319688283,0.9947081051841332,0.9982360350613778,1.0017639649386223
-0.00015327770508528752,0.0016282853073014975,0.003409848319688283,0.9947081051841332,0.9982360350613778,1.0017639649386223
-0.00015327770508528752,0.0016282853073014975,0.003409848319688283,0.9947081051841332,0.9982360350613778,1.0017639649386223
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9948127793874794,0.9982709264624932,1.0017290735375068
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9948127793874794,0.9982709264624932,1.0017290735375068
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9948127793874794,0.9982709264624932,1.0017290735375068
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9948127793874794,0.9982709264624932,1.0017290735375068
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9948127793874794,0.9982709264624932,1.0017290735375068
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9949173140838575,0.9983057713612858,1.0016942286387143
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9949173140838575,0.9983057713612858,1.0016942286387143
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9949173140838575,0.9983057713612858,1.0016942286387143
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9949173140838575,0.9983057713612858,1.0016942286387143
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9949173140838575,0.9983057713612858,1.0016942286387143
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9949173140838575,0.9983057713612858,1.0016942286387143
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9950217055540062,0.998340568518002,1.001659431481998
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9950217055540062,0.998340568518002,1.001659431481998
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9951259499088158,0.9983753166362719,1.0016246833637281
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9951259499088158,0.9983753166362719,1.0016246833637281
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9951259499088158,0.9983753166362719,1.0016246833637281
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.995230043078255,0.9984100143594183,1.0015899856405817
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.995333980799351,0.9984446602664503,1.0015553397335497
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9954377586031227,0.9984792528677076,1.0015207471322924
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9954377586031227,0.9984792528677076,1.0015207471322924
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9954377586031227,0.9984792528677076,1.0015207471322924
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9954377586031227,0.9984792528677076,1.0015207471322924
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9957480844226207,0.9985826948075402,1.0014173051924598
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9959540761208822,0.9986513587069608,1.0013486412930392
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9959540761208822,0.9986513587069608,1.0013486412930392
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9959540761208822,0.9986513587069608,1.0013486412930392
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9962616071642549,0.9987538690547517,1.0012461309452485
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9962616071642549,0.9987538690547517,1.0012461309452485
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9962616071642549,0.9987538690547517,1.0012461309452485
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9962616071642549,0.9987538690547517,1.0012461309452485
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9962616071642549,0.9987538690547517,1.0012461309452485
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9962616071642549,0.9987538690547517,1.0012461309452485
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9962616071642549,0.9987538690547517,1.0012461309452485
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9962616071642549,0.9987538690547517,1.0012461309452485
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9962616071642549,0.9987538690547517,1.0012461309452485
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9963637024011761,0.998787900800392,1.0012120991996079
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9963637024011761,0.998787900800392,1.0012120991996079
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9963637024011761,0.998787900800392,1.0012120991996079
-0.00010364024493125183,0.0015786478471474623,0.0032609359392261764,0.9963637024011761,0.998787900800392,1.0012120991996079
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9963637024011761,0.998787900800392,1.0012120991996079
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9963637024011761,0.998787900800392,1.0012120991996079
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9963637024011761,0.998787900800392,1.0012120991996079
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9963637024011761,0.998787900800392,1.0012120991996079
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9963637024011761,0.998787900800392,1.0012120991996079
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9964655777958674,0.9988218592652892,1.001178140734711
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9964655777958674,0.9988218592652892,1.001178140734711
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9964655777958674,0.9988218592652892,1.001178140734711
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9964655777958674,0.9988218592652892,1.001178140734711
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9964655777958674,0.9988218592652892,1.001178140734711
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9964655777958674,0.9988218592652892,1.001178140734711
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9964655777958674,0.9988218592652892,1.001178140734711
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9964655777958674,0.9988218592652892,1.001178140734711
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9965672252993353,0.9988557417664451,1.001144258233555
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9966686363556971,0.9988895454518991,1.001110454548101
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.996769801856301,0.9989232672854337,1.0010767327145662
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9968707120883695,0.9989569040294566,1.0010430959705436
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9968707120883695,0.9989569040294566,1.0010430959705436
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9968707120883695,0.9989569040294566,1.0010430959705436
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9968707120883695,0.9989569040294566,1.0010430959705436
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9968707120883695,0.9989569040294566,1.0010430959705436
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9968707120883695,0.9989569040294566,1.0010430959705436
-5.368863653889091e-05,0.0015286962387551007,0.003111081114049092,0.9968707120883695,0.9989569040294566,1.0010430959705436
-3.3905037827252054e-06,0.0014783981059989354,0.0029601867157805963,0.9968707120883695,0.9989569040294566,1.0010430959705436
-3.3905037827252054e-06,0.0014783981059989354,0.0029601867157805963,0.9968707120883695,0.9989569040294566,1.0010430959705436
-3.3905037827252054e-06,0.0014783981059989354,0.0029601867157805963,0.9969713566773352,0.9989904522257784,1.0010095477742216
-3.3905037827252054e-06,0.0014783981059989354,0.0029601867157805963,0.9969713566773352,0.9989904522257784,1.0010095477742216
-3.3905037827252054e-06,0.0014783981059989354,0.0029601867157805963,0.9969713566773352,0.9989904522257784,1.0010095477742216
-3.3905037827252054e-06,0.0014783981059989354,0.0029601867157805963,0.9969713566773352,0.9989904522257784,1.0010095477742216
-3.3905037827252054e-06,0.0014783981059989354,0.0029601867157805963,0.9969713566773352,0.9989904522257784,1.0010095477742216
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9969713566773352,0.9989904522257784,1.0010095477742216
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9969713566773352,0.9989904522257784,1.0010095477742216
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9969713566773352,0.9989904522257784,1.0010095477742216
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9971718037207054,0.9990572679069019,1.0009427320930984
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9972715814890885,0.9990905271630295,1.0009094728369705
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9972715814890885,0.9990905271630295,1.0009094728369705
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9972715814890885,0.9990905271630295,1.0009094728369705
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9972715814890885,0.9990905271630295,1.0009094728369705
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9972715814890885,0.9990905271630295,1.0009094728369705
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9972715814890885,0.9990905271630295,1.0009094728369705
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9972715814890885,0.9990905271630295,1.0009094728369705
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9972715814890885,0.9990905271630295,1.0009094728369705
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9972715814890885,0.9990905271630295,1.0009094728369705
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9972715814890885,0.9990905271630295,1.0009094728369705
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9973710440645309,0.9991236813548436,1.0008763186451564
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9974701765985508,0.9991567255328503,1.0008432744671498
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9974701765985508,0.9991567255328503,1.0008432744671498
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9974701765985508,0.9991567255328503,1.0008432744671498
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9975689630327833,0.9991896543442611,1.000810345655739
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9976673859562628,0.9992224619854209,1.000777538014579
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9976673859562628,0.9992224619854209,1.000777538014579
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9976673859562628,0.9992224619854209,1.000777538014579
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9977654264403063,0.9992551421467688,1.0007448578532314
4.7292524120663313e-05,0.0014277150780955465,0.0028081376320704295,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9977654264403063,0.9992551421467688,1.0007448578532314
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9978630638465487,0.9992876879488495,1.0007123120511503
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9978630638465487,0.9992876879488495,1.0007123120511503
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9978630638465487,0.9992876879488495,1.0007123120511503
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9978630638465487,0.9992876879488495,1.0007123120511503
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9978630638465487,0.9992876879488495,1.0007123120511503
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9978630638465487,0.9992876879488495,1.0007123120511503
9.840649327772064e-05,0.0013766011089384896,0.002654795724599259,0.9978630638465487,0.9992876879488495,1.0007123120511503
0.00015000746515764197,0.001325000137058568,0.0024999928089594944,0.9978630638465487,0.9992876879488495,1.0007123120511503


==> fig/tradeoff_SecAgg_MNIST_n-100.csv <==
0.9915641771995722,0.9978910442998931,1.0042179114002139,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9914515039319839,0.997862875982996,1.004274248034008,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9914139353864472,0.9978534838466118,1.0042930323067765,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9913011978316175,0.9978252994579044,1.0043494010841914,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9912260131779211,0.9978065032944803,1.0043869934110394,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9911131973869746,0.9977782993467436,1.0044434013065124,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9908874290293204,0.9977218572573301,1.0045562854853398,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9907744780129925,0.9976936195032481,1.0046127609935038,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9905861298723048,0.9976465324680761,1.0047069350638476,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.990435366458192,0.997608841614548,1.004782316770904,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9902845293389198,0.9975711323347299,1.0048577353305401,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9902090836310198,0.9975522709077549,1.00489545818449,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9900581388701867,0.9975145347175467,1.0049709305649066,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9899826401876972,0.9974956600469242,1.0050086799061513,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9899071242120099,0.9974767810530025,1.0050464378939952,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9898315911202987,0.9974578977800747,1.0050842044398507,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9897560410866603,0.997439010271665,1.0051219794566697,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9896426846435514,0.9974106711608879,1.0051786576782245,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.9895670929972332,0.9973917732493083,1.0052164535013834,0.00023781604022939226,0.00043432185181344713,0.000630827663397502
0.989453674911141,0.9973634187277852,1.0052731625444296,0.00023781604022939226,0.00043432185181344713,0.000630827663397502


==> fig/tradeoff_SecAgg_MNIST_n-100_alpha-inf.csv <==
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999901029199558,0.9999973246376767,1.0000045463553975,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999901029199558,0.9999973246376767,1.0000045463553975,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999901029199558,0.9999973246376767,1.0000045463553975,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999854668926158,0.9999951556308719,1.000004844369128,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999972224101222,0.9999913906668612,1.0000105572325002,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999972224101222,0.9999913906668612,1.0000105572325002,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999972224101222,0.9999913906668612,1.0000105572325002,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999720698530173,0.9999911374891018,1.0000102051251865,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999627391327761,0.9999873725250911,1.000012005917406,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999627391327761,0.9999873725250911,1.000012005917406,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999468736774733,0.9999824068011037,1.0000179399247342,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999271234702365,0.9999770697024866,1.0000270159347366,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999170261229867,0.9999723571562589,1.0000276881895311,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999170261229867,0.9999723571562589,1.0000276881895311,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998964179903919,0.9999665719258128,1.000036725861234,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998838748031906,0.9999612348271956,1.0000385948512005,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998838748031906,0.9999612348271956,1.0000385948512005,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998674812389988,0.9999551964189903,1.0000429115989817,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998481696325442,0.9999490703282818,1.0000499710240194,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998094382121351,0.9999343788976434,1.0000593195831515,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997705256353354,0.99992136528499,1.0000722049346444,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997480077029129,0.9999143098620813,1.0000806120212498,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997228964952449,0.9999051808391843,1.0000874651831237,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999719110173454,0.9998992468683688,1.0000793835632837,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997147545103189,0.9998942811443816,1.0000738077784443,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9996655816870139,0.9998690429684011,1.0000725042497882,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9996281911724715,0.9998475637565887,1.000066936340706,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9995440254995862,0.9998199831545136,1.000095940809441,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9994467060000196,0.9997897252026309,1.0001327444052421,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9993930284719886,0.9997606397938619,1.0001282511157352,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999302034433058,0.9997060353627664,1.0001100362924746,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9992149400326238,0.9996775304753551,1.0001401209180865,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999197282874917,0.999654893354915,1.000112503834913,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999120872038611,0.999608276019778,1.000095680000945,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9990812504595736,0.9995670253811978,1.000052800302822,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9989642544564974,0.9994879449438743,1.0000116354312512,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9988628908535699,0.9994160101188898,0.9999691293842097,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9987056897206182,0.999337232135227,0.9999687745498357,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9986371627248337,0.9992492871572967,0.9998614115897596,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9985405653393067,0.999163062082172,0.9997855588250373,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9983872325545387,0.9989985652853516,0.9996098980161645,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9982790856795426,0.9988850157091926,0.9994909457388427,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9980619793547592,0.9987370792878311,0.999412179220903,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978953570936033,0.9986335142916495,0.9993716714896956,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978095916606919,0.9985408334148642,0.9992720751690365,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9975824713266213,0.9984180788979546,0.999253686469288,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9974502362478505,0.9982829550656571,0.9991156738834638,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9972061049365236,0.9980816789457174,0.9989572529549112,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9969317983837376,0.9978533387430156,0.9987748791022937,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9966348856457017,0.997669857036415,0.9987048284271283,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9963898053131849,0.9974945957942787,0.9985993862753725,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9960579556016855,0.9973079845395315,0.9985580134773775,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9958110402295286,0.9971880762384107,0.9985651122472927,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9954926376390824,0.9969918265024112,0.9984910153657401,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9953368870020785,0.9968731932512964,0.9984094995005144,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9948963089311964,0.9966565814089764,0.9984168538867564,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9946174298532673,0.99651729346038,0.9984171570674927,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9943370831252906,0.9963287638272755,0.9983204445292605,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9941000890780992,0.9961728313521284,0.9982455736261576,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9938066217207799,0.9960238283964419,0.9982410350721038,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9932814529196969,0.9957600404877311,0.9982386280557654,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9928253689888078,0.995564191131305,0.9983030132738022,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9926127794232943,0.9954322578499195,0.9982517362765447,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9919666469009772,0.9951710096142484,0.9983753723275196,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9915053199265871,0.9949639873243268,0.9984226547220665,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9908182900056051,0.9947013189373652,0.9985843478691254,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9903701122785292,0.9945109445051014,0.9986517767316735,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9900054618073857,0.9943393040693289,0.9986731463312721,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9895866810305667,0.9941660640229483,0.9987454470153299,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9888745437894273,0.9938907943154472,0.9989070448414672,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.988000111476549,0.993558454119821,0.9991167967630931,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9872192351846742,0.9932535000517584,0.9992877649188425,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9862518164556898,0.9928663216780402,0.9994808269003906,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9851401821672267,0.9924570409199657,0.9997738996727047,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9840717590169973,0.9920572704713797,1.0000427819257622,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9829123486489059,0.9916098598916653,1.0003073711344246,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9814540120182706,0.9910575746054112,1.0006611371925518,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9800350350044709,0.9905051467614413,1.0009752585184117,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9782105264048081,0.9898007141883021,1.001390901971796,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9768341973659824,0.9892304282128199,1.0016266590596574,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9745706417927102,0.9883795127084752,1.0021883836242402,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9726991743443398,0.9876342651042099,1.00256935586408,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9703180072259545,0.9866534944402771,1.0029889816545996,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9676988947465451,0.9855320091056432,1.0033651234647412,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9649919598149796,0.9843886831745886,1.0037854065341976,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9614263271343126,0.982909547772682,1.0043927684110514,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9585694773070452,0.9816217743358635,1.0046740713646818,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9552740062157882,0.9801241775805295,1.0049743489452707,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9512838773072109,0.9782656489154714,1.005247420523732,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9473890513953326,0.9763764603379247,1.005363869280517,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9425388653172064,0.9740369193442865,1.0055349733713665,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9379421945494637,0.9716649453819294,1.005387696214395,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9322862668862859,0.9687706891211546,1.0052551113560233,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9266149235297209,0.9656278912270224,1.0046408589243239,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9207612907618135,0.9622339081625274,1.0037065255632414,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.914535055278503,0.9584007499657785,1.002266444653054,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9077056943219125,0.9541941329736849,1.0006825716254573,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9002022089334648,0.9492721983397121,0.9983421877459594,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8920762623666997,0.9434806579793845,0.9948850535920694,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8828338661479651,0.9373040195661296,0.9917741729842942,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.873197061295557,0.9304764189891437,0.9877557766827304,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8631668756612305,0.9225199490575534,0.9818730224538763,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.852427545086574,0.9135873846946445,0.974747224302715,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8413055044941062,0.9039939116117782,0.9666823187294502,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8277667629381668,0.892465318837427,0.9571638747366872,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8132752617816155,0.8793950284113787,0.945514795041142,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7986573789874793,0.8653133695928217,0.931969360198164,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7829148365095628,0.8504555369111776,0.9179962373127923,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7668715089857163,0.8342978683762381,0.9017242277667599,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7492494600955241,0.8167437997767687,0.8842381394580133,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7299152885267535,0.7972401598671173,0.8645650312074811,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7107419648327165,0.7767813481410464,0.8428207314493763,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.6907206492534128,0.7551943140505367,0.8196679788476606,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.6685445045399122,0.7313591446615473,0.7941737847831823,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.6446092896551294,0.7063769777029107,0.7681446657506921,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.6187355405001502,0.6791485892823504,0.7395616380645507,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.5913185285753323,0.6513727345020793,0.7114269404288264,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.563407517148483,0.6223687365274754,0.6813299559064677,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.5344359332411512,0.5930562840314423,0.6516766348217333,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.5035292582832362,0.5627576185837811,0.621985978884326,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.47219716283011753,0.5322110398891731,0.5922249169482285,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.4396882973615399,0.5014644245952445,0.5632405518289492,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.4073653691504403,0.4714991815457016,0.5356329939409629,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.3745017167984858,0.4416257439736791,0.5087497711488723,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.34017544808162414,0.4112400701093792,0.4823046921371342,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.3085671001743903,0.3820846858813507,0.45560227158831107,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.27789310434260456,0.3546484975044128,0.43140389066622103,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.24801128364011993,0.32780085074045484,0.40759041784078975,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.21941198195944944,0.3011911794066119,0.38297037685377433,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.19189841757775977,0.2763461542379325,0.36079389089810526,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.16691044589532308,0.2529750945513368,0.33903974320735053,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.1428025180248802,0.23057728240529002,0.31835204678569984,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.12172518055129967,0.20989427388381113,0.2980633672163226,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.1033958581355181,0.19084781295563702,0.27829976777575594,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.08700777187485524,0.17356911696887675,0.26013046206289825,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.07200962505094503,0.15716904419210764,0.24232846333327024,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.05876198539267723,0.14266514871149275,0.22656831203030825,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.04832687967093868,0.12922335347209732,0.21011982727325595,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.03862882588399627,0.11665471324808493,0.1946806006121736,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.030165649631503005,0.10594482603530057,0.18172400243909814,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.02294118904843165,0.0963453249505645,0.16974946085269735,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.016724634180113843,0.08770662501907149,0.15868861585802913,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.012181259091992802,0.07989834624174888,0.14761543339150496,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.008646483601430652,0.07260156421262134,0.13655664482381202,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.004860152828259842,0.06622840171071245,0.12759665059316505,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.002238784053561732,0.06031551648806244,0.11839224892256314,0.0002981278859977715,0.0004041659289292576,0.0005102039718607437
2.6226073441798503e-05,0.05483875067161503,0.10965127526978827,0.00030852440235378014,0.0004229876372620861,0.000537450872170392
-0.001353428483788846,0.05046030478378122,0.10227403805135128,0.00030852440235378014,0.0004229876372620861,0.000537450872170392
-0.0020786136736875085,0.04664715379067611,0.09537292125503974,0.0003224314400450338,0.00044180934559491454,0.0005611872511447953
-0.002800490653538386,0.042752952753351156,0.08830639616024069,0.0003224314400450338,0.00044180934559491454,0.0005611872511447953
-0.0034080595910629813,0.039165851139858064,0.08173976187077911,0.00029898744295759174,0.00045722879207394306,0.0006154701411902944
-0.004016003621408859,0.03604055389687598,0.07609711141516082,0.00029898744295759174,0.00045722879207394306,0.0006154701411902944
-0.004107827716851115,0.03316973255981483,0.07044729283648077,0.0002735938798392332,0.0004719652684791041,0.000670336657118975
-0.004042857178913544,0.030482634573288158,0.06500812632548986,0.0002735938798392332,0.0004719652684791041,0.000670336657118975
-0.003982087518200998,0.028036459248685662,0.06005500601557232,0.00025431669496902404,0.0005027500667068687,0.0007511834384447134
-0.0038141951284281043,0.026014090959915838,0.055842377048259784,0.00025431669496902404,0.0005027500667068687,0.0007511834384447134
-0.0034369969471021965,0.02417246586082078,0.05178192866874376,0.00023044563490415385,0.0005166542941013264,0.0008028629532984988
-0.0031415105964617863,0.022329053253452365,0.04779961710336651,0.00023141363102025783,0.0005320737405803547,0.0008327338501404516
-0.002674349370759225,0.02054619696840041,0.043766743307560044,0.00023141363102025783,0.0005320737405803547,0.0008327338501404516
-0.0025149715162882773,0.01904600667973728,0.040606984875762836,0.0002551939439646133,0.0005508954489131833,0.0008465969538617534
-0.0022396443377841503,0.017960696889044205,0.038161038115872556,0.000246556386483576,0.0005810443375047107,0.0009155322885258453
-0.0017672238002013549,0.016812444678904786,0.03539211315801093,0.00022490194019616274,0.000594441817126302,0.0009639816940564413
-0.0016657186570338926,0.015984434887141723,0.033634588431317336,0.00022490194019616274,0.000594441817126302,0.0009639816940564413
-0.0014263298391318704,0.015062547510887458,0.031551424860906785,0.00017991231408286042,0.0006206975200107957,0.001061482725938731
-0.0011791257433076841,0.014330108571280531,0.029839342885868744,0.00018291085473784923,0.0006524277629767523,0.0011219446712156555
-0.0010139270887715643,0.013584554854698547,0.028183036798168658,0.00018862069870361284,0.0006671642393819134,0.001145707780060214
-0.0008024199881432065,0.012826152214275677,0.02645472441669456,0.00020004512251647758,0.0006825836858609418,0.001165122249205406
-0.0006437194038960321,0.012182835531674869,0.02500939046724577,0.00019705779937286363,0.0007118949717215162,0.001226732144070169
-0.00046447253184891263,0.011636115405512761,0.023736703342874435,0.00019705779937286363,0.0007118949717215162,0.001226732144070169
-0.0002737821257810819,0.011130975720717492,0.022535733567216068,0.00011615198104023916,0.0007763338126350001,0.001436515644229761
-0.00016946837611053062,0.010730783103549591,0.021631034583209714,0.00010617098629368501,0.0008336884558672181,0.0015612059254407511
0.00017766784678959618,0.010258879363842413,0.02034009088089523,0.00013400811158095825,0.0009104549637542498,0.0016869018159275414
0.00042315565627924073,0.009915306718576211,0.01940745778087318,0.00015095185137657023,0.000938340038618208,0.0017257282258598457
0.00046453440388072656,0.009609795830835486,0.018755057257790246,0.0001208342179951701,0.00103415492893188,0.00194747563986859
0.0007852561140197379,0.009255317328014632,0.017725378542009528,0.00014067409058241074,0.001061683738940198,0.001982693387297985
0.0009202200300120443,0.009017429419491702,0.01711463880897136,0.00019460366197825618,0.0011621236855072017,0.002129643709036147
0.0011000537795471926,0.008811872779752126,0.016523691779957057,0.00026782265231645554,0.0012220121790591262,0.002176201705801797
0.0013463468361241586,0.008486667246219517,0.015626987656314876,0.0003347115052586601,0.0013570321045249928,0.0023793527037913255
0.0013521504199313777,0.00829901311817707,0.015245875816422762,0.0003470818315398042,0.0014089795704744993,0.0024708773094091942
0.0014632883480208718,0.008113490896760256,0.014763693445499639,0.00036351533651619405,0.0014911543610410631,0.002618793385565932
0.0015460770656995793,0.007937871461577015,0.014329665857454451,0.000412027076371673,0.0015760633628590166,0.0027400996493463603
0.0015114444554845865,0.007781295987027879,0.014051147518571172,0.00045629638062883934,0.0016434011236041743,0.002830505866579509
0.00154704836563147,0.0075706150356358946,0.013594181705640319,0.0006101112235435979,0.001807726400251326,0.0030053415769590542
0.0016648550593710496,0.0074177050572280245,0.013170555055085,0.0007868889830644156,0.0019658718223955008,0.0031448546617265857
0.0016854978317796176,0.007250708329385197,0.012815918826990777,0.0008418249440080084,0.002106168211595722,0.0033705114791834356
0.0018301499471971103,0.0070644202152212775,0.012298690483245445,0.0009541441673842201,0.0022496449554510367,0.0035451457435178536
0.001744162065161474,0.006815959945900642,0.01188775782663981,0.0011371874327440815,0.0023936848332634223,0.003650182233782763
0.0015652074527763961,0.00660902387620482,0.011652840299633243,0.0012306783390720684,0.0025435690606199607,0.003856459782167853
0.0014071509345655112,0.006380270492883757,0.011353390051202002,0.001421162206279241,0.0027435005144321642,0.004065838822585087
0.0013661974105020356,0.006210634908587327,0.011055072406672618,0.00161753223719647,0.0030017041166426625,0.004385875996088855
0.0013143983044639944,0.0059607299653658945,0.010607061626267796,0.00163523083822061,0.003144453233623892,0.0046536756290271744
0.0012857612389324058,0.005722276111923238,0.010158790984914071,0.0019527115192073427,0.0035436951634211693,0.0051346788076349955
0.0012699759740242436,0.005574563314314476,0.009879150654604707,0.002013506397358208,0.0037562059067538533,0.005498905416149499
0.001144163095203936,0.005366688358849476,0.009589213622495017,0.0021796105638227786,0.004063787132164963,0.005947963700507148
0.001001361812745503,0.005156635853728372,0.009311909894711243,0.002345781588669204,0.00433399993438043,0.006322218280091656
0.000831557691142612,0.004875683701760508,0.008919809712378404,0.0024651478001791274,0.004613565024291936,0.006761982248404744
0.0006214372786855979,0.004638390409435045,0.008655343540184492,0.0025922750159591036,0.004788806016889747,0.0069853370178203904
0.0005513675454737813,0.004484904308163074,0.008418441070852366,0.002611127263903569,0.0049952640064575725,0.007379400749011576
0.0003869496875958077,0.0042947509965113005,0.008202552305426793,0.002624147139901451,0.005268678631452128,0.007913210123002806
6.78274279297432e-05,0.003944577741477363,0.007821328055024983,0.00278346084306071,0.005533255908538172,0.008283050974015634
6.068212287796372e-05,0.003885656795407194,0.007710631467936425,0.0028843404784846555,0.005750489670325594,0.008616638862166532
-6.246784866095105e-05,0.0036566216059046226,0.007375711060470197,0.0029600578550642294,0.005966970147705383,0.008973882440346536
-0.00020158609032322342,0.0033793139435610493,0.006960213977445322,0.0029830842441741358,0.00615974001571564,0.009336395787257144
-0.0003041021360233108,0.00325325120158316,0.00681060453918963,0.00291311943266475,0.006428393649403353,0.009943667866141957
-0.00035694214748085507,0.003047303327837064,0.006451548803154983,0.0030157394934705976,0.006632842676898157,0.010249945860325717
-0.00034035177488857737,0.0028916014550610025,0.006123554685010583,0.0030127155294744547,0.006946563206551688,0.010880410883628922
-0.0004747336747754757,0.002652635225032824,0.005780004124841124,0.0030985486213404943,0.007227442905780151,0.011356337190219808
-0.00045357488718300457,0.00255664916732909,0.005566873221841184,0.0028509511585778713,0.007467623552260852,0.012084295945943832
-0.0005171552688862805,0.0023678448080257488,0.005252844884937778,0.002897148015419379,0.00772401352302769,0.012550879030636002
-0.0005886084602650869,0.0022351995059053734,0.005059007472075834,0.002950557735557165,0.007924961337172187,0.01289936493878721
-0.0006959433198831522,0.002074009300789795,0.004843961921462742,0.0029469825060109535,0.008113189709563713,0.013279396913116474
-0.0007279809471943694,0.002021103186559573,0.004770187320313516,0.0027811009869508933,0.00836422274453738,0.013947344502123867
-0.0008285877792199774,0.0019459957951859588,0.004720579369591895,0.0026645581165873327,0.00857169798866332,0.014478837860739306
-0.0008087761360337567,0.0018195336766368396,0.004447843489307436,0.002617490013019864,0.008868062373086504,0.015118634733153145
-0.0008128718550695279,0.0017642806509186489,0.004341433156906826,0.0024638896301290396,0.009194475687226047,0.015925061744323055
-0.0008001596851144911,0.001661459845471665,0.004123079376057821,0.002232603730687591,0.009507959132943144,0.0167833145351987
-0.0008238034521176744,0.001555116487739086,0.003934036427595846,0.001989548481874912,0.009962460540928659,0.017935372599982406
-0.0008279446013009922,0.0015173402867559595,0.0038626251748129113,0.001730263645030282,0.010349789081570134,0.018969314518109986
-0.0007621311348038552,0.0014560434790438677,0.0036742180928915906,0.0014667891808754201,0.010736066872939602,0.02000534456500378
-0.0007675596201777329,0.0013704925703826646,0.0035085447609430618,0.0012396066068102347,0.011177066634744794,0.021114526662679354
-0.0007500524760961594,0.0013291653934476824,0.0034083832629915245,0.0009159064985655718,0.011615310641386448,0.022314714784207323
-0.0007634159219614689,0.0012301520077548744,0.0032237199374712177,0.0007164304964240257,0.012075666723568444,0.023434902950712863
-0.0007728427544433766,0.0011898513561100293,0.003152545466663435,0.0004342654671776573,0.012717667733288049,0.02500106999939844
-0.0007055640209953139,0.0011558658725439141,0.003017295766083142,0.00014052530958645268,0.013325167157353605,0.026509809005120757
-0.0007249213054686717,0.0011109531959767535,0.002946827697422179,-1.6585658635881462e-05,0.014190101152303857,0.028396787963243596
-0.0007454994100604382,0.0010653439140898718,0.0028761872382401816,-0.0002663655143930188,0.01493495539388324,0.0301362763021595
-0.0006068432394323286,0.0009688235547734885,0.0025444903489793055,-0.0006345515475729528,0.015718609228021513,0.03207177000361598
-0.0005840255854760071,0.0009573295659470266,0.00249868471737006,-0.0010127974352272667,0.016713299703970286,0.03443939684316784
-0.0005630184769070817,0.0009154644716362294,0.0023939474201795405,-0.001098029966904772,0.017697676906751343,0.03649338378040746
-0.0005171568660791467,0.000892342509262279,0.0023018418846037047,-0.0012863356380762789,0.01882620877241808,0.03893875318291244
-0.0004941782535187743,0.0008807501256616355,0.0022556785048420454,-0.0016887043553015062,0.020224374410015615,0.04213745317533274
-0.00045982396229529547,0.0008138930039248007,0.002087609970144897,-0.0018025330042567567,0.021540029981251214,0.044882592966759186
-0.00043648592367315307,0.0008022064824113287,0.0020408988884958105,-0.002192625491598002,0.023038858543802738,0.04827034257920348
-0.00036616061639026286,0.0007669845311945562,0.0019001296787793751,-0.002533168202690641,0.024829747832339034,0.052192663867368705
-0.0003426068981022323,0.0007551852563740194,0.001852977410850271,-0.0025596142729855872,0.0266098630288152,0.05577934033061599
-0.0003426068981022323,0.0007551852563740194,0.001852977410850271,-0.002619467975619811,0.02872298863973514,0.0600654452550901
-0.00029531458549247555,0.0007314894183974565,0.0017582934222873886,-0.0022578840352040427,0.031308896562873625,0.0648756771609513
-0.00027156948334709926,0.0007195892305965942,0.0017107479445402877,-0.0022252430706775767,0.03381615121380437,0.06985754549828632
-0.0001998928610710927,0.0006836539194894443,0.0015672007000499815,-0.0021961107163436105,0.03653430161486711,0.07526471394607782
-0.0001998928610710927,0.0006836539194894443,0.0015672007000499815,-0.0019369946473916516,0.039701054628386606,0.08133910390416486
-0.00010311439686779456,0.00063508861559513,0.0013732916280580546,-0.0016327147677679607,0.04287529872408772,0.08738331221594339
-5.409450091021085e-05,0.0006104599080901981,0.0012750143170906071,-0.0009591538982100523,0.04648957401901127,0.0939383019362326
2.0419883520842786e-05,0.0005729609936156157,0.0011255021037103888,0.0003942542185825376,0.05101085378798398,0.10162745335738542
2.0419883520842786e-05,0.0005729609936156157,0.0011255021037103888,0.001659300394063222,0.055912855194392,0.11016640999472077
7.089452869142034e-05,0.0005474945795439044,0.0010240946303963884,0.003752354648899385,0.061242766167616314,0.11873317768633324
7.089452869142034e-05,0.0005474945795439044,0.0010240946303963884,0.006438485390972221,0.06743882793673753,0.12843917048250283
7.089452869142034e-05,0.0005474945795439044,0.0010240946303963884,0.009376287943927947,0.07423499284866406,0.13909369775340016
9.641851012201095e-05,0.0005345860449107765,0.000972753579699542,0.01353731739819572,0.08174675588784833,0.14995619437750093
9.641851012201095e-05,0.0005345860449107765,0.000972753579699542,0.018756388408424057,0.09011210305140135,0.16146781769437865
9.641851012201095e-05,0.0005345860449107765,0.000972753579699542,0.024549196002593157,0.09889338024152713,0.17323756448046113
0.00012215960032935122,0.0005215386067163509,0.0009209176131033505,0.032000218253485604,0.1091935705946788,0.186386922935872
0.00012215960032935122,0.0005215386067163509,0.0009209176131033505,0.0406435314819138,0.12024444908745964,0.19984536669300548
0.00014814000788455304,0.0005083303420262827,0.0008685206761680124,0.05045701890917434,0.13231094913164934,0.21416487935412434
0.00017438303463959947,0.0004949328624046914,0.0008154826901697833,0.06130713201376453,0.14529280068469752,0.2292784693556305
0.0001542374357125608,0.0004761111540718629,0.0007979848724311649,0.07548606570709157,0.1599600443891898,0.244434023071288
0.00018148660094028166,0.0004624865714580024,0.0007434865419757232,0.09074903117818192,0.17633610998079124,0.2619231887834006
0.00020929505572919672,0.0004485823440635448,0.0006878696323978929,0.10724528347000849,0.1933166266457207,0.2793879698214329
0.00020929505572919672,0.0004485823440635448,0.0006878696323978929,0.1258251205174198,0.21173442280238586,0.29764372508735193
0.00020929505572919672,0.0004485823440635448,0.0006878696323978929,0.14723226726028088,0.2324462266436314,0.3176601860269819
0.00023781604022939223,0.00043432185181344713,0.000630827663397502,0.17053954157934137,0.25422094816158763,0.3379023547438339
0.00026728899303971444,0.000419585375408286,0.0005718817577768575,0.19551268134467634,0.2771973722832346,0.35888206322179284
0.00026728899303971444,0.000419585375408286,0.0005718817577768575,0.22190326122323595,0.30180394557150486,0.3817046299197738
0.0002981278859977715,0.0004041659289292576,0.0005102039718607437,0.24967973774880683,0.32762609456646413,0.40557245138412146
0.0002981278859977715,0.0004041659289292576,0.0005102039718607437,0.28027590945897285,0.3549875998097962,0.4296992901606196
0.0002981278859977715,0.0004041659289292576,0.0005102039718607437,0.3115383108431005,0.38280507190055013,0.45407183295799974
0.0002981278859977715,0.0004041659289292576,0.0005102039718607437,0.34407038366421117,0.4128825341375727,0.48169468461093423
0.0002981278859977715,0.0004041659289292576,0.0005102039718607437,0.37692171874506475,0.44253187371397884,0.5081420286828929
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.4091509638402783,0.47258215439210005,0.5360133449439218
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.4418390448706071,0.5027265598449276,0.5636140748192482
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.47602846252763403,0.5345117884537605,0.5929951143798868
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.5080091125898589,0.5654052680532601,0.6228014235166612
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.5380070313307412,0.5954797925366284,0.6529525537425156
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.5664527035931459,0.6242021077243554,0.6819515118555648
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.5942158218739185,0.6530544265420402,0.7118930312101618
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.6201319765524996,0.6813080394384181,0.7424841023243366
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.6450381605829923,0.7080755438699753,0.7711129271569582
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.6686080291464701,0.7334178785609601,0.79822772797545
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.691509184019952,0.75736978456334,0.8232303851067281
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.7133472885135518,0.7802961036858195,0.8472449188580872
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.7334439870728723,0.8013804757003402,0.8693169643278081
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.7527004348086803,0.8205449742714034,0.8883895137341264
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.7694693856438406,0.8372687623174923,0.9050681389911439
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.7856303842048883,0.8535370739448865,0.9214437636848848
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.8006826430112826,0.8684526936874372,0.9362227443635918
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.815238602961329,0.881744054613387,0.948249506265445
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.8295890062252264,0.8941325063309706,0.9586760064367149
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.8415093539069871,0.9047286064121713,0.9679478589173556
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.8535099743505786,0.9146942503731619,0.9758785263957451
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.8639951698711341,0.9233957294818411,0.9827962890925481
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8735097060252093,0.9307998484386999,0.9880899908521905
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.882932978513327,0.9381161774293382,0.9932993763453494
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8920108136778436,0.9444829211461077,0.9969550286143717
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9006123106554502,0.9501851909842477,0.9997580713130452
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9078936913153678,0.9548771357605211,1.0018605802056744
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9152792710929201,0.9594264781620702,1.0035736852312203
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.92187587057534,0.9633871153143423,1.0048983600533445
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9281894664125281,0.9667955190376378,1.0054015716627476
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9336859008565216,0.9699459603225886,1.0062060197886558
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.938850259760736,0.9727181957258629,1.0065861316909899
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9441252657309679,0.9753487367171368,1.006572207703306
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9484308234052276,0.9774347841153,1.0064387448253724
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9522772099269465,0.9791832784876293,1.006089347048312
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9558518854867067,0.9807858893724728,1.005719893258239
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9595376196957964,0.9823339137435315,1.0051302077912667
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9625526455089016,0.9836667090762399,1.0047807726435782
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9654815460096188,0.9849129033378483,1.004344260666078
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9677138315954116,0.9859531799364639,1.0041925282775161
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9701688152413991,0.9869628611044459,1.0037569069674925
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9723045856774397,0.9878474699428693,1.003390354208299
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9741094485427112,0.9886068356263407,1.00310422270997
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9760000138122533,0.9893927039075827,1.0027853940029121
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.977743865029064,0.9900858427154453,1.0024278204018267
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9791625878537651,0.9906480482365934,1.0021335086194216
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9809958210195313,0.9913332657298282,1.001670710440125
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9821829875853153,0.9917824328550744,1.0013818781248336
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9830951297025308,0.9921282935894394,1.001161457476348
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9842360352755167,0.9925233369562678,1.000810638637019
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9852831813173635,0.9929411374109451,1.0005990935045268
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9861384542403027,0.9932578304951697,1.0003772067500367
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9870766712507654,0.9936099951021371,1.000143318953509
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9877107349618927,0.9938847977603084,1.0000588605587242
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9883015345082508,0.9941153770598655,0.9999292196114803
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9888495014300963,0.9943688758508346,0.9998882502715728
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9891907542039523,0.9945400066625835,0.9998892591212146
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9896597439276514,0.9947222628227083,0.9997847817177651
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9901851617715406,0.9949737601198955,0.9997623584682503
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9903729923801075,0.9950719296583582,0.999770866936609
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9910351761980912,0.9953170237704534,0.9995988713428156
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9913650846950119,0.9954854064737368,0.9996057282524617
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9915148281076194,0.9955643763292803,0.9996139245509412
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9917567273227531,0.9956713704004715,0.9995860134781899
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9920042472315865,0.995844166422329,0.9996840856130714
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9924328032593689,0.9960629543918509,0.9996931055243329
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9927314292305297,0.9961868217860989,0.999642214341668
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9929893639050892,0.9963495255379688,0.9997096871708485
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9932569237398737,0.9965278093856403,0.999798695031407
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.993467046303121,0.9966556007929652,0.9998441552828095
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9937007876866716,0.9967759144010978,0.999851041115524
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9938970503347573,0.9968793446115528,0.9998616388883483
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9940984998399716,0.9969983721146448,0.9998982443893181
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.994254382639332,0.9971312675204225,1.000008152401513
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9944775263327535,0.9972811763929064,1.000084826453059
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9946033728156557,0.9973723341446691,1.0001412954736826
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9948298747961366,0.9975281969359028,1.000226519075669
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9951610465795345,0.9977169182061388,1.0002727898327433
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9953191798443106,0.9978465691494796,1.0003739584546485
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9956254570455639,0.9980255951316371,1.0004257332177102
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9958555801431789,0.9981402208379327,1.0004248615326867
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9961639387907796,0.998318482769242,1.0004730267477044
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9963313411896465,0.9984639338502805,1.0005965265109147
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9966014093808958,0.9985922076734743,1.0005830059660528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9968107450776231,0.9987262134015881,1.000641681725553
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9969781066959096,0.9988262919247507,1.0006744771535918
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9970896777037366,0.998938351835138,1.0007870259665395
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9971096871592923,0.9989699251943852,1.000830163229478
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9973294603579116,0.9990714219963526,1.0008133836347937
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.997423672558726,0.9991257891076115,1.000827905656497
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9975686259137974,0.9992022362099242,1.000835846506051
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9977205763393583,0.9992564195995415,1.0007922628597246
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9978005298843352,0.9993221234151756,1.000843716946016
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9979582424105669,0.9993840901582397,1.0008099379059125
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.998077060065155,0.9994277350649494,1.0007784100647439
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9981652887289724,0.9994651005579103,1.000764912386848
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9982413353268129,0.999493164230907,1.000744993135001
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983249942979039,0.9995293619827434,1.0007337296675831
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983955568359918,0.9995493571290475,1.000703157422103
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9984657155567935,0.9995690461815867,1.0006723768063799
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9984657155567935,0.9995690461815867,1.0006723768063799
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9986394181493723,0.9996166725470959,1.0005939269448194
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9987768261572844,0.9996544754002883,1.0005321246432923
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9988265912652513,0.9996787810151458,1.0005309707650405
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9989337953746704,0.9997107016291359,1.0004876078836014
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9989673262764411,0.9997193356052236,1.0004713449340061
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9990337591129866,0.9997360273881876,1.0004382956633886
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9991114611542418,0.9997647836081723,1.000418106062103
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9992183786312081,0.9997995119109706,1.000380645190733
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9992510249635843,0.9998076767155842,1.0003643284675843
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9992510249635843,0.9998076767155842,1.0003643284675843
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.999315905135501,0.9998239040833221,1.0003319030311433
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9993481228852507,0.9998319627058704,1.00031580252649
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9994120671080698,0.9998479584434945,1.000283849778919
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9994437718277757,0.9998558902602998,1.0002680086928237
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9995376571413124,0.999879382887895,1.0002211086344777
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9996293288676039,0.9999023322391098,1.0001753356106158
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9997228814073044,0.9999305097133832,1.000138138019462
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9997228814073044,0.9999305097133832,1.000138138019462
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9997517471320935,0.999937726184511,1.0001237052369285
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.999780133531112,0.9999448228337714,1.0001095121364307
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.999780133531112,0.9999448228337714,1.0001095121364307
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.999807973344321,0.9999517828498636,1.0000955923554062
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.999807973344321,0.9999517828498636,1.0000955923554062
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.999807973344321,0.9999517828498636,1.0000955923554062
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9998351819973275,0.999958585095013,1.0000819881926986
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9998351819973275,0.999958585095013,1.0000819881926986
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9998616506728605,0.999965202374541,1.0000687540762214
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9998872353795882,0.9999715987076664,1.0000559620357445
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9998872353795882,0.9999715987076664,1.0000559620357445
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999117388018772,0.9999777247983749,1.0000437107948725
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999348781828156,0.9999835100288209,1.0000321418748264
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999348781828156,0.9999835100288209,1.0000321418748264
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999348781828156,0.9999835100288209,1.0000321418748264
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999562237019387,0.999988847127438,1.0000214705529373
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999750672086771,0.9999935596736659,1.0000120521386546
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999750672086771,0.9999935596736659,1.0000120521386546
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999901029199558,0.9999973246376767,1.0000045463553975
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999901029199558,0.9999973246376767,1.0000045463553975
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999901029199558,0.9999973246376767,1.0000045463553975
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999903112617439,0.999997577815436,1.000004844369128
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999903112617439,0.999997577815436,1.000004844369128
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0


==> fig/tradeoff_SecAgg_MNIST_n-200.csv <==
0.9946209179343454,0.9986552294835864,1.0026895410328276,0.00010102594708924175,0.0005027168983835224,0.000904407849677803
0.9944730655465901,0.9986182663866476,1.0027634672267052,0.00010102594708924175,0.0005027168983835224,0.000904407849677803
0.994436077838772,0.9986090194596929,1.002781961080614,0.00010102594708924175,0.0005027168983835224,0.000904407849677803
0.9942880312117975,0.9985720078029494,1.0028559843941012,0.00010102594708924175,0.0005027168983835224,0.000904407849677803
0.9941768980171048,0.9985442245042762,1.0029115509914475,7.493107070039062e-05,0.000515764336577948,0.0009565976024555053
0.9939914953598017,0.9984978738399505,1.0030042523200993,7.493107070039062e-05,0.000515764336577948,0.0009565976024555053
0.9939172728447813,0.9984793182111954,1.0030413635776094,7.493107070039062e-05,0.000515764336577948,0.0009565976024555053
0.9939172728447813,0.9984793182111954,1.0030413635776094,7.493107070039062e-05,0.000515764336577948,0.0009565976024555053
0.9939172728447813,0.9984793182111954,1.0030413635776094,7.493107070039062e-05,0.000515764336577948,0.0009565976024555053
0.9938058750519163,0.9984514687629791,1.0030970624740418,7.493107070039062e-05,0.000515764336577948,0.0009565976024555053
0.9937687256624541,0.9984421814156136,1.003115637168773,2.3540041668319465e-05,0.0005414598510939835,0.0010593796605196475
0.993545657716684,0.998386414429171,1.0032271711416578,2.3540041668319465e-05,0.0005414598510939835,0.0010593796605196475
0.9932477938795701,0.9983119484698925,1.0033761030602149,2.3540041668319465e-05,0.0005414598510939835,0.0010593796605196475
0.9931732525545244,0.9982933131386311,1.003413373722738,2.3540041668319465e-05,0.0005414598510939835,0.0010593796605196475
0.9930613858693547,0.9982653464673387,1.0034693070653227,2.3540041668319465e-05,0.0005414598510939835,0.0010593796605196475
0.9929867722392399,0.9982466930598101,1.00350661388038,2.3540041668319465e-05,0.0005414598510939835,0.0010593796605196475
0.9928747990727183,0.9982186997681796,1.0035626004636409,2.3540041668319465e-05,0.0005414598510939835,0.0010593796605196475
0.9926880398651213,0.9981720099662803,1.0036559800674392,-2.6985615239629303e-05,0.0005667226795479579,0.001160430974335545
0.9926880398651213,0.9981720099662803,1.0036559800674392,-2.6985615239629303e-05,0.0005667226795479579,0.001160430974335545
0.992575904093708,0.998143976023427,1.0037120479531458,-2.6985615239629303e-05,0.0005667226795479579,0.001160430974335545


==> fig/tradeoff_SecAgg_MNIST_n-200_alpha-inf.csv <==
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999901029199557,0.9999973246376765,1.0000045463553975,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999901029199557,0.9999973246376765,1.0000045463553975,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999901029199557,0.9999973246376765,1.0000045463553975,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999750672086771,0.9999935596736659,1.0000120521386546,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999974710072648,0.9999930533181471,1.0000113965636463,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999717731069925,0.9999906311335831,1.0000094891601736,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999167640090959,0.9999718508007401,1.0000269375923843,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998946516110278,0.9999638965634896,1.0000331415159516,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998332169583438,0.9999401030702231,1.0000469891821022,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997300449933334,0.999903099662071,1.0000761543308088,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9996795777239587,0.9998787545930391,1.0000779314621195,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9994985723299754,0.9998106571974128,1.0001227420648502,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9994361690969739,0.9997752317229269,1.00011429434888,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9992847077463909,0.9996871632063368,1.0000896186662827,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9991460344841928,0.9996155283929216,1.0000850223016504,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9990186216803527,0.9995238514778235,1.0000290812752943,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9987702925374599,0.9993939421011208,1.0000175916647815,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9986395914359153,0.9993027321294793,0.9999658728230433,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9984205608033075,0.9990848439656898,0.999749127128072,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9980740744169478,0.9988639935686754,0.9996539127204029,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978865767150067,0.9986745864724842,0.9994625962299617,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9976458709140589,0.9984925424088609,0.9993392139036629,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9973326335919894,0.9981994725152209,0.9990663114384524,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9970221685235853,0.9978926913006383,0.9987632140776913,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9966613536819512,0.9975710013784933,0.9984806490750354,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.996261939640425,0.9972524982861252,0.9982430569318254,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9957958435603986,0.9968311558965661,0.9978664682327336,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9954401071308163,0.9964399119998619,0.9974397168689075,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.995124645118257,0.9960546803188723,0.9969847155194876,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9945551742545333,0.9956195146889977,0.996683855123462,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9939793966263873,0.9951466900900554,0.9963139835537235,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9934024897130485,0.9946452518914454,0.9958880140698423,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9928398428811009,0.9942900611396045,0.995740279398108,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9921066875922989,0.9936771351461665,0.9952475827000341,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9912408591183308,0.9930949833699969,0.994949107621663,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9906164833947595,0.9926634276450221,0.9947103718952848,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9894467122627809,0.992028283651365,0.994609855039949,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9880773706139068,0.9912357365035719,0.994394102393237,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9862830850349431,0.9903265613032968,0.9943700375716504,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9838722570967752,0.9892071110888023,0.9945419650808295,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9817268118504892,0.9882584827778021,0.9947901537051151,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9788685023292999,0.986896875950794,0.9949252495722881,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.974979384766901,0.9849321329427665,0.9948848811186319,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9706926383584369,0.9827705118734004,0.9948483853883638,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.965393528312421,0.9799063824884184,0.9944192366644159,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.959140640732695,0.9764548683992318,0.9937690960657686,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.951098294604945,0.9716597081052756,0.9922211216056062,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9420762024295523,0.9661289728378847,0.9901817432462171,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.931518814750264,0.9592313039007312,0.9869437930511984,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9195403182775442,0.9510987421003658,0.9826571659231874,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9049308661974166,0.940474192651064,0.9760175191047115,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8876925728419531,0.9274397200316912,0.9671868672214292,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8686771488634522,0.9121568649488949,0.9556365810343377,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8492319913198975,0.8954047022968826,0.9415774132738678,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8275649139965449,0.8758967234807006,0.9242285329648563,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8031300980747421,0.8526721807555291,0.902214263436316,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7754348216456523,0.8256975303182029,0.8759602389907536,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7452741096439137,0.7958059581843951,0.8463378067248766,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7130388677336771,0.7630704907569908,0.8131021137803046,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.679073141034892,0.7262102810755885,0.773347421116285,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.6418425738213366,0.6860263932061356,0.7302102125909345,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.6036296754619207,0.6440216862400044,0.6844136970180882,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.5615801321075798,0.5987671162647679,0.6359541004219559,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.5179314709290448,0.5521875738423592,0.5864436767556735,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.47260523354051415,0.5056879833638497,0.5387707331871852,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.4254805275958753,0.45834014451523303,0.49119976143459076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.37717617217283406,0.4119431800499008,0.4467101879269676,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.32805055046701137,0.3668902106376686,0.4057298708083258,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.2821697546088737,0.32336019074429245,0.3645506268797112,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.23824633999024633,0.2826114731938563,0.3269766063974663,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.1980115317004069,0.24474492239222786,0.2914783130840488,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.16233236820433516,0.21038762716522047,0.2584428861261058,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.1316421161629513,0.1796343754501721,0.22762663473739292,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.10574655405911296,0.15301622726745287,0.20028590047579278,0.00033117649795310516,0.0004064633312844192,0.00048175016461573324
0.08394346570388843,0.1295326195785818,0.17512177345327518,0.00033117649795310516,0.0004064633312844192,0.00048175016461573324
0.06587356331515165,0.10905331266050218,0.1522330620058527,0.00033117649795310516,0.0004064633312844192,0.00048175016461573324
0.05204524220981701,0.09207777871007859,0.13211031521034017,0.00033942122300571623,0.00046063105392774305,0.0005818408848497699
0.040643806957912976,0.07706913672882224,0.1134944664997315,0.00033942122300571623,0.00046063105392774305,0.0005818408848497699
0.03084185871518693,0.06416088914912906,0.09747991958307117,0.0003565296804063764,0.0004959770682382385,0.0006354244560701006
0.02410774620496285,0.0539301894142896,0.08375263262361635,0.00032908601906422364,0.0005580767435791234,0.0007870674680940232
0.019901938331553366,0.04551965975764857,0.07113738118374378,0.0003713226899346977,0.0006088422043686473,0.0008463617188025969
0.016800809764162542,0.03895847050667225,0.06111613124918196,0.0003661725657498774,0.0006235786807738084,0.0008809847957977394
0.014407733405190935,0.03313125053436397,0.051854767663537006,0.00031367031662308614,0.0007361542539458986,0.0011586381912687112
0.013039980980495552,0.028716356100618252,0.04439273122074095,0.00027863061849533316,0.0007897116638464413,0.0013007927091975495
0.011797656768482248,0.02507391240434002,0.03835016804019779,0.00035077554737741727,0.0008983918271064206,0.001446008106835424
0.011203859168105255,0.02233381311530193,0.0334637670624986,0.0004029188542717592,0.0010401705441474562,0.0016774222340231533
0.010930047870554087,0.01997895426108153,0.029027860651608978,0.00048692341775440735,0.0011805685113175399,0.0018742136048806725
0.010658647698209591,0.018146539820886896,0.0256344319435642,0.0006962875959867393,0.0013985112507938408,0.0021007349056009423
0.010482490846793275,0.016382279753794603,0.02228206866079593,0.000862354108226299,0.0016014815239656685,0.002340608939705038
0.010506286632631073,0.014870072600723538,0.019233858568816004,0.0009926777046911782,0.0017980600898036968,0.0026034424749162154
0.010528265831888851,0.01376044184707285,0.016992617862256847,0.0011602889889742465,0.0020186540006573053,0.002877019012340364
0.010412443417205455,0.013110248872194169,0.015808054327182883,0.0014254484886295372,0.002253306634200588,0.0030811647797716387
0.010236109009473332,0.01227286388487541,0.014309618760277486,0.0018499735457556752,0.0027047744568457,0.003559575367935724
0.010012639562952745,0.011530067685634244,0.013047495808315742,0.0021079916970945804,0.0029874077999472726,0.0038668239027999647
0.009243421244643127,0.010693408957723582,0.012143396670804038,0.0024475870166755513,0.003398263466501659,0.004348939916327767
0.008874960695626889,0.010064914358548123,0.011254868021469357,0.002873223123058481,0.003760985695997769,0.004648748268937057
0.008602164319742193,0.009567334313815564,0.010532504307888935,0.00318116801850792,0.004209208438791767,0.0052372488590756135
0.00810727707475709,0.00884526913115229,0.009583261187547489,0.003684361410107761,0.004691958850969952,0.005699556291832143
0.007364829100660473,0.008096150972863463,0.008827472845066454,0.004224121054610024,0.005215802852663867,0.00620748465071771
0.006887842519144183,0.007534739307703249,0.008181636096262313,0.004826355994867087,0.005679320077074428,0.006532284159281769
0.006529102599071773,0.007095045208910118,0.0076609878187484624,0.005277556871798704,0.006126509720987411,0.006975462570176118
0.005826003919174017,0.006414121809142774,0.00700223969911153,0.005821481327930776,0.006684785531746992,0.0075480897355632084
0.005068490026845014,0.005636337739363255,0.006204185451881495,0.006398352722986487,0.007273588469818808,0.00814882421665113
0.004410557846008825,0.005104179941250864,0.005797802036492903,0.006862949504744113,0.007880533019234677,0.00889811653372524
0.003845785226173094,0.004510191316404665,0.0051745974066362355,0.007332123533669172,0.008329381029295334,0.009326638524921495
0.003424930617227276,0.004109806339366738,0.004794682061506201,0.007912102812252172,0.009009946531892452,0.01010779025153273
0.002876692743000142,0.0035620857791620344,0.004247478815323926,0.008479921285516681,0.009621489705520861,0.01076305812552504
0.002387257486776371,0.0031614566481124933,0.0039356558094486155,0.008994285758566766,0.010186502776301625,0.011378719794036485
0.0020517501796743927,0.0027468644256883235,0.003441978671702254,0.009390994457144489,0.010792890565066673,0.012194786672988858
0.001763505239549817,0.002423995608417491,0.0030844859772851648,0.009562571221986983,0.011592273899112878,0.013621976576238773
0.0014481708737643982,0.0020579479370902622,0.0026677250004161265,0.009778902398806699,0.012551416469408572,0.015323930540010446
0.001314154146650689,0.001777768276224071,0.002241382405797453,0.009855764969363254,0.013461654251249091,0.01706754353313493
0.0010098551772949388,0.0015589618006974701,0.0021080684241000015,0.01006631925905314,0.014262352410873175,0.01845838556269321
0.0009137174548666529,0.0014497835026896146,0.001985849550512576,0.010070501764823528,0.015283902317853001,0.020497302870882472
0.0007782379349837816,0.0012574691254415551,0.0017367003158993287,0.010076726241029253,0.016686762181935426,0.0232967981228416
0.0007496331656538205,0.0011226861151227296,0.0014957390645916387,0.010263151942257388,0.01848070560763456,0.026698259273011733
0.0006705440081377107,0.001036178232701128,0.0014018124572645451,0.010733844759514027,0.020981490681635212,0.031229136603756397
0.0005284815266401719,0.000914346856217332,0.001300212185794492,0.011409775150838143,0.024086879965347408,0.03676398477985667
0.0005014728752964,0.0008281122362111609,0.0011547515971259217,0.012568516382098412,0.027680272521076778,0.042792028660055145
0.0004428272477770372,0.0007366959212894521,0.001030564594801867,0.014456773303721089,0.032158496157539414,0.04986021901135774
0.0004447528058390746,0.0006163296981501146,0.0007879065904611547,0.017105315314953785,0.037984757455937865,0.05886419959692195
0.0004135782022254729,0.0005820885433382578,0.0007505988844510427,0.020812772457510054,0.04473399457162142,0.0686552166857328
0.00038401170016828876,0.0005313230825487339,0.000678634464929179,0.026304099246754274,0.053976642209956405,0.08164918517315853
0.00035935260205383307,0.0004794527622605716,0.0005995529224673102,0.03272204683400313,0.06448751941257609,0.09625299199114906
0.00033903313647368004,0.00042528503961724776,0.0005115369427608155,0.04310005271093141,0.0779410979316838,0.11278214315243619
0.00033117649795310516,0.0004064633312844192,0.00048175016461573324,0.05479600361395566,0.09315196742522949,0.13150793123650334
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.07024359789542534,0.11104914096415978,0.15185468403289423
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.08892129863850146,0.13150271806623973,0.174084137493978
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.11044037412909838,0.15499697741474208,0.19955358070038579
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.1347754693461699,0.18101308291979493,0.22725069649341995
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.16499433448537182,0.2108807492676882,0.2567671640500046
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.20053939673540147,0.2444787190672951,0.2884180413991887
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.23925897338198734,0.28166617211940725,0.32407337085682714
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.2815242351924607,0.32130702567917974,0.36108981616589875
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.3266671257069884,0.3637653449912169,0.40086356427544534
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.37395404342946426,0.4088815462185889,0.44380904900771356
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.42239394139328684,0.4558548679965604,0.48931579459983393
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.4682087734471296,0.5021370859657381,0.5360653984843466
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.5140053022927736,0.5493215965565823,0.584637890820391
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.5572417209267501,0.5957066842146916,0.6341716475026332
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.5987741401320066,0.640826915675621,0.6828796912192354
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.6389766612423864,0.684435862446283,0.7298950636501795
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.6758013364948909,0.7247700275766897,0.7737387186584885
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.7107858755624289,0.7622759135702399,0.813765951578051
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.7431081990245685,0.7960538984310724,0.8489995978375764
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.773745947035363,0.8268942604583154,0.8800425738812677
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8017231986764481,0.8532997508107218,0.9048763029449955
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8275209906831951,0.877141396367611,0.926761802052027
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8498841663569006,0.8973729410379525,0.9448617157190045
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8703991581127022,0.9144416964194363,0.9584842347261704
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8884335328651973,0.9289206683686922,0.9694078038721872
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9031291894045589,0.9405584595626136,0.9779877297206684
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9174312004376355,0.9508081046766463,0.9841850089156572
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.930284481245508,0.9591836549295382,0.9880828286135683
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.941192632263424,0.9657770266409187,0.9903614210184134
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9495710051295367,0.970837204401434,0.9921034036733312
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9567407662815867,0.9750810817758712,0.9934213972701557
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9631510606155904,0.9785322752148481,0.9939134898141058
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9687523264714291,0.9814514780689787,0.9941506296665283
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9737472726348889,0.9839298579134594,0.99411244319203
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9774891117811776,0.9859049361196883,0.9943207604581991
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9809460595184951,0.9875604320746312,0.9941748046307672
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9836119524201042,0.9888804930521771,0.9941490336842499
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.985531171892903,0.9897613531445565,0.99399153439621
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9871337546391633,0.9905359216674572,0.9939380886957511
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9885915101011886,0.9913496131807229,0.9941077162602572
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9896585690550354,0.9919684258017474,0.9942782825484594
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.99066471430573,0.9925306263889386,0.9943965384721473
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9916812474778308,0.9931879278479971,0.9946946082181635
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9924758275970249,0.993742751253633,0.9950096749102411
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9932142243012666,0.9943208591617057,0.9954274940221447
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9938652825726506,0.9948600838190739,0.9958548850654971
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9944267682182523,0.9953514234472551,0.996276078676258
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9950088519771677,0.9958740126437119,0.9967391733102561
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.995483190626932,0.9963396069380698,0.9971960232492075
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.996049519927663,0.9968364122454257,0.9976233045631885
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9963747912825991,0.9971991249924482,0.9980234587022974
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9967681327107657,0.9976311748181512,0.9984942169255367
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9971196726610565,0.9979203008255622,0.9987209289900678
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9975612828289664,0.9983094392454552,0.9990575956619441
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9979347359237997,0.998595684789097,0.9992566336543943
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9982503527701376,0.9988819707932336,0.9995135888163296
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9985518614333578,0.9991231252044104,0.9996943889754629
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.998762088427486,0.9993137592283092,0.9998654300291324
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9989311878072455,0.9994176301694202,0.9999040725315949
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9991591621084573,0.9995204295607938,0.9998816970131302
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9992952903494634,0.9996344555123157,0.9999736206751679
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9994818805727125,0.9997359197447281,0.9999899589167437
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9996323147098217,0.9998069601202291,0.9999816055306364
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9996732252716516,0.9998472897983746,1.0000213543250975
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9996940166692875,0.9998716021839043,1.0000491876985211
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9997641592170234,0.999909172392939,1.0000541855688545
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9997864876728703,0.99992500726823,1.0000635268635898
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.999825902705515,0.9999467940440321,1.0000676853825492
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.999855946114194,0.9999574294653304,1.0000589128164667
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999073725027053,0.999972120895969,1.0000368692892325
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999325751974004,0.9999808346664973,1.0000290941355943
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999899037955025,0.9999970714599172,1.000004239124332
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.999998480933444,0.9999994936444814,1.0000005063555188
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.999998480933444,0.9999994936444814,1.0000005063555188
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0


==> fig/tradeoff_SecAgg_MNIST_n-300.csv <==
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622


==> fig/tradeoff_SecAgg_MNIST_n-300_alpha-inf.csv <==
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999901029199558,0.9999973246376767,1.0000045463553975,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999750672086771,0.9999935596736659,1.0000120521386546,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999347049865371,0.9999832568510614,1.0000318087155855,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998719473189793,0.9999580236505403,1.0000440999821014,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997675882368068,0.9999307414211268,1.000093894605447,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997051506185463,0.9999080721453588,1.0001109936721713,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9996258561884223,0.999869335776219,1.0001128153640155,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9995755234966964,0.999822536312926,1.0000695491291556,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9994424620609511,0.9997142104864375,0.9999859589119239,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999274721426481,0.9995682445343397,0.9998617676421984,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9989816510628482,0.9993736885880276,0.9997657261132069,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9984669030955315,0.9990133933122533,0.999559883528975,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9979296431004928,0.9985765959222045,0.9992235487439162,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.997459872857124,0.9981942539492291,0.9989286350413342,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.996670338371988,0.9976411087395766,0.9986118791071651,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9960009242385128,0.9970487088477265,0.9980964934569401,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9950546579519836,0.9963047181883411,0.9975547784246986,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9942062995547795,0.9954841907418759,0.9967620819289723,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9929963353800597,0.9945952008206502,0.9961940662612407,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9916829610932849,0.9935305674837169,0.995378173874149,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9904239768380636,0.9924115280597844,0.9943990792815052,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9886162245180684,0.9912693019774694,0.9939223794368705,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9869823891118009,0.9901132280113318,0.9932440669108628,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9847716542045529,0.98881918265089,0.992866711097227,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9823238372635019,0.9875341275547278,0.9927444178459537,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9794258951811406,0.9859379920403141,0.9924500888994875,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.976019391828907,0.9839807613312834,0.9919421308336599,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9715427192661831,0.9816716883354155,0.991800657404648,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9653180828172873,0.9780294709059063,0.9907408589945254,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.958007080547496,0.9734830015647453,0.9889589225819947,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9482396136036841,0.9673990354170771,0.98655845723047,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9363849159164759,0.9588400709781437,0.9812952260398116,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9228945505030983,0.9480520411518942,0.9732095318006901,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9048140175630488,0.9333744810136217,0.9619349444641947,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8830531456038515,0.9148346390468218,0.9466161324897922,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8581249084066331,0.8917272257560945,0.9253295431055559,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8283751706262891,0.8636812148384199,0.8989872590505507,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7940525164790005,0.8295371505866,0.8650217846941995,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7547114215236734,0.7894069825968912,0.824102543670109,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7102994843695932,0.7427895495476213,0.7752796147256494,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.6596396273305737,0.6907329061891914,0.721826185047809,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.6067334186840575,0.634911533389388,0.6630896480947185,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.5454483512181887,0.5749682659817769,0.604488180745365,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.4817297474392523,0.513747041166352,0.5457643348934517,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.41826001998338946,0.4526474948628653,0.4870349697423412,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.35328047831367104,0.39160538944398815,0.42993030057430526,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.29247826259415416,0.3346214470289375,0.3767646314637208,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.23531247013576329,0.2814575178069719,0.32760256547818056,0.00033117649795310516,0.0004064633312844192,0.00048175016461573324
0.18501507889460703,0.23345346393014768,0.2818918489656883,0.00033117649795310516,0.0004064633312844192,0.00048175016461573324
0.14361728857418843,0.19197288895971812,0.2403284893452478,0.0002981278859977715,0.000439511943239753,0.0005808960004817345
0.10901968434715487,0.15678846476391356,0.20455724518067225,0.0002502293767773469,0.00048508731260297095,0.000719945248428595
0.08102736674088994,0.12629433819953412,0.17156130965817828,0.0002445592949372951,0.0005329059895910584,0.0008212526842448216
0.059175099438924385,0.10190305085469831,0.14463100227047224,0.0002316637682463125,0.0005792565079322049,0.0009268492476180972
0.042820401637957424,0.08192412177605747,0.12102784191415752,0.00021813888398509112,0.0007002464399648396,0.001182353995944588
0.03227326507595962,0.06673754448996647,0.10120182390397331,0.00035605166679331774,0.0008903940354321363,0.0014247364040709549
0.024227577442848362,0.05400576065890887,0.08378394387496937,0.0003483979638659097,0.0009865823614361282,0.0016247667590063466
0.018792291690203817,0.04379527358755724,0.06879825548491067,0.0005049652603737769,0.0011099370750942829,0.001714908889814789
0.015152249305328741,0.03609139560615668,0.057030541906984616,0.0007231161732081912,0.0014151680779876338,0.0021072199827670765
0.01325242837183296,0.030954583060870476,0.04865673774990799,0.0010998827342713017,0.0017415988257372833,0.002383314917203265
0.012336746199587878,0.02659458153445902,0.040852416869330166,0.0013145710697938715,0.002161651716290636,0.0030087323627874
0.012062410469827835,0.023311177130564815,0.0345599437913018,0.0017327037154628896,0.0026759524282194006,0.0036192011409759113
0.011594709873202864,0.02079471651410366,0.029994723155004455,0.0023294176847620247,0.0033367721887553117,0.004344126692748598
0.011669439703255652,0.018400578309159848,0.025131716915064044,0.0030175919596355937,0.003962286553407712,0.00490698114717983
0.011302783749883479,0.01658968518864039,0.021876586627397304,0.0036646268883042624,0.0047143238061325195,0.005764020723960777
0.010681015681463138,0.014606233960245194,0.01853145223902725,0.0045494483496995,0.005641587321030072,0.006733726292360645
0.0099071616948274,0.01312903325237931,0.01635090480993122,0.0055514808322064575,0.006749149120838708,0.007946817409470959
0.009105394954472122,0.011818067323474301,0.01453073969247648,0.006480585637444245,0.00773219982734308,0.008983814017241916
0.007970893137438434,0.010387259993296689,0.012803626849154945,0.007513620872149727,0.009205491986363834,0.010897363100577942
0.007070328016608731,0.009091634858768785,0.011112941700928839,0.008593035009703981,0.010578397379393227,0.012563759749082472
0.006203292032799094,0.007942064314788527,0.00968083659677796,0.009464605867350765,0.011776672868885703,0.014088739870420641
0.0053509253488029625,0.006972566646937323,0.008594207945071684,0.010043977779944207,0.013172547636831972,0.016301117493719736
0.004588240318173148,0.005960768564850534,0.007333296811527921,0.011103016627746098,0.014759945785235373,0.018416874942724648
0.003711877599756286,0.005003534382201649,0.0062951911646470125,0.01143429725212397,0.016568933850232052,0.021703570448340134
0.0029282614665897115,0.004310129618692021,0.00569199777079433,0.011750842961648331,0.01845435914276044,0.025157875323872547
0.00243072384356749,0.0036586248718863774,0.0048865259002052654,0.012003928367653306,0.02058592152653776,0.029167914685422215
0.0018611179108613419,0.0028614466377397288,0.0038617753646181157,0.012176735100268777,0.022930334871325456,0.03368393464238213
0.00133865499731184,0.002358267915214041,0.0033778808331162424,0.012360337829561075,0.02596259647294215,0.039564855116323225
0.0010691136576021477,0.001954538782894154,0.0028399639081861604,0.013120983491196805,0.03033377147470547,0.047546559458214135
0.0009039894699077489,0.0015668680247430925,0.002229746579578436,0.014793646988557424,0.03622205585144881,0.0576504647143402
0.0006619713615583378,0.0012010791850102034,0.001740187008462069,0.017858432827585508,0.043680764874644354,0.0695030969217032
0.00038586547116242265,0.0009484987043302327,0.0015111319374980427,0.022803366892541147,0.053339149249903905,0.08387493160726667
0.00024669384942532584,0.0008078834174240738,0.0013690729854228217,0.031157356935244254,0.06582906586850265,0.10050077480176105
0.00028686071627066084,0.000722683919642207,0.0011585071230137533,0.04226600180279621,0.08183510231980963,0.12140420283682304
0.00021114887780282699,0.0005926539875537962,0.0009741590973047654,0.058666044511353085,0.10230604680042063,0.14594604908948816
0.00022942649809209125,0.0005491005850480153,0.0008687746720039394,0.08019483787980576,0.1268280852072532,0.17346133253470064
0.0002304456349041538,0.0005166542941013263,0.0008028629532984987,0.10850486662973904,0.15687622209864932,0.2052475775675596
0.00022772888402541964,0.00046740405239637336,0.000707079220767327,0.1440164130051955,0.19337039782047966,0.24272438263576382
0.00023781604022939226,0.00043432185181344713,0.000630827663397502,0.18685748758285659,0.2357303097743162,0.2846031319657758
0.0002981278859977715,0.0004041659289292576,0.0005102039718607437,0.23576276308508626,0.28382538550687103,0.3318880079286558
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.29223444817456007,0.33802759645274183,0.3838207447309236
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.3532303686571905,0.3950346137259341,0.43683885879467776
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.4145470397142191,0.45302228646595627,0.49149753321769346
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.47991900153779943,0.5149724450989892,0.550025888660179
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.545173659294219,0.57829377882934,0.6114138983644609
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.6036633059606112,0.6374498706981474,0.6712364354356836
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.6585572385234233,0.6928997758118506,0.7272423131002779
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.7095066759936506,0.7447719113712192,0.7800371467487879
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.7547206827662595,0.7905474628362268,0.8263742429061941
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.7947325581643273,0.8306362231507469,0.8665398881371665
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8278780460123619,0.863873819189165,0.899869592365968
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8570396841496278,0.8918756444772098,0.9267116048047918
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8820397888655557,0.914778752945079,0.9475177170246024
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9036157960544043,0.9330689908819098,0.9625221857094152
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.920812370293591,0.9469407336518099,0.9730690970100287
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9356082771094468,0.9581695164220807,0.9807307557347146
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9475815068832152,0.9665740388083888,0.9855665707335624
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9569606737380156,0.9728744545026531,0.9887882352672905
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9638529903511591,0.9774299121052181,0.9910068338592771
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9704435058311555,0.9811249974214069,0.9918064890116584
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9746476717142161,0.9834980158289973,0.9923483599437786
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9783029406431673,0.9855156343048421,0.992728327966517
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9820280124371427,0.9874226288678848,0.9928172452986269
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9844967398592632,0.9888079494844959,0.9931191591097286
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9867127636053903,0.990057598559909,0.9934024335144278
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9883479958290455,0.9911870657412216,0.9940261356533977
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9901612041474704,0.9924900763268207,0.994818948506171
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9915096299356178,0.9935471856951834,0.9955847414547491
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9927985300749637,0.9944814285429692,0.9961643270109747
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9938567800468254,0.9954211474141135,0.9969855147814015
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9947663292429659,0.9960665668036135,0.9973668043642611
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9957731458223005,0.996906712273627,0.9980402787249536
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9964716513175332,0.997438921478809,0.9984061916400847
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9969659101654208,0.9979184583784656,0.9988710065915104
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9977050736706439,0.9985172742754729,0.9993294748803019
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983491062712316,0.9989564210630533,0.9995637358548749
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9986456584090015,0.9992691397782201,0.9998926211474386
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9989889932389191,0.9994622928555342,0.9999355924721494
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9992983590636627,0.999654349204128,1.0000103393445932
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9995884106800033,0.9998244858189269,1.0000605609578506
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9996592901427149,0.9998807477236678,1.0001022053046207
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9997127493787707,0.9999165496555975,1.0001203499324243
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9998041114598736,0.9999464321252167,1.0000887527905598
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9998867239335004,0.9999708391743883,1.0000549544152761
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9998872353795882,0.9999715987076664,1.0000559620357445
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999117388018772,0.9999777247983749,1.0000437107948725
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999348781828153,0.9999835100288207,1.0000321418748261
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999564012207892,0.9999891003051973,1.0000217993896052
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999903112617439,0.999997577815436,1.000004844369128
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0


==> fig/tradeoff_SecAgg_MNIST_n-50.csv <==
0.9998854815613225,0.9999694297008617,1.0000533778404008,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998599541431155,0.9999630333677363,1.0000661125923571,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998599541431155,0.9999630333677363,1.0000661125923571,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998599541431155,0.9999630333677363,1.0000661125923571,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998335259327958,0.9999564160882082,1.0000793062436204,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997785303024105,0.9999426538269667,1.0001067773515229,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997751369710653,0.9999388888629559,1.0001026407548466,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997468703355789,0.9999317922136957,1.0001167140918124,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997468703355789,0.9999317922136957,1.0001167140918124,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997181011390563,0.9999245757425677,1.000131050346079,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997181011390563,0.9999245757425677,1.000131050346079,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997132139800419,0.9999198631963397,1.0001265124126377,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997132139800419,0.9999198631963397,1.0001265124126377,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997132139800419,0.9999198631963397,1.0001265124126377,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997132139800419,0.9999198631963397,1.0001265124126377,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997132139800419,0.9999198631963397,1.0001265124126377,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997132139800419,0.9999198631963397,1.0001265124126377,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9996841705175467,0.9999125405320793,1.000140910546612,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9996841705175467,0.9999125405320793,1.000140910546612,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9996841705175467,0.9999125405320793,1.000140910546612,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622


==> fig/tradeoff_SecAgg_MNIST_n-50_alpha-inf.csv <==
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
1.0,1.0,1.0,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999989872889626,0.9999997468222407,1.0000005063555186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999998480933444,0.9999994936444814,1.0000005063555188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999901029199558,0.9999973246376767,1.0000045463553975,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999901029199558,0.9999973246376767,1.0000045463553975,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999750672086771,0.9999935596736659,1.0000120521386546,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999750672086771,0.9999935596736659,1.0000120521386546,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999750672086771,0.9999935596736659,1.0000120521386546,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999748867495083,0.9999933064959066,1.000011726242305,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999720698530173,0.9999911374891018,1.0000102051251865,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999720698530173,0.9999911374891018,1.0000102051251865,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999720698530173,0.9999911374891018,1.0000102051251865,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999627391327761,0.9999873725250911,1.000012005917406,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999468736774734,0.9999824068011038,1.0000179399247344,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999468736774734,0.9999824068011038,1.0000179399247344,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999450297335882,0.9999802377942991,1.0000154458550101,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999450297335882,0.9999802377942991,1.0000154458550101,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999449107269935,0.9999799846165398,1.000015058506086,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999447940702645,0.9999797314387806,1.0000146688072968,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999447940702645,0.9999797314387806,1.0000146688072968,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999446797910575,0.9999794782610211,1.0000142767309845,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999323330442942,0.9999747657147932,1.0000171983852921,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999151055795863,0.9999694286161761,1.000023751652766,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9999093178239239,0.9999634946453606,1.0000176714667974,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998459175257555,0.9999355997085457,1.000025281891336,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998423413420239,0.9999296657377302,1.0000169901334366,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9998190447011148,0.9999211003978001,1.0000231560944854,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997901291185591,0.9999097705720441,1.000029412025529,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997828984282847,0.9999044334734268,1.0000259685185688,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997443009655045,0.99988114664545,1.0000179923253956,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997222717898478,0.9998743444003007,1.0000264170107536,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9997112605966304,0.9998679651318328,1.0000246696670352,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999709694305022,0.9998642001678221,1.0000187060306223,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9996774522178475,0.9998464740089407,1.0000154958000338,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9996413050793674,0.99982749020022,1.0000136753210727,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9996276173672903,0.9998208729206919,1.0000141284740935,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9996107136694634,0.9998103057115317,1.0000098977536,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9994828002809583,0.9997508695995012,1.000018938918044,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9994753157254136,0.9997375782636334,0.9999998408018532,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9994453786043429,0.9997145793142078,0.9999837800240727,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9993893098472976,0.9996842754324191,0.9999792410175407,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9993821650969417,0.9996731665530658,0.99996416800919,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9993455553490229,0.9996416129830712,0.9999376706171195,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9993299930056886,0.9996281934583935,0.9999263939110984,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9991824815884859,0.9995680797645236,0.9999536779405612,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9990970794843593,0.9994985994185278,0.9999001193526963,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9990440278383534,0.9994527744060322,0.999861520973711,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.999020273769239,0.9994309720138024,0.9998416702583658,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9989883622373634,0.9994000200781251,0.9998116779188868,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9989498343504952,0.9993662653611345,0.9997826963717737,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9989078617069506,0.9993154543858781,0.9997230470648056,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9988503908061309,0.9992729298791618,0.9996954689521927,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9988516311682198,0.9992412027002047,0.9996307742321895,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9987667687269223,0.99917477101958,0.9995827733122377,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.99873155774501,0.9991449094573825,0.9995582611697551,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9987124379404231,0.9991099218940578,0.9995074058476925,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9986884073343211,0.9990807011887792,0.9994729950432374,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9986434409464857,0.9990431550649624,0.9994428691834392,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9985838317551343,0.9990048468091764,0.9994258618632186,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9985264960759352,0.9989591868495736,0.999391877623212,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9984933585286402,0.9989284179379773,0.9993634773473143,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9984580696915675,0.998890689619586,0.9993233095476046,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9984558472827306,0.9988618787019267,0.9992679101211227,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9984391353615356,0.9988243649060179,0.9992095944505002,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9984159366808206,0.9987787870622988,0.999141637443777,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.998381899048452,0.9987478431336688,0.9991137872188857,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9983338695666368,0.9987009575315865,0.9990680454965362,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.998273167896393,0.9986307540010714,0.9989883401057498,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9982204667464691,0.9985909678675595,0.9989614689886499,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9982077288934542,0.9985752321529168,0.9989427354123793,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9981604002321779,0.9985508773753786,0.9989413545185793,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9981542839230674,0.9985352684914865,0.9989162530599057,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.998089417552141,0.9984870958476078,0.9988847741430745,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9980716551373479,0.998463343686691,0.9988550322360341,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9980141894695529,0.9983999139543022,0.9987856384390514,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9979715556386773,0.9983754351126249,0.9987793145865725,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9979557721512958,0.998359386564308,0.9987630009773202,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9979654117742198,0.9983520639000476,0.9987387160258754,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9979502410425409,0.9983438673589152,0.9987374936752895,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9979348728434508,0.9983201571721427,0.9987054415008346,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9979185709423614,0.9983119304698371,0.9987052899973129,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9979269242508995,0.9983044272589181,0.9986819302669367,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9979070107811313,0.9982882400275976,0.998669469274064,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978930922247988,0.998280043486465,0.9986669947481313,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978930922247988,0.998280043486465,0.9986669947481313,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978816670097969,0.9982641798350886,0.9986466926603804,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978816670097969,0.9982641798350886,0.9986466926603804,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978735773506807,0.9982560838177271,0.9986385902847735,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978735773506807,0.9982560838177271,0.9986385902847735,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978735773506807,0.9982560838177271,0.9986385902847735,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978710200198015,0.998240300734814,0.9986095814498264,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978561191946272,0.9982320740325085,0.9986080288703897,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978561191946272,0.9982320740325085,0.9986080288703897,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978094954118815,0.9982073448827007,0.9986051943535199,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978094954118815,0.9982073448827007,0.9986051943535199,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9978094954118815,0.9982073448827007,0.9986051943535199,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977922691325705,0.9981990620923087,0.9986058550520469,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977922691325705,0.9981990620923087,0.9986058550520469,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977922691325705,0.9981990620923087,0.9986058550520469,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977922691325705,0.9981990620923087,0.9986058550520469,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977980372576963,0.9981913453346151,0.9985846534115338,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977862881362737,0.9981831487934825,0.9985800094506913,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977862881362737,0.9981831487934825,0.9985800094506913,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977862881362737,0.9981831487934825,0.9985800094506913,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.99779120779034,0.9981753720948804,0.9985595363994207,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977951213845755,0.9981675399095904,0.9985399584346053,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977951213845755,0.9981675399095904,0.9985399584346053,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977951213845755,0.9981675399095904,0.9985399584346053,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977818583250497,0.998159313207285,0.9985367680895203,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977818583250497,0.998159313207285,0.9985367680895203,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977818583250497,0.998159313207285,0.9985367680895203,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977818583250497,0.998159313207285,0.9985367680895203,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977818583250497,0.998159313207285,0.9985367680895203,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977506647091385,0.9981427750023775,0.9985348852956164,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977346457975252,0.9981344922119855,0.9985343386264457,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977346457975252,0.9981344922119855,0.9985343386264457,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977373450302017,0.9981266084682823,0.9985158719063628,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977373450302017,0.9981266084682823,0.9985158719063628,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977388701410785,0.9981186766514769,0.9984984831618753,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977388701410785,0.9981186766514769,0.9984984831618753,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977388701410785,0.9981186766514769,0.9984984831618753,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977388701410785,0.9981186766514769,0.9984984831618753,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977388701410785,0.9981186766514769,0.9984984831618753,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977388701410785,0.9981186766514769,0.9984984831618753,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977388701410785,0.9981186766514769,0.9984984831618753,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977041106090279,0.9981020587901192,0.9985000069712104,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9977041106090279,0.9981020587901192,0.9985000069712104,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9976856884935759,0.9980857480836475,0.9984858076737191,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.997662040793687,0.9980613126469831,0.9984605845002791,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9976011875193656,0.9980281440483292,0.9984551005772928,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9975838268830011,0.9980118314331955,0.9984398359833899,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9975627316849346,0.9980034286173012,0.9984441255496678,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.997557932889563,0.9979952972669249,0.9984326616442869,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.997557932889563,0.9979952972669249,0.9984326616442869,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.997532856931998,0.9979707528657423,0.9984086487994867,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9975261479460535,0.9979545373676606,0.9983829267892677,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9974612065819706,0.9979292451100816,0.9983972836381927,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9973897236350082,0.9978875719804094,0.9983854203258107,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9973652829326537,0.9978709291239335,0.9983765753152133,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.99717451641968,0.9977784895523127,0.9983824626849455,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9971020609235398,0.9977446184202721,0.9983871759170043,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9969807185048257,0.9976854205863089,0.9983901226677921,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9968661100842204,0.9976180455823453,0.9983699810804703,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9966689804545247,0.9975242851732329,0.9983795898919411,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9962967222067026,0.997344507660263,0.9983922931138233,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.995867800684558,0.9971376103168289,0.9984074199490998,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9955556691922194,0.9969655352669724,0.9983754013417254,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9952281544981181,0.9967674199156203,0.9983066853331226,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9947153467628592,0.9964884609652043,0.9982615751675493,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9942945695076806,0.9962689285949191,0.9982432876821576,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9933365599605276,0.9958240903056635,0.9983116206507995,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9925627849936363,0.9954409675174711,0.998319150041306,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9917170270557332,0.9949859040598575,0.9982547810639819,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9908622022210446,0.9945359401559474,0.9982096780908501,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.989943436593041,0.9940416904431164,0.9981399442931919,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.988690591712732,0.9933286799545831,0.9979667681964342,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9872807633783686,0.9925737422812659,0.9978667211841633,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9856035622217659,0.9916581340903102,0.9977127059588545,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9840921473371225,0.9908488864963193,0.9976056256555161,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9822948040921303,0.9898981405416721,0.9975014769912139,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9801537802739515,0.9887153061788208,0.99727683208369,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9781245885408795,0.9876452122209468,0.9971658359010142,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9754826257172009,0.9860315578778559,0.9965804900385109,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.972510115189874,0.9843233768888627,0.9961366385878515,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9692010678245631,0.9823323247210529,0.9954635816175428,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9654228982064746,0.9799416190233696,0.9944603398402646,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9614257930681984,0.9774760743963998,0.9935263557246012,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9569975342152263,0.9746803163926259,0.9923630985700255,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9526153500804557,0.9717760057678315,0.9909366614552073,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9477588908636756,0.9684758993080287,0.9891929077523818,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9420264075578785,0.9645555158407859,0.9870846241236934,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9356388189190196,0.9600888302638906,0.9845388416087616,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9289959282132074,0.9556410124955322,0.982286096777857,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9219912852375554,0.9507073267927864,0.9794233683480174,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9140229942519449,0.9448063631760701,0.9755897321001954,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.9054218604666535,0.9387299631913011,0.9720380659159487,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8966535516124926,0.9319630864182212,0.9672726212239499,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8872813911048144,0.9247246485553804,0.9621679060059464,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8759118563736463,0.9161385677048524,0.9563652790360584,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8643838902609471,0.9072547519432309,0.9501256136255147,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.851826806695333,0.8975931294052437,0.9433594521151545,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.83873454739521,0.8869625017446777,0.9351904560941454,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8242407878528683,0.8754986459176266,0.926756503982385,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.8095448567660213,0.8631503757632171,0.9167558947604129,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7940496125084697,0.8504661467187115,0.9068826809289532,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7779933591071176,0.8367848369809096,0.8955763148547015,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7609446797450649,0.8224922522221666,0.8840398246992683,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7428856090140388,0.8069328911281637,0.8709801732422886,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7253930330757602,0.791443394651065,0.8574937562263697,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.7065694689815483,0.7744757209854348,0.8423819729893214,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.6861647709542229,0.7560938952039786,0.8260230194537344,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.6663758494526888,0.7376337456851818,0.8088916419176748,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.6461062027650827,0.7183623823915731,0.7906185620180636,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.6244597545710472,0.6982842762257235,0.7721087978803999,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.6019560593813384,0.6767972161020201,0.7516383728227019,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.5789084512188591,0.6549486013303636,0.730988751441868,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.5557877642694817,0.6332948376526143,0.7108019110357469,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.5323444070913269,0.6103290112898533,0.6883136154883797,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.507155252895882,0.586321059506455,0.6654868661170279,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.484000920286244,0.5631800994485097,0.6423592786107754,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.4608010798957438,0.5397678069307709,0.6187345339657979,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.4382625729773045,0.5167634045000027,0.595264236022701,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.4144592563309616,0.4925865769646699,0.5707138975983782,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.3912589160251638,0.4684976870172578,0.5457364580093518,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.368402595580241,0.44482570354018264,0.5212488115001243,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.3469028668544929,0.4227749912304188,0.49864711560634467,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.32610869286100586,0.40027570672410545,0.47444272058720505,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.3045097952364007,0.37763160929067074,0.4507534233449408,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.2830722071318313,0.3552258885394989,0.42737956994716647,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.263471897854966,0.3344794444511717,0.40548699104737745,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.24242956118570497,0.3123804793148405,0.382331397443976,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.2229717231034275,0.29154955957884154,0.3601273960542556,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.2050908211974718,0.2719596438501716,0.33882846650287135,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.1887370013711172,0.2540058901711499,0.31927477897118256,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.1718418217414705,0.23500115916974207,0.29816049659801364,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.15594648285120757,0.21828857130155654,0.2806306597519055,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.13967706106001526,0.20122945682359306,0.26278185258717085,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.12515432655394026,0.18530836814463764,0.245462409735335,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.11225818636946665,0.1709024358829535,0.22954668539644035,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.10036570446438269,0.15700876197131014,0.21365181947823758,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.08960448126723426,0.14430919691544702,0.1990139125636598,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.07949879331725838,0.13251861716394892,0.18553844101063943,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.07018700293440727,0.12070421219550638,0.1712214214566055,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.06124462352846084,0.10992170590473135,0.15859878828100188,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.05354191953307009,0.0998736102134172,0.14620530089376432,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.04616410252840595,0.09055367048421073,0.13494323844001552,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.039699000526460866,0.08173439026109484,0.12376977999572883,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.03369456137033627,0.07359478213785979,0.11349500290538331,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.028455476158904827,0.06669641459837336,0.1049373530378419,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.024659778273069123,0.06034423161091015,0.09602868494875116,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.02044274447703521,0.05439230555418808,0.08834186663134094,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.01677940546761566,0.0489980144507957,0.08121662343397573,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.014620845425137002,0.04475221054396309,0.07488357566278918,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.012384274853685914,0.04046243223627059,0.06854058961885527,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.010027335078451653,0.03648931508571425,0.06295129509297684,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.008127187694696149,0.03282592181137372,0.05752465592805129,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.006570120253713195,0.029614629764281992,0.05265913927485079,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.005557899899010173,0.02683164042190589,0.0481053809448016,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.004337836128882496,0.02405978771289846,0.043781739296914424,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0036133189463337413,0.021510919896552818,0.03940852084677189,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0030521162561562183,0.019452341206993125,0.03585256615783003,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0028300072151843034,0.017607724867844187,0.03238544252050407,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.002336215569161245,0.016143849210762024,0.029951482852362803,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0021633395895418826,0.014606985991739822,0.027050632393937762,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0020562844342929456,0.013410260989884456,0.024764237545475964,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0019616691735267772,0.012233389961252766,0.022505110748978756,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0018595914538208514,0.011245757322655522,0.020631923191490195,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0018848291220309402,0.010301151588971005,0.018717474055911072,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.001973654005327792,0.009638297473990233,0.017302940942652674,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0019794478142627593,0.008797748869971377,0.015616049925679994,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0020624638992149226,0.007999108437643974,0.013935752976073027,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.002119241411365048,0.007482493926639339,0.012845746441913629,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.002115707655439893,0.006994244957820066,0.011872782260200238,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0021988952539384746,0.006528349569233874,0.010857803884529272,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0023795663994564276,0.00616576757696792,0.009951968754479412,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0024272206971314284,0.005920911604656924,0.00941460251218242,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.002430684782183479,0.005685098285784229,0.00893951178938498,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.002541056880118422,0.005473570351355059,0.008406083822591696,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0026386131703799703,0.0050684989814169,0.00749838479245383,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.002713190212928073,0.004843293768550785,0.006973397324173496,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.002730442560206982,0.0047070007703617365,0.006683558980516491,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.002759334799925652,0.004501803972995451,0.00624427314606525,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.002844996866692634,0.004319641286383086,0.005794285706073537,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.002894256986317452,0.004182228265454667,0.0054701995445918805,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.002866498552316536,0.004077480824041984,0.005288463095767431,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0029012964766687165,0.004031739318794122,0.005162182160919527,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0030192726476548242,0.0039405642850364,0.004861855922417977,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003027267210351149,0.00389391453760612,0.004760561864861091,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0030352843560360237,0.0038473569878849654,0.004659429619733907,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0030646236632180337,0.0038009873605758643,0.004537351057933695,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0031230132455876605,0.0037548220122239455,0.0043866307788602305,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.00311752568691572,0.0037312825353433407,0.004345039383770961,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0031555149809091017,0.0036846692282853444,0.004213823475661587,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0031611837707508626,0.003649377371301832,0.0041375709718528015,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0031707465475875624,0.0035904175610187196,0.004010088574449877,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003174029623919879,0.0035667771711577895,0.0039595247183956996,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0031887602916360366,0.003543208887337746,0.0038976574830394558,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0031887602916360366,0.003543208887337746,0.0038976574830394558,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0031922057138509922,0.0035313777599970627,0.003870549806143133,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003189231155327801,0.0035076128615603207,0.0038259945677928406,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0031741915240398482,0.003471837185149404,0.0037694828462589594,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.0031741915240398482,0.003471837185149404,0.0037694828462589594,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.0003688199146187622,0.0003688199146187622,0.0003688199146187622
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033117649795310516,0.0003876416229515907,0.0004441067479500762
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033117649795310516,0.0004064633312844192,0.00048175016461573324
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033117649795310516,0.0004064633312844192,0.00048175016461573324
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033117649795310516,0.0004064633312844192,0.00048175016461573324
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033903313647367994,0.00042528503961724765,0.0005115369427608154
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033903313647367994,0.00042528503961724765,0.0005115369427608154
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033903313647367994,0.00042528503961724765,0.0005115369427608154
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033903313647367994,0.00042528503961724765,0.0005115369427608154
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033903313647367994,0.00042528503961724765,0.0005115369427608154
0.003140045948492186,0.003435862026245447,0.0037316781039987076,0.00033903313647367994,0.00042528503961724765,0.0005115369427608154
0.003121477049164376,0.003423796852768817,0.0037261166563732585,0.0003224314400450338,0.00044180934559491454,0.0005611872511447953
0.003121477049164376,0.003423796852768817,0.0037261166563732585,0.0003224314400450338,0.00044180934559491454,0.0005611872511447953
0.0031179802131014196,0.0034118591084637906,0.0037057380038261617,0.0003224314400450338,0.00044180934559491454,0.0005611872511447953
0.0031179802131014196,0.0034118591084637906,0.0037057380038261617,0.00029898744295759174,0.00045722879207394306,0.0006154701411902944
0.0031179802131014196,0.0034118591084637906,0.0037057380038261617,0.00029826429092017696,0.0004737530980516099,0.0006492419051830428
0.0031179802131014196,0.0034118591084637906,0.0037057380038261617,0.0002876770068569486,0.0004891725445306383,0.000690668082204328
0.0031179802131014196,0.0034118591084637906,0.0037057380038261617,0.00030985723499723497,0.0005079942528634669,0.0007061312707296989
0.0031179802131014196,0.0034118591084637906,0.0037057380038261617,0.00030985723499723497,0.0005079942528634669,0.0007061312707296989
0.0031179802131014196,0.0034118591084637906,0.0037057380038261617,0.00033893713267155764,0.0005587597136529907,0.0007785822946344237
0.0031179802131014196,0.0034118591084637906,0.0037057380038261617,0.0003793062774323327,0.0005941057279634862,0.0008089051784946397
0.0031102376285497496,0.0033998815163619562,0.003689525404174163,0.0003793062774323327,0.0005941057279634862,0.0008089051784946397
0.0031102376285497496,0.0033998815163619562,0.003689525404174163,0.000425841920967747,0.0006294517422739815,0.000833061563580216
0.003045830023347745,0.0033635374431887537,0.0036812448630297624,0.0004221810914822302,0.0006743441415633322,0.0009265071916444343
0.003045830023347745,0.0033635374431887537,0.0036812448630297624,0.00045806259940614345,0.0006931658498961606,0.0009282691003861779
0.0030154117270456593,0.0033394039528869936,0.003663396178728328,0.0004792690413738393,0.0007244266322789887,0.0009695842231841382
0.002991105692588713,0.0033153008244868644,0.003639495956385016,0.0005263705676528964,0.0007729282793409434,0.0010194859910289903
0.0029597912973505177,0.003291115465691473,0.0036224396340324284,0.0005263705676528964,0.0007729282793409434,0.0010194859910289903
0.002939334820751223,0.0032670303175145548,0.0035947258142778864,0.0005230350495014874,0.0007871887715910411,0.001051342493680595
0.002911714360144001,0.0032428516284364545,0.003573988896728908,0.0005292291217880902,0.0008019252479962022,0.0010746213742043142
0.0029008097976314993,0.003230786454959825,0.0035607631122881503,0.0005289182014322872,0.0008161857402463,0.001103453279060313
0.002876932347977907,0.003218565224238713,0.0035601981004995194,0.0005121594950331803,0.0008576187776490757,0.001203078060264971
0.0028178908691983955,0.0031819972273241124,0.0035461035854498293,0.0005589232615561452,0.0008895625301057711,0.001220201798655397
0.0028048398077877333,0.003169883711722642,0.0035349276156575503,0.0005546174919524717,0.0009170913401140889,0.001279565188275706
0.0027747066163056307,0.0031335400854987845,0.0034923735546919382,0.0006384606671848231,0.0009666978466746822,0.0012949350261645411
0.0026615582193261406,0.003048140961096387,0.003434723702866633,0.0006907104104892339,0.0010663536756275853,0.0014419969407659366
0.0025495636514540764,0.0029864469663177674,0.0034233302811814584,0.0006975085693354689,0.001093655382643634,0.0014898021959517992
0.0025421147094479325,0.0029743334507162963,0.00340655219198466,0.0007149624559998705,0.0011487280116287476,0.0015824935672576245
0.0024116005282065252,0.002899920373786339,0.0033882402193661527,0.0007317432920814629,0.0011765119262283344,0.0016212805603752058
0.002387466803225047,0.0028513927641671977,0.0033153187251093487,0.0007285370625081547,0.001255346302303018,0.0017821555420978812
0.0023466699076035704,0.0028024948324108963,0.003258319757218222,0.0007512904618921342,0.0012973370223523962,0.001843383582812658
0.0022878148294293733,0.0027531659537441966,0.00321851707805902,0.0008305667616372626,0.0013685432241752101,0.0019065196867131577
0.0021527096680253217,0.0026897106690096824,0.003226711669994043,0.0009337724383571744,0.001464996314403962,0.0019962201904507497
0.002109968100700742,0.0025913880415734383,0.0030728079824461347,0.0009774085410052887,0.0015057133038260053,0.002034018066646722
0.0020302166912438543,0.002516346621917881,0.0030024765525919076,0.0010343126950127823,0.0015468666964481837,0.0020594206978835853
0.001960636597505972,0.002404894639792773,0.0028491526820795736,0.0012148917877265197,0.0016578617030464592,0.002100831618366399
0.0018737500000074229,0.0023170401454300294,0.002760330290852636,0.0012978496900623224,0.001800880799487161,0.002303911908912
0.0018739204272660034,0.0022676925037081524,0.0026614645801503016,0.0013876169000436374,0.0019425397035126122,0.0024974625069815867
0.0017633393192562886,0.0021661913195539888,0.002569043319851689,0.0014746519885684285,0.0019961098995547994,0.0025175678105411703
0.0016829230528963204,0.0020770927772387386,0.002471262501581157,0.0015762606026152443,0.002074152591932267,0.00257204458124929
0.0016670169349879181,0.002026756791787864,0.0023864966485878094,0.001626196320021437,0.0021376451931305017,0.002649094066239566
0.001580626978885278,0.0019491447880204018,0.0023176625971555254,0.0017213246385501116,0.0022390969088704484,0.002756869179190785
0.0015662651138816364,0.0019236783739486907,0.002281091634015745,0.0017882718794807386,0.0023145826225164623,0.0028408933655521863
0.0014577807855053273,0.001832143782775937,0.002206506780046547,0.0017894413698669072,0.002351335947283953,0.002913230524700999
0.0014508092831925698,0.0018065994028170075,0.002162389522441445,0.0019329563527816403,0.0024651972702420754,0.0029974381877025105
0.0013393352316238855,0.0017266223693332204,0.0021139095070425553,0.0020177172557258507,0.002564626728755342,0.0031115362017848334
0.0012813579034444116,0.0016862670006942717,0.0020911760979441317,0.002070225193523868,0.00265055961812932,0.003230894042734772
0.0012669147406755054,0.0016730587360042032,0.002079202731332901,0.0022447697970750173,0.0027395419421061855,0.0032343140871373536
0.0012423994530178742,0.0016338695974273732,0.002025339741836872,0.002331296652872594,0.002825809827605593,0.0033203230023385916
0.0011475037914828702,0.0015659216323988929,0.001984339473314916,0.0023911752601230253,0.002899135202881829,0.003407095145640633
0.0010392421392260128,0.0014054849905288883,0.0017717278418317639,0.002433816206537057,0.0029719887922178803,0.0035101613778987036
0.001036800973766887,0.001352923273389675,0.001669045573012463,0.0025244029628778857,0.0030813530163755426,0.0036383030698731995
0.0009649403381570018,0.0012831141679994005,0.0016012879978417993,0.002548632678416569,0.0031413970743312675,0.003734161470245966
0.0008209985410481443,0.0011818523032759713,0.0015427060655037984,0.0025708867919871157,0.003213129667236665,0.0038553725424862145
0.0008155167317109295,0.0011413423315698543,0.001467167931428779,0.0026031668112961,0.003237715921940109,0.003872265032584118
0.0007393681948718874,0.0010810109657592073,0.001422653736646527,0.002655571544530398,0.003274276414353542,0.003892981284176686
0.0006828859644580442,0.0009956682609950107,0.0013084505575319772,0.002724549846343585,0.003346610987069772,0.003968672127795959
0.0005948032247317853,0.0009203473283335356,0.0012458914319352858,0.00275506466445196,0.0033826409372334004,0.004010217210014841
0.0005095955923796111,0.0008425220073980947,0.0011754484224165782,0.002776442442476979,0.003418484267693597,0.004060526092910215
0.0005066535667435162,0.0008282615151479969,0.0011498694635524776,0.002837189931278363,0.0034903966008898793,0.004143603270501396
0.0005066535667435162,0.0008282615151479969,0.0011498694635524776,0.0028613097995541276,0.0035143931123256646,0.004167476425097202
0.0004919264848370899,0.0007838521343063719,0.001075777783775654,0.0028878442874089878,0.0035501650391068277,0.004212485790804668
0.0004965103820922395,0.0007552114305067533,0.001013912478921267,0.002977519859675182,0.003598971692299436,0.0042204235249236905
0.00047896923575739667,0.0007096901558738275,0.0009404110759902584,0.002975548717693089,0.0036107118943595035,0.0042458750710259174
0.00043837944364552974,0.0006766415439184938,0.0009149036441914578,0.0030062018738734814,0.0036347148121411597,0.004263227750408838
0.00043155704881960233,0.0006612220974394654,0.0008908871460593284,0.0030302062984451407,0.0036703477147995095,0.004310489131153878
0.00043669260664679836,0.0006464856210343043,0.0008562786354218103,0.0030899963188321033,0.0037184262218617793,0.004346856124891455
0.0004334292859463943,0.0006310661745552758,0.0008287030631641574,0.003113341846499989,0.0037422454713826048,0.00437114909626522
0.00043225629230392217,0.0006156467280762474,0.0007990371638485726,0.0031530166346738606,0.0037547424131471096,0.004356468191620359
0.00043605437076918094,0.0005843859456934194,0.0007327175206176578,0.003149128200595641,0.0037664289346605816,0.004383729668725522
0.00043605437076918094,0.0005843859456934194,0.0007327175206176578,0.0032096546237179308,0.003790912686582119,0.004372170749446307
0.0004036380989641494,0.0005655642373605909,0.0007274903757570324,0.0032491887896304024,0.0038266196999557126,0.004404050610281023
0.0004036380989641494,0.0005655642373605909,0.0007274903757570324,0.003253091271073799,0.003838388708955219,0.00442368614683664
0.00038401170016828876,0.0005313230825487339,0.000678634464929179,0.003253091271073799,0.003838388708955219,0.00442368614683664
0.00035783724104829543,0.0005125013742159053,0.0006671655073835151,0.003300135194526667,0.0038625669510839746,0.004424998707641283
0.00035783724104829543,0.0005125013742159053,0.0006671655073835151,0.0033045728616544023,0.003874335960083482,0.004444099058512561
0.00033455318622415103,0.00047715535990540994,0.0006197575335866688,0.0033045728616544023,0.003874335960083482,0.004444099058512561
0.000351899584944236,0.0004441067479500762,0.0005363139109559165,0.0033074603707764767,0.00389779668972631,0.004488133008676143
0.00033903313647368004,0.00042528503961724776,0.0005115369427608155,0.0033074603707764767,0.00389779668972631,0.004488133008676143
0.00033117649795310516,0.0004064633312844192,0.00048175016461573324,0.0033418585000323953,0.003921764803956641,0.004501671107880887
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.0033418585000323953,0.003921764803956641,0.004501671107880887
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.0033418585000323953,0.003921764803956641,0.004501671107880887
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.0033418585000323953,0.003921764803956641,0.004501671107880887
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.003345336756837021,0.003933505006016709,0.004521673255196397
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.003345336756837021,0.003933505006016709,0.004521673255196397
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.0033533335111717794,0.003956986755173414,0.004560639999175049
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.0033533335111717794,0.003956986755173414,0.004560639999175049
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.0033533335111717794,0.003956986755173414,0.004560639999175049
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.0033533335111717794,0.003956986755173414,0.004560639999175049
0.00033117649795310516,0.0003876416229515907,0.0004441067479500762,0.0033873832945698432,0.003969207985894526,0.0045510326772192095
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0033873832945698432,0.003969207985894526,0.0045510326772192095
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0033873832945698432,0.003969207985894526,0.0045510326772192095
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003424183047914521,0.003993113572049696,0.004562044096184872
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003454723759771196,0.004005227087651167,0.004555730415531137
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003454723759771196,0.004005227087651167,0.004555730415531137
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003454723759771196,0.004005227087651167,0.004555730415531137
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003454723759771196,0.004005227087651167,0.004555730415531137
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0034570522785619313,0.004016939827808365,0.004576827377054799
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0034573715899152975,0.0040286263493218375,0.004599881108728378
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0034573715899152975,0.0040286263493218375,0.004599881108728378
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0034573715899152975,0.0040286263493218375,0.004599881108728378
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0034573715899152975,0.0040286263493218375,0.004599881108728378
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0034573715899152975,0.0040286263493218375,0.004599881108728378
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0034573715899152975,0.0040286263493218375,0.004599881108728378
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0034573715899152975,0.0040286263493218375,0.004599881108728378
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003486560118026804,0.004052378044311938,0.004618195970597073
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003512982659154482,0.004064398019012228,0.0046158133788699734
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003512982659154482,0.004064398019012228,0.0046158133788699734
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003512982659154482,0.004064398019012228,0.0046158133788699734
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003511696651641119,0.00407605947383452,0.004640422296027922
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003511696651641119,0.00407605947383452,0.004640422296027922
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0035085920844660024,0.0040876969317365595,0.0046668017790071166
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0035038144021080223,0.0040993113882923675,0.004694808374476713
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0035038144021080223,0.0040993113882923675,0.004694808374476713
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003497507074665462,0.004110903771893011,0.00472430046912056
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003497507074665462,0.004110903771893011,0.00472430046912056
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003521471302175167,0.004122881363994845,0.004724291425814523
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0035643065520147223,0.004158380750923027,0.004752454949831331
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0035747760086934114,0.004181816639596142,0.004788857270498873
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0035747760086934114,0.004181816639596142,0.004788857270498873
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0035561649485222413,0.004204898575758327,0.004853632202994412
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003561598974131146,0.004263086235309998,0.00496457349648885
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003561598974131146,0.004263086235309998,0.00496457349648885
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0035553961290567047,0.004332655424981995,0.005109914720907285
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0035305183749469223,0.004355525331761366,0.005180532288575809
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0035152930375161907,0.004390073768309731,0.005264854499103272
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0035437638432535175,0.0044251344848026935,0.0053065051263518695
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0034772603167775107,0.004493546358373512,0.0055098323999695125
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0034029899670937813,0.004607593942013385,0.005812197916932989
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0033398390967040344,0.004698472449759095,0.0060571058028141556
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0032207114994105245,0.00478819947891253,0.006355687458414536
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0032400335419138513,0.004936933055329836,0.006633832568745821
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003143137342173087,0.0050943570103133004,0.007045576678453513
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0031078361973234984,0.005252179250843531,0.007396522304363563
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0030085747913440072,0.005442427420270012,0.007876280049196016
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0029474703104214856,0.005633140859901768,0.00831881140938205
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.002754790109728779,0.005921109839606553,0.009087429569484325
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0027091133607850958,0.006087955684247272,0.009466798007709448
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0027395481197653405,0.006367765060241332,0.009995982000717323
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.002623734755238156,0.00683189715503104,0.011040059554823924
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0024559996387739907,0.0072372477568628845,0.012018495874951778
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.002304706053712833,0.007653139429663371,0.013001572805613908
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0022235025077289488,0.008124198673050887,0.014024894838372826
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.002104584695425081,0.008691661383744158,0.015278738072063234
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.00217887372260309,0.00930788573857922,0.01643689775455535
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0019896382361430515,0.00997759979945068,0.017965561362758307
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.002005786620307839,0.010675036673201705,0.01934428672609557
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.002073242993364876,0.011566580810667032,0.021059918627969187
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0021114618526533752,0.012744746713472796,0.02337803157429222
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0023500953725877627,0.014129379159478556,0.02590866294636935
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.002734208718982287,0.015565587146221499,0.028396965573460713
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.002810810044341531,0.01711511769377273,0.031419425343203924
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.003137906130095184,0.018846049535622543,0.034554192941149905
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.0038336795764740764,0.020931885445957872,0.03803009131544167
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.004518512870608938,0.023410523145398633,0.04230253342018833
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.005070466460208801,0.025951696490533305,0.04683292652085781
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.005837834601150501,0.028353499566644763,0.05086916453213902
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.006760452044642096,0.03094135850582344,0.055122264967004786
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.00837335045766268,0.034377018540459645,0.06038068662325661
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.010406031065150707,0.03770729097915637,0.06500855089316204
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.012069129106867603,0.04164247141247133,0.07121581371807506
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.014794788866666807,0.045822370028990346,0.07684995119131388
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.01754509966384002,0.05051785049795745,0.08349060133207488
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.020475535733301423,0.05573220959161588,0.09098888344993034
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.024549778609239292,0.06201849352852791,0.09948720844781653
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.028766471967975764,0.06828078412240962,0.10779509627684347
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.03378788804334162,0.07532797183560047,0.11686805562785932
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.03890132788080639,0.08296317804791273,0.12702502821501907
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.045323273614788696,0.09166891356205029,0.13801455350931188
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.052608740761143115,0.10064147949298699,0.14867421822483087
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.059916621108848024,0.11031953284792233,0.16072244458699664
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.06821376458159832,0.12055838706942032,0.1729030095572423
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.07781740366873072,0.1320807194933819,0.1863440353180331
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.08812459384875757,0.14421905391365694,0.20031351397855632
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.09859702010071297,0.15705864605464584,0.2155202720085787
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.11020117139325111,0.17109276610712226,0.2319843608209934
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.12382249453867634,0.1861197345811913,0.24841697462370627
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.13751725991682778,0.20132886745954134,0.2651404750022549
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.15208709726985192,0.21841095552923093,0.28473481378860993
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.1663969695305825,0.23495658680430895,0.30351620407803537
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.18256217127314667,0.2527908486461403,0.323019526019134
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.20066391863882932,0.2717202298619701,0.34277654108511085
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.2208499417438745,0.2925170631702,0.36418418459652546
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.2401709474965334,0.31314570823157795,0.3861204689666225
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.25953896693865397,0.33381308223070805,0.4080871975227621
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.2804225822137081,0.3552167995808128,0.43001101694791755
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.30227151139455133,0.378275492335358,0.4542794732761647
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.32346572370528726,0.40052749982150565,0.47758927593772404
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.3461287811913554,0.4240127434224695,0.5018967056535836
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.36908098567565517,0.4470661020354571,0.525051218395259
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.39167917779343536,0.4702659084549617,0.548852639116488
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.4147642023791307,0.49452224778198356,0.5742802931848364
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.4369665432300982,0.5174667787196853,0.5979670142092723
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.4611451810609969,0.5410032431510821,0.6208613052411672
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.48466449580966764,0.5646837300860241,0.6447029643623806
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.5085145072844881,0.5880538506205508,0.6675931939566135
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.5334227771525341,0.6115826894125029,0.6897426016724718
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.5576630888709703,0.6346291182419577,0.7115951476129451
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.5802035246703141,0.6566853201781446,0.7331671156859751
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.6039502069996959,0.6786431464157399,0.7533360858317838
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.624998870367673,0.6985031337982714,0.7720073972288699
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.6465732636919485,0.7183242740252511,0.7900752843585538
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.6676075315807001,0.7377666686707991,0.8079258057608981
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.6879117024316688,0.7561799652356933,0.8244482280397178
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.7067842212497211,0.7731800473595094,0.8395758734692977
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.7254601721765362,0.7896486945831518,0.8538372169897673
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.744209027752499,0.8064197222178597,0.8686304166832205
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.7615002011479336,0.8217907037741143,0.8820812064002951
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.7780820565907568,0.8364617440447466,0.8948414314987364
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.794842460231316,0.8507812666039616,0.9067200729766072
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8099823957967148,0.8638902525031199,0.917798109209525
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8253862268007787,0.8763976453574382,0.9274090639140978
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8396711551805662,0.8880126358220017,0.9363541164634372
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8523780108885757,0.8981562562953422,0.9439345017021088
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8648394325488257,0.907595090014334,0.9503507474798424
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8766173824196009,0.9165657356438803,0.9565140888681598
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8871874651715531,0.9245312462872631,0.9618750274029731
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.8972028374467338,0.9321871982533134,0.967171559059893
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9064481869605336,0.9389594561528647,0.9714707253451957
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.914805950126273,0.9450131226565514,0.9752202951868297
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9230394808633372,0.9510014831660902,0.9789634854688433
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9305970470284507,0.9562883685334235,0.9819796900383962
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.937166873781813,0.9609660413820847,0.9847652089823565
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9433880137685808,0.9652574173168255,0.9871268208650701
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9490921802325507,0.9690743531880954,0.9890565261436401
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9543895904862627,0.9725783944066517,0.9907671983270407
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9589742222077438,0.9755413394656933,0.9921084567236429
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9634589004729757,0.9783994232100941,0.9933399459472125
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9677410120430163,0.9809977954338281,0.99425457882464
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9712129166768076,0.9832954953211892,0.9953780739655708
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9741861103840131,0.9851153133693259,0.9960445163546386
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9767665420912279,0.9866253145167263,0.9964840869422247
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9794363311638792,0.9882035211602309,0.9969707111565826
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9816905876986683,0.989585393214153,0.9974801987296376
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9838371797962304,0.9908068188038252,0.9977764578114199
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9857154948257251,0.9918518651960808,0.9979882355664366
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.98717153931162,0.9926812362643563,0.9981909332170926
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9885206319457635,0.9933919884610279,0.9982633449762924
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.989906478533284,0.994117904253045,0.9983293299728061
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9908898093458596,0.9946728419029304,0.9984558744600012
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9917017804369035,0.9951186067038366,0.9985354329707696
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9927832090039278,0.9956803520577093,0.9985774951114909
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9937691023214896,0.9961361244270954,0.9985031465327012
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9943094539631472,0.996475188171828,0.9986409223805088
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9947764618181247,0.9967277297970808,0.9986789977760369
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9951561615082682,0.9969192848346152,0.9986824081609622
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.995741868800194,0.9971654665162119,0.9985890642322297
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9960795631806231,0.9973293753081813,0.9985791874357396
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9963381338416838,0.9974902879961386,0.9986424421505934
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9964736624594261,0.9975748898694959,0.9986761172795657
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9968843193408832,0.9977550327751338,0.9986257462093844
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9971585867112883,0.9978823559658633,0.9986061252204382
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9973539509230227,0.9979989760221863,0.99864400112135
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9975375950050965,0.9980987916052054,0.9986599882053143
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9977099614475043,0.9981740037438079,0.9986380460401115
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9977816066139,0.9982230943502651,0.9986645820866302
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9979223497111891,0.9982812330314713,0.9986401163517535
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9979904320724686,0.9983219887645376,0.9986535454566066
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9980378594266383,0.9983465037501199,0.9986551480736016
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9980573946247605,0.9983626141961286,0.9986678337674967
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9981124397100267,0.9983872022441803,0.9986619647783339
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9981320696238056,0.9983953987853129,0.9986587279468202
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9981903442502387,0.9984356990066428,0.9986810537630468
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9982271574110025,0.998467723830713,0.9987082902504235
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9982496332042721,0.9984838014102106,0.9987179696161492
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9982496332042721,0.9984838014102106,0.9987179696161492
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9982990033108452,0.9985159373754285,0.9987328714400119
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983291550698582,0.9985320546205252,0.9987349541711922
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.998341749712771,0.9985400735774744,0.9987383974421778
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.998341749712771,0.9985400735774744,0.9987383974421778
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983514429084456,0.9985480503581492,0.9987446578078528
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983550347725396,0.9985559341018524,0.9987568334311652
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983550347725396,0.9985559341018524,0.9987568334311652
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983550347725396,0.9985559341018524,0.9987568334311652
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983550347725396,0.9985559341018524,0.9987568334311652
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983550347725396,0.9985559341018524,0.9987568334311652
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983550347725396,0.9985559341018524,0.9987568334311652
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983550347725396,0.9985559341018524,0.9987568334311652
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983550347725396,0.9985559341018524,0.9987568334311652
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983550347725396,0.9985559341018524,0.9987568334311652
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983550347725396,0.9985559341018524,0.9987568334311652
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983686540800464,0.9985639530588017,0.9987592520375571
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983686540800464,0.9985639530588017,0.9987592520375571
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983686540800464,0.9985639530588017,0.9987592520375571
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983686540800464,0.9985639530588017,0.9987592520375571
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983839835814171,0.9985798042010409,0.9987756248206646
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983827112087716,0.998587580899643,0.9987924505905142
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983910473063372,0.9985955127164481,0.998799978126559
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9983966023764972,0.9986033964601514,0.9988101905438056
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.998411816933568,0.998619205426116,0.9988265939186641
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.998411816933568,0.998619205426116,0.9988265939186641
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9984096760785311,0.9986269221838097,0.9988441682890882
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9984056528784855,0.9986345739163467,0.9988634949542079
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9984258110120556,0.9986504375499571,0.9988750640878585
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9984421389441861,0.9986738789353193,0.9989056189264526
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9984611474152736,0.9986895134966151,0.9989178795779565
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9984527398094544,0.9986969311248931,0.9989411224403318
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9984527398094544,0.9986969311248931,0.9989411224403318
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9984854343217873,0.9987435064905696,0.999001578659352
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.998493529161988,0.9987513386758595,0.9990091481897311
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9985193897511719,0.9987748229209596,0.9990302560907474
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9985401134937084,0.9987981390240765,0.9990561645544447
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9985652408637439,0.9988215246065707,0.9990778083493975
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9986339061077986,0.9988833729506352,0.9991328397934719
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.998759729751887,0.9989683544793028,0.9991769792067186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9988163941918478,0.9990140397165114,0.999211685241175
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9988096197808983,0.9990283451725798,0.9992470705642612
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9988455001745368,0.9990587594680731,0.9992720187616094
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.998865526965734,0.9990813147258546,0.9992971024859751
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9988823233562028,0.9991037387759711,0.9993251541957395
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9988946772333223,0.9991331131679161,0.9993715491025099
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9989144084397541,0.9991625068782343,0.9994106053167144
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9989436385880333,0.9992059997004092,0.9994683608127852
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9989904995710943,0.9992361004975953,0.9994817014240962
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9990544757031903,0.9992945596300233,0.9995346435568564
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.99914766272103,0.9993672217325218,0.9995867807440136
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9992146817790637,0.9994241865968879,0.9996336914147121
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9992246699458855,0.9994444166806693,0.999664163415453
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9992304402699811,0.9994513766967614,0.9996723131235418
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9992789673819209,0.9995057401311758,0.9997325128804306
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9993126386742462,0.999544331673173,0.9997760246720998
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9993382498034321,0.9995830188682225,0.999827787933013
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9993661726959857,0.9996122385673989,0.9998583044388121
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9993721384241873,0.9996299351189991,0.999887731813811
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9994172487247319,0.9996555301554311,0.9998938115861302
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9994479747282928,0.9996783207860579,0.999908666843823
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9995187926900239,0.9997381388018622,0.9999574849137006
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9995421850788814,0.9997610156503519,0.9999798462218225
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9995718469871033,0.9997778885090691,0.9999839300310349
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.999598458512549,0.9997967579700141,0.9999950574274792
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9996085476637786,0.9998031543031395,0.9999977609425004
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9996125085434651,0.9998106604085615,1.000008812273658
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9996245314580726,0.9998222308694533,1.000019930280834
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9996337491402749,0.9998350740734923,1.0000363990067096
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9996576536096387,0.9998570350394917,1.0000564164693448
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9997370603614836,0.999882073139983,1.0000270859184823
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9997389423128777,0.9998858381039938,1.0000327338951098
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9997703569192709,0.9999020654415988,1.0000337739639267
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9997747070082879,0.9999067779878267,1.0000388489673655
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9998369119885213,0.9999318516620042,1.000026791335487
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9998715943849034,0.9999437629831587,1.000015931581414
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999079803666304,0.999960819283037,1.0000136581994437
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999091442169176,0.9999629882898418,1.000016832362766
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999135677186886,0.9999670064316118,1.0000204451445351
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999323330442942,0.9999747657147932,1.0000171983852921
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999323330442942,0.9999747657147932,1.0000171983852921
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999324442057481,0.9999750188925525,1.0000175935793567
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999447940702643,0.9999797314387804,1.0000146688072966
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999449107269935,0.9999799846165398,1.000015058506086
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999449107269935,0.9999799846165398,1.000015058506086
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999449107269935,0.9999799846165398,1.000015058506086
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999695146072772,0.9999889684822971,1.000008422357317
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999720698530173,0.9999911374891018,1.0000102051251865
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999853110211677,0.9999949024531126,1.0000044938850576
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999901029199558,0.9999973246376767,1.0000045463553975
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999901029199558,0.9999973246376767,1.0000045463553975
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999901029199558,0.9999973246376767,1.0000045463553975
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999903112617439,0.999997577815436,1.000004844369128
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999903112617439,0.999997577815436,1.000004844369128
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999903112617439,0.999997577815436,1.000004844369128
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999903112617439,0.999997577815436,1.000004844369128
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999903112617439,0.999997577815436,1.000004844369128
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,0.9999989872889626,0.9999997468222407,1.0000005063555186
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0
0.0003688199146187622,0.0003688199146187622,0.0003688199146187622,1.0,1.0,1.0


==> readme.txt <==
You find five files in this zip file:

- readme.txt: the file you're reading right now; available purely FYI

- paper.tex: a LaTeX template for your paper; just fill out the blanks!

- llncs.cls: a LaTeX class that is required for compiling your paper;

- splncs04.bst: a BibTeX style that is required for compiling your paper if you use BibTeX

In order to work on and compile your LaTeX paper, make sure that the last three files are all in the same directory, and run 
pdflatex paper.tex
from that directory. If you use figure formats that are incompatible with pdflatex, please use the appropriate command chain instead. Alternatively, you can upload these three files to an empty Overleaf repository, and tell Overleaf that paper.tex is your main file.

When preparing your paper submission, please note that the Springer style files prescribe certain markup choices; authors may not deviate from such choices. Please do not change fonts, font sizes*, margins, spacing around headers, and so on, and so forth. The following publication contains an overview of things that are _not_ allowed:
https://wires.onlinelibrary.wiley.com/doi/full/10.1002/widm.1361
Since this paper was published, LaTeX development has not stopped completely, so this paper is by necessity not exhaustive. If you intend to use LaTeX packages and/or commands that are not explicitly listed in this paper, but have similar effects to ones that are listed, please think again.

If you find yourself with a paper that spills over the maximum number of pages, we understand that you do want to reduce it back to within the page limit. In such cases, rather than changing fonts or margins, we recommend reducing sizes of figures, and reformulating your sentences/paragraphs. For instance, the opening line of this very paragraph could instead have started with "If your paper surpasses the maximum number of pages", and that would have saved half a line in a compiled PDF.

If you have any questions regarding the formatting requirements, please contact the ECML PKDD 2024 Proceedings Chairs.

*notice that resizing or scaling an entire table also changes the font size. Consider transposing your oversized table, or splitting it into multiple tables.
